Experiments conducted in the burning plasma regime with inertial fusion implosions

An experimental program is currently underway at the National Ignition Facility (NIF) to compress deuterium and tritium (DT) fuel to densities and temperatures sufficient to achieve fusion and energy gain. The primary approach being investigated is indirect drive inertial confinement fusion (ICF), where a high-Z radiation cavity (a hohlraum) is heated by lasers, converting the incident energy into x-ray radiation which in turn drives the DT fuel filled capsule causing it to implode. Previous experiments reported DT fuel gain exceeding unity [O.A. Hurricane et al., Nature 506, 343 (2014)] and then exceeding the kinetic energy of the imploding fuel [S. Le Pape et al., Phys. Rev. Lett. 120, 245003 (2018)]. We report on recent experiments that have achieved record fusion neutron yields on NIF, greater than 100 kJ with momentary fusion powers exceeding 1PW, and have for the first time entered the burning plasma regime where fusion alpha-heating of the fuel exceeds the energy delivered to the fuel via compression. This was accomplished by increasing the size of the high-density carbon (HDC) capsule, increasing energy coupling, while controlling symmetry and implosion design parameters. Two tactics were successful in controlling the radiation flux symmetry and therefore the implosion symmetry: transferring energy between laser cones via plasma waves, and changing the shape of the hohlraum. In conducting these experiments, we controlled for known sources of degradation. Herein we show how these experiments were performed to produce record performance, and demonstrate the data fidelity leading us to conclude that these shots have entered the burning plasma regime.

==> Figure_Data/M-band_and_13k_Flux_and_Temp.txt <==
# Time t [ns]	 13k Flux [GW/Sr]N210207-002	 13k Flux [GW/Sr]N201101-001	 13k Flux [GW/Sr]N201122-002	 m-band Fraction N210207-002	 m-band Fraction N201101-001	 m-band Fraction N201122-002	 Temperature [eV]N210207-002	 Temperature [eV]N201101-001	 Temperature [eV]N201122-002			
-2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
-0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
0.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
1.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
2.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
3.0000	0.0000	0.0000	0.0053	0.0000	0.0000	2065.1010	0.0000	0.0000	166.0775	0.000	0.000	0.546
3.0500	0.0000	0.0000	0.0055	0.0000	0.0000	2123.2287	0.0000	0.0000	167.2341	0.000	0.000	0.550
3.1000	0.0000	0.0000	0.0058	0.0000	0.0000	2182.9977	0.0000	0.0000	168.3988	0.000	0.000	0.553
3.1500	0.0051	0.0000	0.0062	2114.5818	0.0000	2249.0935	167.0636	0.0000	169.6592	0.550	0.000	0.558
3.2000	0.0057	0.0000	0.0065	2206.5491	0.0000	2301.8743	168.8511	0.0000	170.6460	0.556	0.000	0.561
3.2500	0.0061	0.0000	0.0068	2281.9041	0.0000	2356.7376	170.2746	0.0000	171.6538	0.560	0.000	0.564
3.3000	0.0064	0.0000	0.0071	2341.3650	0.0000	2408.4697	171.3732	0.0000	172.5881	0.564	0.000	0.567
3.3500	0.0067	0.0000	0.0075	2398.1909	0.0000	2461.7462	172.4037	0.0000	173.5347	0.567	0.000	0.570
3.4000	0.0070	0.0000	0.0078	2451.0523	0.0000	2524.3767	173.3460	0.0000	174.6281	0.571	0.000	0.574
3.4500	0.0071	0.0000	0.0081	2489.3519	0.0000	2587.5562	174.0192	0.0000	175.7106	0.573	0.000	0.578
3.5000	0.0075	0.0053	0.0117	2539.4712	2116.9069	2790.5106	174.8886	167.1095	179.0591	0.576	0.556	0.589
3.5500	0.0078	0.0056	0.0122	2592.7028	2169.8937	2886.8193	175.7979	168.1455	180.5845	0.579	0.559	0.594
3.6000	0.0078	0.0060	0.0135	2614.3538	2236.3501	3041.7202	176.1638	169.4184	182.9597	0.580	0.563	0.601
3.6500	0.0081	0.0061	0.0143	2671.4225	2273.6269	3193.7300	177.1174	170.1200	185.2039	0.583	0.566	0.609
3.7000	0.0087	0.0064	0.0157	2745.6700	2324.2500	3377.2069	178.3355	171.0591	187.8084	0.587	0.569	0.617
3.7500	0.0091	0.0068	0.0169	2809.9039	2372.6235	3581.5199	179.3694	171.9423	190.5866	0.590	0.572	0.626
3.8000	0.0391	0.0071	0.0722	2955.4619	2423.0629	3902.9786	181.6486	172.8490	194.7263	0.598	0.575	0.640
3.8500	0.0411	0.0072	0.0760	3068.0991	2456.0087	4180.8392	183.3551	173.4335	198.1032	0.603	0.577	0.651
3.9000	0.0415	0.0076	0.0837	3145.7193	2509.9337	4462.6703	184.5039	174.3778	201.3605	0.607	0.580	0.662
3.9500	0.0444	0.0079	0.0873	3253.6691	2564.2509	4793.1934	186.0668	175.3136	204.9896	0.612	0.583	0.674
4.0000	0.0443	0.0085	0.0902	3208.4355	2642.7902	5124.0298	185.4167	176.6409	208.4388	0.610	0.587	0.685
4.0500	0.0479	0.0088	0.0944	3394.3766	2708.8090	5508.9848	188.0467	177.7339	212.2479	0.619	0.591	0.698
4.1000	0.0521	0.0106	0.0984	3629.8551	2873.4231	5891.0133	191.2264	180.3746	215.8356	0.629	0.600	0.709
4.1500	0.0577	0.0109	0.1026	3857.5807	2955.8237	6322.3623	194.1576	181.6541	219.6825	0.639	0.604	0.722
4.2000	0.0645	0.0478	0.1068	4144.8527	3087.4899	6751.5576	197.6755	183.6441	223.3195	0.651	0.611	0.734
4.2500	0.0706	0.0518	0.1110	4455.2871	3208.7874	7200.3945	201.2772	185.4218	226.9419	0.662	0.617	0.746
4.3000	0.0756	0.0563	0.1159	4779.1294	3373.8234	7715.4151	204.8391	187.7613	230.8955	0.674	0.624	0.759
4.3500	0.0811	0.0616	0.1215	5102.5014	3589.8825	8248.6191	208.2195	190.6978	234.7853	0.685	0.634	0.772
4.4000	0.0866	0.0734	0.1267	5492.8283	3913.7148	8804.5514	212.0922	194.8601	238.6450	0.698	0.648	0.784
4.4500	0.0914	0.0815	0.1322	5909.0473	4205.9704	9329.4414	216.0006	198.4002	242.1249	0.711	0.660	0.796
4.5000	0.0955	0.0865	0.1369	6365.0335	4533.9902	9851.9721	220.0522	202.1602	245.4462	0.724	0.672	0.807
4.5500	0.0984	0.0919	0.1417	6772.2904	4888.8383	10452.7333	223.4907	206.0046	249.1054	0.736	0.685	0.819
4.6000	0.1023	0.0894	0.1454	7249.1998	5242.8885	10988.6076	227.3255	209.6372	252.2384	0.748	0.697	0.829
4.6500	0.1066	0.0939	0.1485	7688.5541	5666.1641	11618.2919	230.6942	213.7459	255.7768	0.759	0.711	0.841
4.7000	0.1110	0.0984	0.1507	8125.8186	6068.8663	12201.0891	233.9065	217.4465	258.9258	0.770	0.723	0.851
4.7500	0.1154	0.1022	0.1523	8597.5776	6545.9660	12776.8958	237.2300	221.5996	261.9280	0.781	0.737	0.861
4.8000	0.1201	0.1047	0.1534	9092.3584	6975.0271	13306.7215	240.5718	225.1449	264.6021	0.792	0.749	0.870
4.8500	0.1245	0.1089	0.1555	9651.8073	7481.7570	13838.1006	244.1899	229.1271	267.2051	0.804	0.762	0.878
4.9000	0.1285	0.1136	0.1571	10200.4770	7996.8620	14276.0741	247.5886	232.9729	269.2947	0.815	0.775	0.885
4.9500	0.1324	0.1182	0.1592	10777.7342	8473.0848	14671.1523	251.0195	236.3665	271.1388	0.826	0.786	0.891
5.0000	0.1358	0.1229	0.1608	11314.7033	9022.0021	14964.8713	254.0893	240.1051	272.4858	0.836	0.798	0.896
5.0500	0.1386	0.1268	0.1620	11763.7021	9527.6521	15228.5631	256.5734	243.4008	273.6783	0.844	0.809	0.899
5.1000	0.1416	0.1309	0.1638	12260.0560	10088.0372	15543.7090	259.2380	246.9035	275.0833	0.853	0.821	0.904
5.1500	0.1439	0.1341	0.1644	12666.4418	10613.7118	15788.1498	261.3601	250.0590	276.1585	0.860	0.831	0.908
5.2000	0.1460	0.1369	0.1659	13046.8770	11050.7686	16095.1116	263.3008	252.5944	277.4911	0.867	0.840	0.912
5.2500	0.1475	0.1400	0.1666	13344.9175	11536.8174	16358.9651	264.7918	255.3272	278.6215	0.871	0.849	0.916
5.3000	0.1491	0.1430	0.1679	13665.4766	12002.9316	16606.8683	266.3678	257.8680	279.6711	0.877	0.857	0.919
5.3500	0.1503	0.1457	0.1696	13924.4280	12376.1287	16858.9362	267.6208	259.8495	280.7263	0.881	0.864	0.923
5.4000	0.1518	0.1486	0.1712	14225.1602	12822.0528	17093.8053	269.0543	262.1591	281.6990	0.886	0.872	0.926
5.4500	0.1529	0.1509	0.1734	14460.4106	13187.3453	17298.0243	270.1598	264.0067	282.5366	0.889	0.878	0.929
5.5000	0.1545	0.1523	0.1751	14750.0727	13491.9586	17495.7150	271.5027	265.5182	283.3404	0.894	0.883	0.931
5.5500	0.1555	0.1538	0.1765	14968.3432	13866.5605	17674.7089	272.5016	267.3424	284.0623	0.897	0.889	0.934
5.6000	0.1566	0.1548	0.1780	15172.7379	14140.7193	17849.5073	273.4271	268.6541	284.7621	0.900	0.893	0.936
5.6500	0.1576	0.1560	0.1784	15379.0703	14472.1281	17955.2532	274.3520	270.2145	285.1829	0.903	0.898	0.937
5.7000	0.1586	0.1569	0.1795	15579.0477	14712.2856	18136.6139	275.2395	271.3286	285.9003	0.906	0.902	0.940
5.7500	0.1595	0.1581	0.1808	15778.5903	14915.8742	18320.6266	276.1167	272.2625	286.6228	0.909	0.905	0.942
5.8000	0.1597	0.1592	0.1816	15917.7380	15127.0770	18526.1909	276.7234	273.2212	287.4234	0.911	0.908	0.945
5.8500	0.1602	0.1608	0.1815	16107.1331	15317.6808	18692.1660	277.5429	274.0778	288.0650	0.913	0.911	0.947
5.9000	0.1606	0.1622	0.1819	16292.2042	15519.6795	18911.5615	278.3368	274.9769	288.9066	0.916	0.914	0.950
5.9500	0.1607	0.1637	0.1818	16402.3679	15732.1541	19127.0410	278.8061	275.9133	289.7260	0.918	0.917	0.952
6.0000	0.1613	0.1644	0.1817	16559.4695	15872.1141	19249.6930	279.4713	276.5249	290.1894	0.920	0.919	0.954
6.0500	0.1618	0.1653	0.1823	16662.2591	16085.3813	19402.7841	279.9040	277.4492	290.7647	0.921	0.923	0.956
6.1000	0.1634	0.1661	0.1832	16820.0701	16285.5657	19552.2415	280.5644	278.3084	291.3230	0.923	0.925	0.957
6.1500	0.1647	0.1667	0.1837	16999.3024	16475.3053	19628.0846	281.3088	279.1155	291.6051	0.926	0.928	0.958
6.2000	0.1658	0.1668	0.1848	17117.2175	16591.5648	19779.2705	281.7954	279.6066	292.1650	0.927	0.930	0.960
6.2500	0.1670	0.1676	0.1852	17321.2800	16762.6729	19878.5791	282.6315	280.3247	292.5310	0.930	0.932	0.961
6.3000	0.1678	0.1683	0.1863	17549.8922	16930.4401	20051.3865	283.5595	281.0235	293.1647	0.933	0.934	0.964
6.3500	0.1687	0.1687	0.1875	17775.2031	17027.5733	20235.2761	284.4653	281.4257	293.8346	0.936	0.936	0.966
6.4000	0.1690	0.1695	0.1878	18022.4420	17207.6378	20361.8221	285.4493	282.1668	294.2929	0.939	0.938	0.967
6.4500	0.1701	0.1707	0.1886	18249.5821	17393.5459	20573.1668	286.3445	282.9259	295.0536	0.942	0.941	0.970
6.5000	0.1712	0.1718	0.1892	18467.5691	17607.9870	20796.8976	287.1958	283.7939	295.8525	0.945	0.944	0.972
6.5500	0.1728	0.1732	0.1890	18686.0734	17844.3401	20960.7231	288.0415	284.7415	296.4334	0.948	0.947	0.974
6.6000	0.1749	0.1748	0.1894	18887.2513	18078.1030	21194.6298	288.8137	285.6695	297.2570	0.951	0.950	0.977
6.6500	0.1766	0.1762	0.1899	19106.9782	18324.6163	21412.2727	289.6500	286.6384	298.0172	0.953	0.953	0.979
6.7000	0.1779	0.1776	0.1906	19256.7007	18552.0403	21622.5838	290.2158	287.5236	298.7463	0.955	0.956	0.982
6.7500	0.1792	0.1787	0.1916	19493.7777	18762.2132	21821.0169	291.1050	288.3345	299.4293	0.958	0.959	0.984
6.8000	0.1802	0.1798	0.1919	19747.1951	18977.9689	21956.0920	292.0465	289.1599	299.8916	0.961	0.961	0.986
6.8500	0.1812	0.1802	0.1927	20005.3801	19105.9365	22170.9958	292.9964	289.6461	300.6228	0.964	0.963	0.988
6.9000	0.1820	0.1810	0.1934	20283.9186	19320.4365	22386.6472	294.0110	290.4557	301.3512	0.968	0.966	0.990
6.9500	0.1830	0.1820	0.1935	20549.6306	19547.9728	22546.2543	294.9692	291.3071	301.8869	0.971	0.969	0.992
7.0000	0.1840	0.1828	0.1943	20820.2054	19778.4435	22742.1196	295.9354	292.1619	302.5404	0.974	0.971	0.994
7.0500	0.1852	0.1840	0.1947	21076.8656	20037.5984	22867.7384	296.8432	293.1143	302.9573	0.977	0.975	0.996
7.1000	0.1866	0.1852	0.1954	21320.8189	20294.7733	23033.8188	297.6984	294.0503	303.5059	0.980	0.978	0.998
7.1500	0.1880	0.1862	0.1956	21564.5401	20559.3859	23113.2274	298.5456	295.0042	303.7671	0.983	0.981	0.998
7.2000	0.1896	0.1876	0.1951	21797.9603	20821.6816	23163.1123	299.3502	295.9406	303.9309	0.985	0.984	0.999
7.2500	0.1904	0.1886	0.1950	21959.3825	21067.7372	23262.9477	299.9029	296.8111	304.2578	0.987	0.987	1.000
7.3000	0.1919	0.1890	0.1930	22200.2869	21229.4328	23138.4823	300.7220	297.3789	303.8501	0.990	0.989	0.999
7.3500	0.1930	0.1899	0.1911	22432.4071	21454.2228	23026.4761	301.5050	298.1630	303.4817	0.992	0.991	0.997
7.4000	0.1938	0.1909	0.1882	22677.3314	21666.4926	22733.9344	302.3247	298.8978	302.5131	0.995	0.994	0.994
7.4500	0.1938	0.1910	0.1839	22805.5056	21793.3728	22260.2194	302.7510	299.3345	300.9248	0.996	0.995	0.989
7.5000	0.1943	0.1918	0.1797	23010.2183	21975.6841	21710.1619	303.4281	299.9585	299.0483	0.999	0.997	0.983
7.5500	0.1941	0.1918	0.1742	23085.4547	22061.9768	20979.4381	303.6758	300.2525	296.4996	0.999	0.998	0.975
7.6000	0.1939	0.1922	0.1688	23127.4057	22190.1196	20226.0271	303.8137	300.6876	293.8010	1.000	1.000	0.966
7.6500	0.1937	0.1920	0.1623	23133.8273	22206.4311	19345.7094	303.8348	300.7428	290.5506	1.000	1.000	0.955
7.7000	0.1935	0.1916	0.1566	23095.0089	22194.1604	18531.4357	303.7072	300.7013	287.4437	1.000	1.000	0.945
7.7500	0.1932	0.1911	0.1506	23035.8470	22147.6405	17689.9574	303.5125	300.5436	284.1236	0.999	0.999	0.934
7.8000	0.1928	0.1903	0.1450	22943.8933	22082.9982	16865.9697	303.2092	300.3240	280.7556	0.998	0.999	0.923
7.8500	0.1918	0.1889	0.1391	22750.2806	21924.7515	15974.7711	302.5675	299.7846	276.9710	0.996	0.997	0.910
7.9000	0.1914	0.1878	0.1334	22609.7104	21809.5592	15135.2575	302.0990	299.3900	273.2581	0.994	0.996	0.898
7.9500	0.1903	0.1861	0.1284	22362.8915	21605.6629	14403.1835	301.2712	298.6878	269.8921	0.992	0.993	0.887
8.0000	0.1892	0.1851	0.1230	22082.1030	21430.6873	13657.4003	300.3210	298.0812	266.3285	0.988	0.991	0.875
8.0500	0.1880	0.1837	0.1177	21788.6255	21151.9423	12998.9339	299.3182	297.1072	263.0586	0.985	0.988	0.865
8.1000	0.1865	0.1821	0.1132	21463.2541	20767.4989	12413.6841	298.1944	295.7479	260.0464	0.981	0.983	0.855
8.1500	0.1851	0.1813	0.1099	21143.3115	20406.2354	11919.7657	297.0769	294.4532	257.4201	0.978	0.979	0.846
8.2000	0.1835	0.1801	0.1065	20808.7240	20043.3125	11465.3546	295.8945	293.1352	254.9309	0.974	0.975	0.838
8.2500	0.1814	0.1787	0.1041	20407.3857	19575.8593	11020.1523	294.4574	291.4109	252.4193	0.969	0.969	0.830
8.3000	0.1798	0.1771	0.1009	20079.7498	19200.3962	10627.2886	293.2683	290.0034	250.1389	0.965	0.964	0.822
8.3500	0.1782	0.1747	0.0983	19748.5306	18771.1650	10285.7287	292.0514	288.3689	248.1043	0.961	0.959	0.815
8.4000	0.1766	0.1729	0.0949	19424.7197	18425.3224	9938.9106	290.8468	287.0314	245.9859	0.957	0.954	0.808
8.4500	0.1750	0.1705	0.0907	19075.6901	18103.8884	9626.9706	289.5314	285.7713	244.0327	0.953	0.950	0.802
8.5000	0.1730	0.1685	0.0869	18652.1114	17770.0788	9279.6536	287.9106	284.4448	241.8012	0.948	0.946	0.795
8.5500	0.1709	0.1657	0.0838	18268.9138	17361.8633	9014.2680	286.4203	282.7969	240.0536	0.943	0.940	0.789
8.6000	0.1682	0.1634	0.0813	17791.0968	17007.8095	8741.8091	284.5288	281.3440	238.2187	0.936	0.935	0.783
8.6500	0.1647	0.1608	0.0794	17301.6378	16568.1421	8439.9075	282.5514	279.5079	236.1348	0.930	0.929	0.776
8.7000	0.1605	0.1577	0.0777	16790.1227	16134.3455	8180.0425	280.4394	277.6601	234.2958	0.923	0.923	0.770
8.7500	0.1560	0.1539	0.0761	16276.1978	15631.9671	7891.8785	278.2684	275.4730	232.2045	0.916	0.916	0.763
8.8000	0.1505	0.1505	0.0744	15745.2188	15198.6040	7649.1465	275.9706	273.5436	230.3981	0.908	0.910	0.757
8.8500	0.1448	0.1461	0.0722	15159.6483	14761.8259	7432.0868	273.3681	271.5568	228.7459	0.900	0.903	0.752
8.9000	0.1381	0.1416	0.0696	14493.4693	14311.3270	7238.8904	270.3141	269.4608	227.2446	0.890	0.896	0.747
8.9500	0.1324	0.1361	0.0664	13931.4801	13788.3393	7107.3648	267.6547	266.9645	226.2053	0.881	0.888	0.743
9.0000	0.1267	0.1304	0.0641	13371.5591	13322.5030	7031.2089	264.9239	264.6806	225.5969	0.872	0.880	0.741
9.0500	0.1211	0.1251	0.0614	12862.4438	12867.3179	6922.0443	262.3653	262.3902	224.7161	0.864	0.872	0.739
9.1000	0.1164	0.1186	0.0593	12443.8623	12370.6963	6808.3761	260.2043	259.8209	223.7878	0.856	0.864	0.736
9.1500	0.1118	0.1130	0.0587	12061.4664	11960.2900	6678.3430	258.1818	257.6387	222.7116	0.850	0.857	0.732
9.2000	0.1076	0.1075	0.0571	11720.6098	11510.8101	6511.1832	256.3381	255.1832	221.3047	0.844	0.849	0.727
9.2500	0.1035	0.1028	0.0563	11402.0347	11126.2787	6385.1398	254.5782	253.0248	220.2258	0.838	0.841	0.724
9.3000	0.0999	0.0984	0.0545	11121.3639	10694.8317	6236.7535	252.9968	250.5354	218.9350	0.833	0.833	0.720
9.3500	0.0963	0.0949	0.0519	10847.6024	10315.0664	6140.0100	251.4253	248.2811	218.0810	0.828	0.826	0.717
9.4000	0.0928	0.0909	0.0507	10603.8250	9903.4156	6073.1522	250.0007	245.7660	217.4849	0.823	0.817	0.715
9.4500	0.0896	0.0873	0.0492	10354.9168	9506.5413	5966.3401	248.5205	243.2659	216.5223	0.818	0.809	0.712
9.5000	0.0875	0.0842	0.0487	10221.2488	9205.5014	5854.6711	247.7146	241.3167	215.5020	0.815	0.802	0.708
9.5500	0.0854	0.0813	0.0501	10035.3271	8928.6978	5721.6075	246.5804	239.4819	214.2669	0.812	0.796	0.704
9.6000	0.0840	0.0793	0.0507	9853.5060	8744.2034	5594.4118	245.4558	238.2351	213.0660	0.808	0.792	0.700
9.6500	0.0823	0.0767	0.0517	9667.4420	8540.3675	5478.7618	244.2888	236.8344	211.9562	0.804	0.787	0.697
9.7000	0.0811	0.0749	0.0514	9489.0552	8399.4238	5332.4051	243.1540	235.8511	210.5263	0.800	0.784	0.692
9.7500	0.0793	0.0727	0.0498	9292.3699	8295.8587	5237.3001	241.8840	235.1207	209.5813	0.796	0.782	0.689
9.8000	0.0768	0.0713	0.0486	9035.6798	8224.5580	5133.3299	240.1960	234.6139	208.5333	0.791	0.780	0.685
9.8500	0.0747	0.0695	0.0466	8829.5481	8124.7437	4991.1301	238.8142	233.8988	207.0739	0.786	0.778	0.681
9.9000	0.0718	0.0681	0.0449	8557.7600	8009.4479	4879.9370	236.9549	233.0646	205.9108	0.780	0.775	0.677
9.9500	0.0695	0.0672	0.0431	8355.4994	7875.5781	4758.4715	235.5422	232.0845	204.6174	0.775	0.772	0.673
10.0000	0.0665	0.0662	0.0408	8110.4351	7749.9547	4616.6838	233.7958	231.1535	203.0758	0.769	0.769	0.667
10.0500	0.0644	0.0655	0.0380	7923.5940	7655.8554	4540.9012	232.4375	230.4486	202.2372	0.765	0.766	0.665
10.1000	0.0620	0.0639	0.0360	7709.5129	7517.1330	4442.5756	230.8513	229.3975	201.1335	0.760	0.763	0.661
10.1500	0.0605	0.0619	0.0348	7532.3761	7394.8066	4374.8520	229.5137	228.4585	200.3625	0.755	0.760	0.659
10.2000	0.0597	0.0602	0.0337	7362.7562	7291.5151	4297.8156	228.2105	227.6565	199.4746	0.751	0.757	0.656
10.2500	0.0588	0.0583	0.0337	7183.6385	7097.5116	4191.1303	226.8097	226.1268	198.2250	0.746	0.752	0.652
10.3000	0.0583	0.0569	0.0336	6992.2981	6945.2353	4118.8128	225.2841	224.9041	197.3643	0.741	0.748	0.649
10.3500	0.0576	0.0563	0.0337	6811.9892	6764.6844	4053.7760	223.8175	223.4279	196.5805	0.737	0.743	0.646
10.4000	0.0569	0.0557	0.0337	6625.8185	6614.9217	3966.3197	222.2724	222.1809	195.5116	0.732	0.739	0.643
10.4500	0.0554	0.0544	0.0342	6413.7460	6459.7007	3911.6742	220.4720	220.8659	194.8347	0.726	0.734	0.640
10.5000	0.0537	0.0535	0.0337	6210.3414	6322.1582	3787.7113	218.7029	219.6807	193.2724	0.720	0.730	0.635
10.5500	0.0520	0.0513	0.0332	6021.3698	6164.6916	3678.6817	217.0198	218.2998	191.8663	0.714	0.726	0.631
10.6000	0.0500	0.0496	0.0321	5845.6906	6040.3507	3561.0472	215.4193	217.1907	190.3137	0.709	0.722	0.626
10.6500	0.0486	0.0487	0.0301	5720.2263	5935.0491	3430.5494	214.2540	216.2378	188.5457	0.705	0.719	0.620
10.7000	0.0471	0.0470	0.0285	5610.4350	5771.6505	3352.3755	213.2184	214.7339	187.4622	0.702	0.714	0.616
10.7500	0.0464	0.0470	0.0269	5542.4902	5649.5131	3278.7233	212.5699	213.5887	186.4240	0.700	0.710	0.613
10.8000	0.0461	0.0465	0.0256	5484.2452	5491.3736	3203.7106	212.0093	212.0781	185.3484	0.698	0.705	0.609
10.8500	0.0453	0.0463	0.0244	5384.8813	5360.3426	3131.8266	211.0424	210.8015	184.2999	0.695	0.701	0.606
10.9000	0.0454	0.0462	0.0242	5329.0571	5214.7027	3039.1026	210.4933	209.3548	182.9203	0.693	0.696	0.601
10.9500	0.0447	0.0455	0.0252	5271.0378	5143.7228	2945.9285	209.9180	208.6388	181.5019	0.691	0.694	0.597
11.0000	0.0431	0.0446	0.0263	5174.4790	5040.8884	2861.7681	208.9499	207.5881	180.1915	0.688	0.690	0.592
11.0500	0.0419	0.0441	0.0287	5079.6770	4996.4319	2776.9806	207.9862	207.1288	178.8417	0.685	0.689	0.588
11.1000	0.0403	0.0430	0.0298	4989.1649	4895.2774	2730.4481	207.0535	206.0724	178.0878	0.681	0.685	0.585
11.1500	0.0393	0.0433	0.0303	4856.5765	4850.9008	2718.2851	205.6639	205.6038	177.8891	0.677	0.684	0.585
11.2000	0.0411	0.0434	0.0303	4768.0234	4753.6925	2678.3737	204.7200	204.5660	177.2325	0.674	0.680	0.583
11.2500	0.0403	0.0429	0.0297	4630.4108	4603.1277	2654.2616	203.2266	202.9265	176.8323	0.669	0.675	0.581
11.3000	0.0398	0.0425	0.0291	4519.5584	4504.7434	2624.8868	201.9992	201.8334	176.3410	0.665	0.671	0.580
11.3500	0.0383	0.0409	0.0287	4416.9358	4385.9018	2547.6864	200.8426	200.4889	175.0298	0.661	0.667	0.575
11.4000	0.0354	0.0395	0.0280	4275.0157	4292.0973	2525.8814	199.2095	199.4082	174.6541	0.656	0.663	0.574
11.4500	0.0323	0.0378	0.0281	4179.3303	4209.0228	2484.6775	198.0853	198.4362	173.9375	0.652	0.660	0.572
11.5000	0.0314	0.0361	0.0321	4136.0020	4090.1367	2467.7714	197.5699	197.0199	173.6408	0.650	0.655	0.571
11.5500	0.0308	0.0354	0.0278	4057.6448	4017.9164	2470.9420	196.6274	196.1444	173.6966	0.647	0.652	0.571
11.6000	0.0317	0.0339	0.0259	4025.7767	3940.6562	2417.5215	196.2402	195.1946	172.7501	0.646	0.649	0.568
11.6500	0.0321	0.0326	0.0223	3985.2970	3867.3107	2372.5892	195.7450	194.2799	171.9417	0.644	0.646	0.565
11.7000	0.0318	0.0311	0.0226	3907.8489	3828.7025	2298.5440	194.7870	193.7932	170.5842	0.641	0.644	0.561
11.7500	0.0309	0.0297	0.0234	3823.7890	3835.2410	2172.0877	193.7310	193.8759	168.1880	0.638	0.645	0.553
11.8000	0.0295	0.0287	0.0237	3735.0855	3797.1783	2087.4550	192.5975	193.3930	166.5252	0.634	0.643	0.547
11.8500	0.0283	0.0280	0.0234	3643.2211	3757.9518	2035.4161	191.4022	192.8916	165.4775	0.630	0.641	0.544
11.9000	0.0269	0.0285	0.0229	3506.1046	3717.3019	2021.2279	189.5753	192.3679	165.1884	0.624	0.640	0.543
11.9500	0.0257	0.0278	0.0213	3384.2707	3629.1350	2063.0118	187.9065	191.2169	166.0355	0.618	0.636	0.546
12.0000	0.0248	0.0275	0.0199	3254.0929	3548.8781	2071.6397	186.0729	190.1509	166.2089	0.612	0.632	0.546
12.0500	0.0241	0.0275	0.0170	3183.6513	3431.8496	2099.6150	185.0576	188.5635	166.7672	0.609	0.627	0.548
12.1000	0.0238	0.0272	0.0156	3169.8334	3324.5245	2071.9432	184.8565	187.0717	166.2149	0.608	0.622	0.546
12.1500	0.0235	0.0279	0.0145	3149.4247	3222.1539	2040.9516	184.5582	185.6146	165.5899	0.607	0.617	0.544
12.2000	0.0232	0.0273	0.0155	3184.0215	3160.9593	2019.0930	185.0630	184.7270	165.1447	0.609	0.614	0.543
12.2500	0.0231	0.0263	0.0238	3165.4491	3114.3152	1954.6823	184.7925	184.0417	163.8116	0.608	0.612	0.538
12.3000	0.0233	0.0248	0.0269	3134.4217	3065.4377	1926.7823	184.3380	183.3153	163.2239	0.607	0.610	0.536
12.3500	0.0228	0.0230	0.0260	3042.9491	3087.8024	1884.8066	182.9782	183.6487	162.3276	0.602	0.611	0.534
12.4000	0.0226	0.0221	0.0264	2940.7857	3076.0147	1840.5747	181.4226	183.4732	161.3667	0.597	0.610	0.530
12.4500	0.0221	0.0213	0.0248	2850.0754	3092.6019	1836.9325	180.0071	183.7201	161.2868	0.592	0.611	0.530
12.5000	0.0207	0.0210	0.0247	2732.9642	3075.1915	1779.8751	178.1288	183.4610	160.0195	0.586	0.610	0.526
12.5500	0.0206	0.0206	0.0239	2653.2797	3054.3259	1745.7501	176.8159	183.1490	159.2469	0.582	0.609	0.523
12.6000	0.0213	0.0200	0.0229	2641.5302	2987.3347	1701.9976	176.6198	182.1363	158.2397	0.581	0.606	0.520
12.6500	0.0221	0.0190	0.0276	2627.5454	2910.6069	1670.1846	176.3856	180.9554	157.4950	0.581	0.602	0.518
12.7000	0.0244	0.0167	0.0261	2680.9372	2829.7740	1624.6868	177.2749	179.6857	156.4113	0.583	0.597	0.514
12.7500	0.0246	0.0157	0.0230	2662.6008	2710.2567	1555.1214	176.9710	177.7576	154.7094	0.582	0.591	0.508
12.8000	0.0248	0.0160	0.0208	2639.1819	2640.1588	1478.3024	176.5806	176.5969	152.7624	0.581	0.587	0.502
12.8500	0.0244	0.0162	0.0187	2611.2366	2574.7709	1375.2581	176.1113	175.4932	150.0278	0.580	0.584	0.493
12.9000	0.0236	0.0180	0.0136	2512.7134	2521.6381	1271.5874	174.4260	174.5807	147.1168	0.574	0.580	0.484
12.9500	0.0238	0.0182	0.0159	2456.5675	2448.3849	1168.8375	173.4434	173.2988	144.0503	0.571	0.576	0.473
13.0000	0.0247	0.0179	0.0160	2403.4649	2378.3296	1144.0752	172.4984	172.0456	143.2812	0.568	0.572	0.471
13.0500	0.0232	0.0188	0.0152	2385.6638	2316.2396	1102.3399	172.1781	170.9116	141.9562	0.567	0.568	0.467
13.1000	0.0187	0.0189	0.0130	2460.5220	2281.0541	1102.8592	173.5132	170.2588	141.9730	0.571	0.566	0.467
13.1500	0.0149	0.0204	0.0054	2450.4267	2253.5104	1123.7811	173.3349	169.7425	142.6415	0.570	0.564	0.469
13.2000	0.0201	0.0224	0.0038	2495.9428	2269.3641	1160.4494	174.1343	170.0402	143.7911	0.573	0.565	0.473
13.2500	0.0176	0.0233	0.0046	2453.6291	2313.5131	1225.4149	173.3915	170.8613	145.7627	0.571	0.568	0.479
13.3000	0.0182	0.0250	0.0053	2386.1717	2322.6045	1239.2586	172.1873	171.0289	146.1726	0.567	0.569	0.480
13.3500	0.0141	0.0257	0.0074	2298.9873	2322.1816	1240.7396	170.5924	171.0211	146.2163	0.561	0.569	0.481
13.4000	0.0111	0.0254	0.0069	2172.4018	2275.3260	1202.7180	168.1941	170.1518	145.0830	0.554	0.566	0.477
13.4500	0.0132	0.0249	0.0053	2087.1111	2193.9087	1143.6137	166.5183	168.6088	143.2668	0.548	0.561	0.471
13.5000	0.0184	0.0250	0.0046	2077.5705	2122.1130	1080.0255	166.3277	167.2121	141.2323	0.547	0.556	0.464
13.5500	0.0193	0.0219	0.0042	2042.1792	2076.1261	994.4253	165.6148	166.2988	138.3466	0.545	0.553	0.455
13.6000	0.0167	0.0199	0.0037	1998.7909	2023.2175	951.2537	164.7280	165.2290	136.8200	0.542	0.549	0.450
13.6500	0.0171	0.0166	0.0031	1975.0575	1865.0077	907.0419	164.2368	161.8996	135.2018	0.541	0.538	0.444
13.7000	0.0135	0.0179	0.0056	1876.4826	1793.1153	900.0445	162.1481	160.3163	134.9403	0.534	0.533	0.444
13.7500	0.0147	0.0205	0.0082	1814.4874	1743.5644	1010.6710	160.7919	159.1971	138.9083	0.529	0.529	0.457
13.8000	0.0181	0.0227	0.0116	1818.8967	1754.1229	1038.2014	160.8895	159.4375	139.8447	0.530	0.530	0.460
13.8500	0.0173	0.0231	0.0114	1760.8073	1821.5585	1080.0193	159.5892	160.9483	141.2321	0.525	0.535	0.464
13.9000	0.0194	0.0224	0.0093	1651.1963	1815.1087	1067.3976	157.0454	160.8056	140.8177	0.517	0.535	0.463
13.9500	0.0178	0.0180	0.0107	1598.2355	1793.3331	1005.9699	155.7707	160.3212	138.7464	0.513	0.533	0.456
14.0000	0.0151	0.0051	0.0070	1546.1692	1746.5373	953.1698	154.4863	159.2649	136.8889	0.508	0.530	0.450
14.0500	0.0144	0.0059	0.0057	1572.4835	1747.4118	890.5231	155.1394	159.2848	134.5820	0.511	0.530	0.442
14.1000	0.0094	0.0057	0.0047	1657.9642	1733.3191	852.2164	157.2061	158.9627	133.1107	0.517	0.529	0.437
14.1500	0.0092	0.0066	0.0027	1739.6130	1659.5274	808.1166	159.1068	157.2431	131.3542	0.524	0.523	0.432
14.2000	0.0092	0.0133	0.0019	1729.2149	1652.3262	720.4691	158.8685	157.0723	127.6378	0.523	0.522	0.420
14.2500	0.0105	0.0166	0.0012	1709.0093	1632.5358	682.2470	158.4024	156.5998	125.9102	0.521	0.521	0.414
14.3000	0.0159	0.0174	0.0011	1659.0937	1622.0706	644.5811	157.2329	156.3483	124.1352	0.517	0.520	0.408
14.3500	0.0169	0.0168	0.0013	1697.7527	1589.5142	674.3254	158.1409	155.5578	125.5431	0.520	0.517	0.413
14.4000	0.0161	0.0173	0.0014	1770.1920	1556.5355	682.1465	159.8014	154.7445	125.9056	0.526	0.515	0.414
14.4500	0.0173	0.0201	0.0013	1783.6519	1526.9602	644.5576	160.1043	154.0042	124.1341	0.527	0.512	0.408
14.5000	0.0190	0.0177	0.0014	1744.4844	1463.2829	641.6678	159.2181	152.3729	123.9947	0.524	0.507	0.408
14.5500	0.0179	0.0155	0.0017	1663.5702	1423.8872	753.7875	157.3388	151.3368	129.0886	0.518	0.503	0.424
14.6000	0.0143	0.0146	0.0020	1552.3506	1360.1658	739.3187	154.6404	149.6145	128.4646	0.509	0.497	0.422
14.6500	0.0154	0.0093	0.0020	1580.7401	1316.5749	654.3493	155.3427	148.4011	124.6029	0.511	0.493	0.410
14.7000	0.0162	0.0073	0.0019	1645.1400	1298.7486	632.7818	156.9012	147.8962	123.5632	0.516	0.492	0.406
14.7500	0.0160	0.0027	0.0027	1612.2434	1259.5887	729.4459	156.1109	146.7685	128.0336	0.514	0.488	0.421
14.8000	0.0139	0.0030	0.0029	1488.1351	1256.5816	765.2824	153.0158	146.6808	129.5779	0.504	0.488	0.426
14.8500	0.0107	0.0031	0.0024	1367.2706	1236.5111	783.4906	149.8095	146.0916	130.3419	0.493	0.486	0.428
14.9000	0.0070	0.0031	0.0020	1186.5665	1158.7961	764.0153	144.5935	143.7399	129.5243	0.476	0.478	0.426
14.9500	0.0079	0.0041	0.0009	1202.1207	1084.6905	561.3419	145.0650	141.3846	119.9175	0.477	0.470	0.394
15.0000	0.0094	0.0069	0.0010	1248.5284	1088.8153	583.9194	146.4452	141.5188	121.1055	0.482	0.471	0.398
15.0500	0.0100	0.0075	0.0017	1261.2861	1050.3552	643.5508	146.8179	140.2522	124.0856	0.483	0.466	0.408
15.1000	0.0094	0.0100	0.0021	1254.5447	1110.7197	727.6920	146.6213	142.2253	127.9565	0.483	0.473	0.421
15.1500	0.0165	0.0162	0.0017	1282.2645	1242.4774	594.2553	147.4246	146.2675	121.6379	0.485	0.486	0.400
15.2000	0.0192	0.0147	0.0018	1303.3007	1223.7355	603.8573	148.0256	145.7127	122.1263	0.487	0.485	0.401
15.2500	0.0183	0.0158	0.0014	1295.9899	1259.2850	596.4741	147.8176	146.7596	121.7513	0.487	0.488	0.400
15.3000	0.0165	0.0139	0.0015	1298.1235	1282.6609	635.5545	147.8784	147.4360	123.6983	0.487	0.490	0.407
15.3500	0.0129	0.0095	0.0019	1286.0241	1306.7233	706.9141	147.5326	148.1227	127.0332	0.486	0.493	0.418
15.4000	0.0070	0.0033	0.0019	1189.2641	1261.4517	721.7503	144.6756	146.8227	127.6945	0.476	0.488	0.420
15.4500	0.0039	0.0031	0.0019	1118.4711	1214.0229	717.1679	142.4727	145.4227	127.4914	0.469	0.484	0.419
15.5000	0.0028	0.0033	0.0019	1000.5539	1170.1523	712.8478	138.5593	144.0908	127.2989	0.456	0.479	0.418
15.5500	0.0024	0.0030	0.0020	1016.5129	1115.7893	800.3933	139.1085	142.3873	131.0393	0.458	0.473	0.431
15.6000	0.0012	0.0028	0.0020	1026.4298	1081.1293	763.1643	139.4466	141.2684	129.4882	0.459	0.470	0.426
15.6500	0.0013	0.0028	0.0021	1065.3436	1061.5352	694.3824	140.7499	140.6239	126.4664	0.463	0.468	0.416
15.7000	0.0022	0.0048	0.0023	1164.3832	1027.2594	594.7410	143.9129	139.4748	121.6627	0.474	0.464	0.400
15.7500	0.0023	0.0047	0.0020	1195.0071	1013.8521	529.2559	144.8499	139.0174	118.1659	0.477	0.462	0.388
15.8000	0.0021	0.0040	0.0017	1195.6474	983.0195	486.3068	144.8693	137.9482	115.6920	0.477	0.459	0.380
15.8500	0.0024	0.0037	0.0018	1200.6305	978.9754	515.7300	145.0200	137.8061	117.4035	0.477	0.458	0.386
15.9000	0.0073	0.0033	0.0019	1242.8233	954.2214	550.8325	146.2776	136.9266	119.3522	0.481	0.455	0.392
15.9500	0.0082	0.0030	0.0017	1194.8127	929.9376	611.1290	144.8440	136.0470	122.4923	0.477	0.452	0.403
16.0000	0.0055	0.0031	0.0016	979.4750	926.9433	675.8888	137.8237	135.9374	125.6158	0.454	0.452	0.413
16.0500	0.0061	0.0029	0.0015	985.1808	905.7293	727.7022	138.0240	135.1528	127.9570	0.454	0.449	0.421
16.1000	0.0030	0.0030	0.0014	870.9956	903.3072	751.0087	133.8380	135.0624	128.9694	0.440	0.449	0.424
16.1500	0.0030	0.0015	0.0013	981.8690	903.3871	709.9379	137.9078	135.0654	127.1688	0.454	0.449	0.418
16.2000	0.0069	0.0016	0.0011	1123.8811	900.4037	642.0274	142.6447	134.9537	124.0121	0.469	0.449	0.408
16.2500	0.0061	0.0017	0.0010	1074.3830	888.0078	585.4237	141.0475	134.4868	121.1834	0.464	0.447	0.398
16.3000	0.0060	0.0028	0.0009	1050.7411	1078.3237	529.9757	140.2651	141.1767	118.2060	0.462	0.469	0.389
16.3500	0.0058	0.0026	0.0007	1031.1425	990.7067	687.2738	139.6064	138.2171	126.1415	0.459	0.460	0.415
16.4000	0.0063	0.0045	0.0000	1040.9307	939.6797	0.0000	139.9365	136.4019	0.0000	0.461	0.454	0.000
16.4500	0.0066	0.0028	0.0000	1039.7982	778.1788	0.0000	139.8984	130.1204	0.0000	0.460	0.433	0.000
16.5000	0.0044	0.0024	0.0000	884.2096	727.1336	0.0000	134.3428	127.9320	0.0000	0.442	0.425	0.000
16.5500	0.0056	0.0041	0.0000	935.6368	858.7850	0.0000	136.2550	133.3665	0.0000	0.448	0.443	0.000
16.6000	0.0057	0.0038	0.0000	1011.7831	857.8184	0.0000	138.9464	133.3289	0.0000	0.457	0.443	0.000
16.6500	0.0052	0.0048	0.0000	999.0376	1067.2991	0.0000	138.5068	140.8144	0.0000	0.456	0.468	0.000
16.7000	0.0036	0.0051	0.0000	876.7510	1103.1996	0.0000	134.0586	141.9839	0.0000	0.441	0.472	0.000
16.7500	0.0026	0.0050	0.0000	843.0444	1098.0593	0.0000	132.7511	141.8182	0.0000	0.437	0.472	0.000
16.8000	0.0039	0.0030	0.0000	971.6535	851.5203	0.0000	137.5477	133.0835	0.0000	0.453	0.443	0.000
16.8500	0.0044	0.0032	0.0000	1008.9842	880.5559	0.0000	138.8503	134.2038	0.0000	0.457	0.446	0.000
16.9000	0.0045	0.0035	0.0000	1005.6600	907.5184	0.0000	138.7358	135.2195	0.0000	0.457	0.450	0.000
16.9500	0.0039	0.0031	0.0000	979.1566	885.7045	0.0000	137.8125	134.3995	0.0000	0.454	0.447	0.000
17.0000	0.0011	0.0028	0.0014	771.4378	888.6642	579.7848	129.8377	134.5117	120.8905	0.427	0.447	0.397
17.0500	0.0015	0.0027	0.0010	846.4240	890.3764	568.5122	132.8840	134.5764	120.2986	0.437	0.447	0.395
17.1000	0.0014	0.0025	0.0005	826.7959	873.6085	585.6123	132.1068	133.9383	121.1932	0.435	0.445	0.398
17.1500	0.0009	0.0023	0.0000	706.3825	863.0716	0.0000	127.0093	133.5326	0.0000	0.418	0.444	0.000
17.2000	0.0021	0.0027	0.0000	805.7186	895.0489	0.0000	131.2567	134.7526	0.0000	0.432	0.448	0.000
17.2500	0.0021	0.0039	0.0000	808.3383	974.7339	0.0000	131.3633	137.6566	0.0000	0.432	0.458	0.000
17.3000	0.0025	0.0029	0.0000	834.5672	898.6156	0.0000	132.4161	134.8867	0.0000	0.436	0.449	0.000
17.3500	0.0026	0.0013	0.0000	839.2921	830.1034	0.0000	132.6032	132.2387	0.0000	0.436	0.440	0.000
17.4000	0.0018	0.0015	0.0015	752.6408	791.5483	531.6755	129.0395	130.6757	118.3007	0.425	0.435	0.389
17.4500	0.0008	0.0016	0.0018	765.9656	758.9594	541.4762	129.6068	129.3094	118.8421	0.427	0.430	0.391
17.5000	0.0009	0.0024	0.0018	770.6555	871.6051	543.4091	129.8048	133.8615	118.9481	0.427	0.445	0.391
17.5500	0.0011	0.0023	0.0015	771.7347	840.6645	485.1711	129.8502	132.6573	115.6244	0.427	0.441	0.380
17.6000	0.0017	0.0017	0.0013	807.4041	789.0831	468.6129	131.3253	130.5739	114.6249	0.432	0.434	0.377
17.6500	0.0017	0.0015	0.0011	788.5796	719.7516	451.9851	130.5530	127.6060	113.5943	0.430	0.424	0.373
17.7000	0.0015	0.0013	0.0010	732.2942	682.2522	458.0032	128.1584	125.9105	113.9706	0.422	0.419	0.375
17.7500	0.0014	0.0015	0.0008	777.0552	689.3019	508.8339	130.0734	126.2345	117.0091	0.428	0.420	0.385
17.8000	0.0007	0.0019	0.0008	806.0633	718.8326	540.5173	131.2707	127.5653	118.7895	0.432	0.424	0.390
17.8500	0.0003	0.0019	0.0010	631.6942	793.2171	580.4731	123.5101	130.7446	120.9264	0.407	0.435	0.397
17.9000	0.0003	0.0021	0.0012	676.2315	835.1508	586.6424	125.6318	132.4393	121.2464	0.413	0.440	0.398
17.9500	0.0000	0.0023	0.0015	0.0000	893.7080	571.9557	0.0000	134.7021	120.4803	0.000	0.448	0.396
18.0000	0.0000	0.0017	0.0016	0.0000	828.7875	547.8312	0.0000	132.1863	119.1893	0.000	0.440	0.392
18.0500	0.0000	0.0013	0.0000	0.0000	774.9050	0.0000	0.0000	129.9833	0.0000	0.000	0.432	0.000
18.1000	0.0012	0.0009	0.0000	909.7544	766.1025	0.0000	135.3028	129.6126	0.0000	0.445	0.431	0.000
18.1500	0.0017	0.0005	0.0000	864.7966	745.6966	0.0000	133.5993	128.7408	0.0000	0.440	0.428	0.000
18.2000	0.0020	0.0003	0.0000	779.9074	661.5953	0.0000	130.1926	124.9464	0.0000	0.428	0.415	0.000
18.2500	0.0022	0.0003	0.0000	719.6499	690.2272	0.0000	127.6015	126.2768	0.0000	0.420	0.420	0.000
18.3000	0.0000	0.0003	0.0000	0.0000	712.4719	0.0000	0.0000	127.2822	0.0000	0.000	0.423	0.000
18.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
18.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
18.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
18.5000	0.0000	0.0006	0.0000	0.0000	871.9516	0.0000	0.0000	133.8748	0.0000	0.000	0.445	0.000
18.5500	0.0000	0.0011	0.0000	0.0000	784.1762	0.0000	0.0000	130.3704	0.0000	0.000	0.433	0.000
18.6000	0.0000	0.0014	0.0000	0.0000	725.0651	0.0000	0.0000	127.8409	0.0000	0.000	0.425	0.000
18.6500	0.0000	0.0015	0.0000	0.0000	738.3747	0.0000	0.0000	128.4236	0.0000	0.000	0.427	0.000
18.7000	0.0000	0.0026	0.0000	0.0000	755.2890	0.0000	0.0000	129.1528	0.0000	0.000	0.429	0.000
18.7500	0.0000	0.0033	0.0000	0.0000	844.5986	0.0000	0.0000	132.8123	0.0000	0.000	0.442	0.000
18.8000	0.0000	0.0033	0.0000	0.0000	834.6325	0.0000	0.0000	132.4187	0.0000	0.000	0.440	0.000
18.8500	0.0006	0.0031	0.0000	734.1130	818.6617	0.0000	128.2379	131.7807	0.0000	0.422	0.438	0.000
18.9000	0.0007	0.0029	0.0000	801.8154	796.5725	0.0000	131.0974	130.8826	0.0000	0.431	0.435	0.000
18.9500	0.0003	0.0025	0.0000	755.8803	741.3303	0.0000	129.1781	128.5519	0.0000	0.425	0.427	0.000
19.0000	0.0000	0.0021	0.0000	0.0000	700.5241	0.0000	0.0000	126.7452	0.0000	0.000	0.421	0.000
19.0500	0.0000	0.0019	0.0000	0.0000	649.8548	0.0000	0.0000	124.3883	0.0000	0.000	0.414	0.000
19.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
19.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
20.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
21.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
22.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
23.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
24.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
25.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
26.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
27.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
28.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
29.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
30.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
31.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
32.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
33.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
34.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
35.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
36.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
37.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
38.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
39.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
40.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
41.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
42.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
43.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
44.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
45.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
46.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
47.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
48.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
49.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
50.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
51.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
52.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
53.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
54.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
55.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
56.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
57.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
58.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
59.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
60.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
61.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
62.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
63.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
64.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
65.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
66.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
67.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
68.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
69.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
70.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
71.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
72.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
73.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
74.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
75.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
76.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
77.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
78.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
79.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
80.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
81.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
82.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
83.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
84.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
85.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
86.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
87.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
88.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
89.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
90.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
91.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
92.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
93.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
94.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
95.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
96.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
97.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
98.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.0500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.1000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.1500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.2000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.2500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.3000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.3500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.4000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.4500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.5000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.5500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.6000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.6500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.7000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.7500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.8000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.8500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.9000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
99.9500	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000
100.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.000	0.000	0.000


==> Figure_Data/Scaling_plots/DSR4piSummary.csv <==
Shot,Shot,DSRavg,DSRavg_ERR,DSRshift,DSRshift_ERR,deltaDSRPTV,FNAD2DSR_redChisqr ,,,del/DSR,DSR4pi,DSR4pi_ERR,Flag
N131119-002-999,N131119,3.38733,0.152496,0.0704384,0.117033,0.614478223,1.22735,,,0.185257252,3.3168916,0.192228388,
N131212-001-999,N131212,2.28468,0.115014,-0.135254,0.0956976,1.204905713,0.882925,,,0.497908502,2.419934,0.149620356,
N131219-003-999,N131219,3.77164,0.166559,0.123801,0.270798,0.991206129,0.248389,,,0.271724199,3.647839,0.31792052,
N140225-002-999,N140225,3.67688,0.164055,0.106128,0.264432,1.39245023,0.172378,,,0.389959938,3.570752,0.311188569,
N140304-003-999,N140304,3.38122,0.157486,0.177582,0.128058,1.25298385,0.856254,,,0.391112807,3.203638,0.202979535,
N140311-002-999,N140311,3.95019,0.148421,0.0264718,0.0957002,1.054290413,0.708647,,,0.268696772,3.9237182,0.176599325,
N140511-001-999,N140511,3.82712,0.144125,0.239441,0.120866,1.484129116,0.241106,,,0.413673887,3.587679,0.18809733,
N140520-001-999,N140520,4.05952,0.139196,-0.0864311,0.154818,1.066578514,1.81886,,,0.257257862,4.1459511,0.208192554,
N140722-001-999,N140722,2.06422,0.145126,-0.0546815,0.224177,1.231901958,0.352444,,,0.581387081,2.1189015,0.267052211,
N140819-001-999,N140819,3.45991,0.17224,0.156355,0.389903,2.010289355,0.107021,,,0.608523047,3.303555,0.426252234,
N140926-001-999,N140926,2.90384,0.13031,-0.221706,0.10442,1.784920145,0.453706,,,0.571074668,3.125546,0.166985725,
N141008-003-999,N141008,3.53627,0.124915,0.318554,0.0730593,1.96430672,1.56864,,,0.610466157,3.217716,0.144711501,
N141016-002-999,N141016,3.70699,0.131897,-0.0233735,0.157116,1.459447575,0.62972,,,0.391234681,3.7303635,0.205139601,
N141106-002-999,N141106,3.79331,0.208355,0.0782126,0.110096,0.827035042,0.0772409,,,0.222614632,3.7150974,0.235654271,
N141116-001-999,N141116,2.31479,0.188966,-0.000946609,0.0988327,0.922112927,0.114649,,,0.398194217,2.315736609,0.213251147,
N141123-001-999,N141123,5.44224,0.145532,0.233003,0.110926,1.744794035,0.966702,,,0.334942341,5.209237,0.182986722,
N150115-001-999,N150115,4.81613,0.169936,-0.0285195,0.131421,1.864513703,0.866277,,,0.384860392,4.8446495,0.214824867,
N150121-006-999,N150121,4.00437,0.175506,-0.0138942,0.12943,1.257549317,0.416257,,,0.312958346,4.0182642,0.218069899,
N150211-001-999,N150211,3.44371,0.140979,0.136412,0.104542,1.699425649,0.67825,,,0.513841102,3.307298,0.175510992,
N150218-003-999,N150218,4.05173,0.158853,0.210306,0.2138,1.950854377,0.438809,,,0.507846668,3.841424,0.266354492,
N150318-003-999,N150318,3.09641,0.144275,-0.153513,0.155447,2.78132945,0.392111,,,0.855813953,3.249923,0.212082638,
N150401-003-999,N150401,3.13071,0.141559,-0.0121643,0.118468,1.420628585,0.0945646,,,0.452015718,3.1428743,0.184590405,
N150409-001-999,N150409,4.17985,0.180379,0.0228787,0.135054,0.76791105,0.238909,,,0.184728494,4.1569713,0.225335675,
N150416-001-999,N150416,4.45683,0.193621,0.181395,0.155934,1.602641572,0.498895,,,0.374848775,4.275435,0.248605117,
N150422-002-999,N150422,2.33282,0.144641,0.00533951,0.134113,1.249488269,0.4001,,,0.536841565,2.32748049,0.197249374,
N150429-002-999,N150429,2.86066,0.143988,-0.0114143,0.108949,1.380611766,0.620439,,,0.480701967,2.8720743,0.180561427,
N150528-002-999,N150528,3.77724,0.162306,0.173076,0.142806,1.227532359,0.485072,,,0.340587265,3.604164,0.216186936,
N150610-001-999,N150610,3.62,0.149374,-0.0165106,0.199714,1.415040087,0.195373,,,0.389120298,3.6365106,0.249395817,
N150617-004-999,N150617,3.15351,0.140312,-0.117249,0.146053,1.275840025,0.534571,,,0.390074605,3.270759,0.202531321,
N150625-001-999,N150625,2.82176,0.12671,0.0223857,0.0812264,0.675480546,0.405796,,,0.241296973,2.7993743,0.150509641,
N151007-001-999,N151007,2.66864,0.149469,0.011546,0.106478,1.819889767,0.292453,,,0.684917345,2.657094,0.183517156,
N151020-003-999,N151020,4.18828,0.193396,0.0870685,0.109788,1.023034591,0.0604243,,,0.249446923,4.1012115,0.222385741,
N151102-001-999,N151102,2.19566,0.145118,-0.0153169,0.11231,1.480626799,0.845131,,,0.669670859,2.2109769,0.183501417,
N151111-002-999,N151111,4.56862,0.209574,0.0501039,0.110105,0.522408184,0.219912,,,0.115614988,4.5185161,0.236736927,
N160120-003-999,N160120,2.31587,0.13578,0.21203,0.111459,1.069997226,0.262973,,,0.508592491,2.10384,0.175668202,
N160207-002-999,N160207,1.39872,0.118294,0.0242839,0.0834389,1.212821559,1.67293,,,0.882413929,1.3744361,0.144760217,
N160223-001-999,N160223,2.75975,0.128176,0.24651,0.145496,0.767040653,0.0501709,,,0.305199922,2.51324,0.193902483,
N160313-001-999,N160313,2.86345,0.124623,0.289978,0.133057,1.344493149,0.427997,,,0.522443278,2.573472,0.182304847,
N160411-001-999,N160411,4.17938,0.175858,0.0896805,0.0992961,0.900335164,0.342627,,,0.220147022,4.0896995,0.201954826,
N160418-001-999,N160418,2.52122,0.119549,0.180226,0.120221,0.746687142,0.364047,,,0.318961579,2.340994,0.169543659,
N160602-001-999,N160602,4.08696,0.145178,0.0425285,0.100916,1.056411758,0.102787,,,0.261201545,4.0444315,0.176806931,
N160807-002-999,N160807,4.24442,0.155965,0.113223,0.12655,0.661240629,0.253554,,,0.1600603,4.131197,0.200848161,
N160829-003-999,N160829,4.23644,0.217036,0.0638713,0.21066,0.860730775,0.629137,,,0.206283188,4.1725687,0.302460346,
N160908-001-999,N160908,2.77943,0.130354,0.052602,0.123434,1.106767214,1.47316,,,0.405880831,2.726828,0.179521914,
N161023-002-999,N161023,3.20903,0.146347,0.211876,0.117257,1.690775085,0.304051,,,0.564126863,2.997154,0.187527727,
N161030-001-999,N161030,2.86243,0.132438,0.254852,0.135467,1.529039648,0.187933,,,0.586383091,2.607578,0.18944955,
N161113-001-999,N161113,2.34216,0.124689,-0.0857838,0.0592323,1.599034595,0.581035,,,0.658596214,2.4279438,0.138042791,
N170109-002-999,N170109,2.86916,0.130251,0.0629688,0.096613,1.018439915,0.120544,,,0.36292606,2.8061912,0.162170881,
N170226-001-999,N170226,2.98503,0.132959,-0.0116254,0.0745146,1.202895596,0.387807,,,0.40141272,2.9966554,0.15241562,
N170328-002-999,N170328,3.63357,0.157516,0.0695797,0.0906438,0.623326328,0.149161,,,0.17489563,3.5639903,0.181734941,
N170524-002-999,N170524,2.81478,0.146117,-0.0624451,0.0921301,1.005328419,0.309724,,,0.349409026,2.8772251,0.172737179,
N170601-002-999,N170601,3.13207,0.159939,0.132101,0.106762,1.119618227,0.286735,,,0.373209932,2.999969,0.192298228,
N170702-001-999,N170702,2.54685,0.126373,-0.0926227,0.122576,0.652231818,0.902602,,,0.247106863,2.6394727,0.176054,
N170813-001-999,N170813,3.74288,0.17363,-0.0870252,0.0671919,1.442372785,0.237943,,,0.37660796,3.8299052,0.186177679,
N170821-002-999,N170821,3.37939,0.167108,0.108075,0.0790975,1.072534434,0.13335,,,0.327860336,3.271315,0.18488239,
N170827-002-999,N170827,3.21598,0.163263,0.105661,0.095139,0.761965386,0.236903,,,0.244979819,3.110319,0.188960939,
N171001-004-999,N171001,3.7798,0.182235,-0.135935,0.161395,1.28869616,0.209759,,,0.329107092,3.915735,0.243429541,
N171015-001-999,N171015,3.01544,0.13422,0.0870207,0.0898523,1.082053374,0.155619,,,0.369500834,2.9284193,0.161519176,
N171022-001-999,N171022,4.18537,0.17723,-0.0614148,0.0822969,0.890098041,0.610399,,,0.209593394,4.2467848,0.195405355,
N171029-002-999,N171029,2.86378,0.139788,-0.154064,0.102452,1.201108925,0.484178,,,0.398002324,3.017844,0.173312138,
N171106-001-999,N171106,2.96601,0.156779,-0.0654295,0.094942,0.486499693,0.390563,,,0.160484711,3.0314395,0.183285674,
N171112-001-999,N171112,2.4823,0.126093,-0.0690236,0.114223,1.133641968,1.36452,,,0.444334842,2.5513236,0.170136235,
N171119-001-999,N171119,3.14877,0.143658,-0.128392,0.0723333,0.896604331,0.381964,,,0.273591703,3.277162,0.160840689,
N171210-001-999,N171210,3.78032,0.162539,-0.0230196,0.085654,0.341758246,0.128108,,,0.08985741,3.8033396,0.183726792,
N171218-001-999,N171218,3.30889,0.150584,0.00879534,0.0725106,0.372414387,0.409078,,,0.112849607,3.30009466,0.167132666,
N180121-002-999,N180121,2.82334,0.129832,-0.329084,0.0963417,1.50669408,0.662858,,,0.477947789,3.152424,0.161672729,
N180128-002-999,N180128,3.0994,0.146928,0.00735587,0.110578,0.538565254,0.330929,,,0.174177738,3.09204413,0.183889454,
N180204-003-999,N180204,4.24986,0.183302,-0.27709,0.0824608,1.44679387,0.0444017,,,0.319595726,4.52695,0.200996037,
N180218-001-999,N180218,2.90463,0.141751,0.0117326,0.0844343,1.13515446,0.327239,,,0.392393612,2.8928974,0.164992415,
N180226-001-999,N180226,2.74135,0.140421,-0.264948,0.0725281,2.084626384,0.540475,,,0.693419742,3.006298,0.158045508,
N180311-001-999,N180311,2.70663,0.135157,-0.258595,0.0874253,1.607487175,0.109854,,,0.542113052,2.965225,0.160967692,
N180317-001-999,N180317,3.76637,0.165948,0.0913108,0.0912085,1.246433624,0.0557619,,,0.339160149,3.6750592,0.189361372,
N180409-002-999,N180409,3.66928,0.144222,0.303977,0.122064,2.269229736,0.220078,,,0.67430176,3.365303,0.188943392,
N180422-002-999,N180422,3.35741,0.149693,-0.196448,0.0732424,1.302323791,0.0421117,,,0.366453525,3.553858,0.166650663,
N180429-001-999,N180429,3.40325,0.179295,-0.00429626,0.100658,1.660369966,0.023649,,,0.487262634,3.40754626,0.205617922,
N180605-002-999,N180605,2.83205,0.127293,-0.0939441,0.0846167,0.737762769,0.218903,,,0.252140894,2.9259941,0.152851214,
N180610-001-999,N180610,2.19668,0.122662,-0.0423984,0.096101,0.55094347,0.470175,,,0.246058142,2.2390784,0.1558248,
N180618-001-999,N180618,3.2272,0.145428,-0.161898,0.0799104,0.989602376,0.292092,,,0.291995798,3.389098,0.16593666,
N180625-001-999,N180625,3.02077,0.139246,-0.150067,0.0851119,0.882233688,0.0743934,,,0.278233693,3.170837,0.163197684,
N180708-001-999,N180708,3.08552,0.1253,-0.227416,0.14185,2.153003173,0.759311,,,0.649877683,3.312936,0.189265719,
N180723-001-999,N180723,3.24775,0.14175,-0.0367161,0.0800362,0.650489327,0.535231,,,0.198050248,3.2844661,0.162784692,
N180827-002-999,N180827,3.18127,0.145339,-0.0748038,0.103729,0.87172723,0.479125,,,0.267723425,3.2560738,0.178558479,
N180909-003-999,N180909,3.16631,0.145141,0.184321,0.0823436,1.386525061,0.172109,,,0.464966524,2.981989,0.166872341,
N180930-001-999,N180930,3.05868,0.138523,0.0756814,0.0920802,0.952196815,0.101911,,,0.319207932,2.9829986,0.166335158,
N181007-011-999,N181007,2.92775,0.137634,-0.217002,0.072462,1.109337919,0.530606,,,0.352758475,3.144752,0.155543754,
N181014-002-999,N181014,3.0168,0.126181,0.0631735,0.0690276,0.300715568,0.143881,,,0.101812321,2.9536265,0.143827864,
N181028-001-999,N181028,3.21546,0.12818,0.0290135,0.0628481,0.278881504,0.153077,,,0.087521163,3.1864465,0.142758524,
N181104-002-999,N181104,3.02162,0.131005,-0.397033,0.0869582,1.59061434,0.162686,,,0.465275165,3.418653,0.157238795,
N181118-002-999,N181118,3.65696,0.147461,-0.0484338,0.0863389,0.641516689,0.136112,,,0.173130502,3.7053938,0.170877594,
N181203-001-999,N181203,3.5197,0.184183,-0.156327,0.22711,1.138425199,0.121825,,,0.30968902,3.676027,0.292407814,
N181209-001-999,N181209,2.73759,0.169494,-0.154911,0.110249,2.200072021,0.0854999,,,0.760612363,2.892501,0.202195594,
N190120-001-999,N190120,3.09884,0.154725,-0.0556885,0.12832,0.755715721,0.0597585,,,0.239565349,3.1545285,0.201012059,
N190203-001-999,N190203,3.20479,0.154686,0.0648386,0.0893504,1.636632392,0.293253,,,0.521228575,3.1399514,0.178637209,
N190217-001-999,N190217,3.73276,0.143103,0.267105,0.0780403,1.771086498,0.301868,,,0.511039471,3.465655,0.162999255,
N190318-001-999,N190318,3.39687,0.143802,0.0456137,0.0787032,0.654735599,0.313228,,,0.195370196,3.3512563,0.1639305,
N190415-004-999,N190415,3.68766,0.1575,-0.090197,0.0159146,1.145158783,0.571368,,,0.303123909,3.777857,0.158302004,
N190422-001-999,N190422,3.64038,0.162515,-0.168748,0.0197818,1.108449793,0.393815,,,0.290998305,3.809128,0.163714522,
N190527-001-999,N190527,3.78158,0.169692,-0.203809,0.0181855,2.291374605,0.721122,,,0.574943777,3.985389,0.170663667,
N190602-002-999,N190602,4.1228,0.155236,0.0319532,0.01413,1.457858313,1.3565,,,0.356370792,4.0908468,0.155877749,
N190617-001-999,N190617,2.88766,0.135088,-0.237098,0.0193867,1.821983974,0.341067,,,0.583080026,3.124758,0.136472019,
N190707-002-999,N190707,3.16058,0.138824,-0.0181223,0.0266952,1.147603915,0.666413,,,0.361029064,3.1787023,0.141367382,
N190721-002-999,N190721,2.93969,0.143707,-0.179048,0.0194932,0.798618633,0.118044,,,0.256071088,3.118738,0.145023056,
N190730-001-999,N190730,2.74132,0.122599,-0.59408,0.0162819,1.508215464,0.0859215,,,0.452184285,3.3354,0.123675442,
N190918-001-999,N190918,3.19269,0.133754,-0.0838054,0.0133021,2.474071543,0.0956988,,,0.755096907,3.2764954,0.134413833,
N191007-001-999,N191007,3.15426,0.157259,-0.257711,0.0198355,1.532374357,0.0549772,,,0.449117052,3.411971,0.158505016,
N191013-002-999,N191013,2.47568,0.127119,-0.0832385,0.0320731,0.479087388,0.222549,,,0.187222605,2.5589185,0.131102723,
N191028-002-999,N191028,3.22112,0.173654,-0.119422,0.0158758,1.244152142,0.0080699,,,0.372440203,3.340542,0.174378189,
N191105-001-999,N191105,2.86952,0.127895,-0.860054,0.0208137,2.120551073,0.185288,,,0.568577289,3.729574,0.129577549,
N191110-003-999,N191110,3.25039,0.148732,-0.296396,0.0214926,0.933499443,0.0941085,,,0.263195874,3.546786,0.150276877,
N191117-002-999,N191117,3.22577,0.139445,-0.030694,0.0265279,1.333325939,0.568091,,,0.409439791,3.256464,0.141945896,
N200125-001-999,N200125,2.7974,0.153272,-0.181284,0.0137349,0.560202992,0.20854,,,0.188070635,2.978684,0.15388617,
N200229-001-999,N200229,3.1884,0.158148,-0.1387,0.0196225,0.569163013,0.0339763,,,0.171068802,3.3271,0.159360699,
N200308-001-999,N200308,2.8666,0.139029,-0.260344,0.0184991,1.275025739,0.063705,,,0.407754581,3.126944,0.140254339,
N200608-002-999,N200608,3.31357,0.151624,-0.258677,0.0153653,1.051878587,0.125038,,,0.294458526,3.572247,0.152400557,
N200727-001-999,N200727,2.9695,0.120442,-0.177797,0.0159202,0.497253731,0.230677,,,0.157993901,3.147297,0.121489621,
N200810-001-999,N200810,2.72241,0.138142,-0.189261,0.0167498,0.698909357,0.117953,,,0.240037201,2.911671,0.139153757,
N200816-001-999,N200816,3.82995,0.206363,-0.0761476,0.0186558,0.884901008,0.0630141,,,0.226543496,3.9060976,0.207204553,
N201011-001-999,N201011,3.61883,0.157772,-0.0029964,0.0190638,2.245924452,0.217234,,,0.620108256,3.6218264,0.158919579,
N201101-001-999,N201101,3.27565,0.155487,-0.166176,0.0266862,1.186907892,0.64074,,,0.344848314,3.441826,0.157760453,
N201122-002-999,N201122,3.31357,0.135092,-0.0117999,0.0239203,1.608840925,0.254027,,,0.48380811,3.3253699,0.137193401,
N210117-002-999,N210117,2.453840901,0.133185007,-0.102880981,0.016666578,1.307256741,0.110570669,,,0.511301894,2.556721882,0.134223772,
N210207-002-999,N210207,3.129153003,0.162120998,-0.032045407,0.025636402,0.958166804,0.2962053,,,0.303102393,3.16119841,0.164135442,
N210220-001-999,N210220,3.026859854,0.137543763,-0.286859075,0.01305006,1.799960813,0.195834504,,,0.543184516,3.313718929,0.138161466,
N210307-004-999,N210307,3.485132318,0.155843333,0.007814465,0.013655291,1.134618789,0.198088356,,,0.326291365,3.477317853,0.156440441,
N210328-001-999,N210328,3.065899687,0.146301182,-0.234069907,0.017506092,0.677854256,0.133893723,,,0.205412273,3.299969594,0.147344831,
N210411-001-999,N210411,4.161236823,0.192455518,-0.051939503,0.027155621,1.692693407,0.221540836,,,0.401761824,4.213176326,0.194361915,prelim - noMRS


==> Figure_Data/Scaling_plots/DT_DB.csv <==
,Yn_DT,Yn_DT_STAT_ERR,Yn_DT_SYS_ERR,Yn_DT_ERR,DSR,DSR_STAT_ERR,DSR_SYS_ERR,DSR_ERR,Ti_DT,Ti_DT_STAT_ERR,Ti_DT_SYS_ERR,Ti_DT_ERR,Ti_DT_min,Ti_DT_min_STAT_ERR,Ti_DT_min_SYS_ERR,Ti_DT_min_ERR,Ti_DD,Ti_DD_STAT_ERR,Ti_DD_SYS_ERR,Ti_DD_ERR,Ti_DD_min,Ti_DD_min_STAT_ERR,Ti_DD_min_SYS_ERR,Ti_DD_min_ERR,Yn_DD,Yn_DD_STAT_ERR,Yn_DD_SYS_ERR,Yn_DD_ERR,BTg,BTg_STAT_ERR,BTg_SYS_ERR,BTg_ERR,BWg,BWg_STAT_ERR,BWg_SYS_ERR,BWg_ERR,BTx,BTx_ERR,BTx_STAT_ERR,BTx_SYS_ERR,BWx,BWx_ERR,BWx_STAT_ERR,BWx_SYS_ERR,Hohlraum_Diameter,Ablator,Thickness,Radius,Energy,Power,End_of_pulse,Shot_Temp,Hohlraum_Pressure,Capsule_Pressure,LEH_Diameter,LAMBDA_23,LAMBDA_30,LAMBDA_OUTER,Experiment ID,Hohlraum shape,FT size,Shot time,Hohlraum type,fD,fT,fH,Layer Thickness,Campaign,TI_P0,TI_P0_ERR,TI_P2_P0,TI_P2_P0_ERR,TI_P3_P0,TI_P3_P0_ERR,TI_P4_P0,TI_P4_P0_ERR,TI_M0,TI_M0_ERR,TI_M2_M0,TI_M2_M0_ERR,TI_M3_M0,TI_M3_M0_ERR,TI_M4_M0,TI_M4_M0_ERR,TI_M2_PHASE,TI_M2_PHASE_ERR,TI_M3_PHASE,TI_M3_PHASE_ERR,TI_M4_PHASE,TI_M4_PHASE_ERR,TR_P0,TR_P0_ERR,TR_P2_P0,TR_P2_P0_ERR,TR_P3_P0,TR_P3_P0_ERR,TR_P4_P0,TR_P4_P0_ERR,TR_M0,TR_M0_ERR,TR_M2_M0,TR_M2_M0_ERR,TR_M3_M0,TR_M3_M0_ERR,TR_M4_M0,TR_M4_M0_ERR,TR_M2_PHASE,TR_M2_PHASE_ERR,TR_M3_PHASE,TR_M3_PHASE_ERR,TR_M4_PHASE,TR_M4_PHASE_ERR,NIS_VOL,NIS_VOL_ERR,Hohlraum_rho,Wall_area,NIS_P0,NIS_P0_STAT_ERR,NIS_P0_SYS_ERR,NIS_P0_ERR,NIS_P2_P0,NIS_P2_P0_STAT_ERR,NIS_P2_P0_SYS_ERR,NIS_P2_P0_ERR,NIS_P4_P0,NIS_P4_P0_STAT_ERR,NIS_P4_P0_SYS_ERR,NIS_P4_P0_ERR,Vel,Vel_unc,NIS_M0,NIS_M0_STAT_ERR,NIS_M0_SYS_ERR,NIS_M0_ERR,NIS_M2_M0,NIS_M2_M0_STAT_ERR,NIS_M2_M0_SYS_ERR,NIS_M2_M0_ERR,NIS_M2_PHASE,NIS_M2_PHASE_STAT_ERR,NIS_M2_PHASE_SYS_ERR,NIS_M2_PHASE_ERR,NIS_M4_M0,NIS_M4_M0_STAT_ERR,NIS_M4_M0_SYS_ERR,NIS_M4_M0_ERR,NIS_M4_PHASE,NIS_M4_PHASE_STAT_ERR,NIS_M4_PHASE_SYS_ERR,NIS_M4_PHASE_ERR,date,Y_tot,Y_tot_STAT_ERR,Y_tot_SYS_ERR,Y_tot_ERR
N100929-003-999,7592449869905.726,336108128443.73584,0.0,336108128443.73584,2.6756075985204943,0.5260286028445266,0.0,0.5260286028445266,1.9895066250024658,0.1262382376872529,0.0,0.1262382376872529,1.9,0.2,0.0,0.2,,,0.0,,,,0.0,,,,0.0,,,,,,,,,,21.504,0.0494974746830583,0.0494974746830583,0.0,216.5,53.5,53.5,0.0,5.43908177,CH,,,1052.81,307.31,19.7,11.008984,260.80417,-0.3424423,3.1115,10534.015,10534.025,10525.498,IT_7_THD_PQ_S08d,CYLINDER,9.0,29-SEP-2010 20:27:05.07812,Au,,,,,LF,,,,,,,,,,,,,,,,,,,,,,,38.98,2.625350000000001,-0.2444706666666666,0.0576173333333333,,,-0.0397696666666666,0.0348996666666666,50.185737,5.2,0.12330425,0.0525945,,,0.051522000000000005,0.02289225,85.825,11.9125,,,35.775,17.25,,,1.5318698525362038,nan,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2010-09-29,8450102903940.439,414185715283.1385,177812952814.31836,414185715283.1385
N110121-001-999,20771513615588.965,851076901723.8223,0.0,851076901723.8223,2.1546665214792036,0.11076644892422059,0.0,0.11076644892422059,2.674949771423477,0.08660303073572871,0.0,0.08660303073572871,2.38,0.24,0.0,0.24,,,0.0,,,,0.0,,,,0.0,,16.7,,,0.05,,,,,16.540499999999998,0.0353553390593273,0.0353553390593273,0.0,198.0769230769231,14.708710135363805,14.708710135363805,0.0,5.44077629,CH,,,1046.02,,14.5,,254.36624,0.6848846,3.112,10534.008,10534.011,10529.008999999998,IT_7_THD_PQ_S11h,CYLINDER,10.0,22-JAN-2011 00:35:35.11718,,6.17,72.16,21.67,,LF,48.6,2.0,-0.63,0.02,,,0.165,0.02,63.4,2.0,,,,,,,,,,,,,44.7,3.0,-0.66,0.05,,,0.21,0.06,61.5,2.0,0.03,0.017,,,0.067,0.013,77.0,59.0,,,29.5,5.0,,,,25.71796879874471,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-01-21,22641152809370.84,933090219263.3451,100315532060.21875,933090219263.3451
N110201-002-999,107512835284313.7,3860662902250.748,0.0,3860662902250.748,2.7982933871755824,0.13247662243627725,0.0,0.13247662243627725,3.7225312422600316,0.23663190417329447,0.0,0.23663190417329447,3.59,0.49,0.0,0.49,,,0.0,,,,0.0,,,,0.0,,16.39,,,0.1,250.0,,,50.0,,,,,,,,,5.43982935,CH,,,1238.31,,14.3,,260.18777,1.027327,3.1095,10534.001,10534.008,10525.511,IT_7_THD_PQ_S14k,CYLINDER,10.0,02-FEB-2011 07:12:15.09765,,6.22,71.46,22.31,,LF,51.164,0.597,-0.354,0.018000000000000002,,,0.037000000000000005,0.01,46.993,0.59,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,25.710556912853562,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-02-01,120246280115985.06,4364668790744.0,637195824087.7969,4364668790744.0
N110212-001-999,126213804368554.73,4615667908552.888,0.0,4615667908552.888,2.723910164809279,0.24818648885390873,0.0,0.24818648885390873,3.6141812325551745,0.14473507827727133,0.0,0.14473507827727133,3.58,0.2,0.0,0.2,,,0.0,,,,0.0,,,,0.0,,21.56,,,0.075,190.0,,,30.0,21.359,0.0424264068711928,0.0424264068711928,0.0,227.5172413793104,43.79310344827587,43.79310344827587,0.0,5.44047726,CH,,,1299.74,,19.7,,259.16043,1.027327,3.1105,10533.999,10534.008,10528.011,IT_7_THD_PQ_CY11_C1_S01k,CYLINDER,10.0,13-FEB-2011 03:06:25.12695,AuU,5.94,72.32,21.74,,LF,47.0,0.02,0.245,0.01,,,-0.0035,0.02,,,,,,,,,,,,,,,45.0,3.0,0.1,0.1,,,-0.005,0.03,39.0,3.0,0.07,0.04,,,0.08,0.03,52.0,15.0,,,58.0,6.0,,,,25.715628087619454,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-02-12,140742747135491.84,5333276333626.765,1397240880183.0703,5333276333626.765
N110603-001-999,63391226285130.59,3576559210744.2974,0.0,3576559210744.2974,4.276726911178969,0.17821527621022665,0.0,0.17821527621022665,2.6109949153071157,0.2848055465390475,0.0,0.2848055465390475,2.46,0.97,0.0,0.97,,,0.0,,,,0.0,,2408731480000000.0,395031962720000.0,0.0,395031962720000.0,22.4,,,0.05,220.0,,,50.0,22.266534240259446,0.0647274668932301,0.0647274668932301,0.0,114.0,80.0,80.0,0.0,5.43963,CH,,,1314.84,430.0,20.54,161.316365,263.26974,2.054654,3.1085,10533.574,10533.578,10528.007,IT_7_THD_PQ_CY11_C1_S04a,CYLINDER,10.0,03-JUN-2011 08:37:05.03906,AuU,19.29,65.36,15.32,,LF,32.279,2.067,-0.596,0.013,,,0.28300000000000003,0.08800000000000001,28.429,1.433,,,,,,,,,,,,,32.67154833333333,2.4121547500000027,-0.5894376666666666,0.10397275,,,0.182719,0.04427775,51.96,2.58,0.0656811666666666,0.0198682499999999,,,0.0682475,0.01672775,22.71666666666667,3.4999999999999982,,,44.1,1.099999999999998,,,0.10471208439847146,25.70899673146641,25.3,,,,-0.24,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-06-03,75218299189868.77,4277588051433.7573,536206540030.33594,4277588051433.7573
N110608-002-999,190408649926871.0,7618896575821.72,0.0,7618896575821.72,4.026625414384954,0.14154173242039095,0.0,0.14154173242039095,3.1947239468742805,0.2575615702160389,0.0,0.2575615702160389,3.09,0.49,0.0,0.49,,,0.0,,,,0.0,,,,0.0,,22.65,,,0.05,215.0,,,50.0,22.566,0.1,0.1,0.0,152.0,100.0,100.0,0.0,5.43933096,,,,1330.09,438.6,20.541,11.968533,267.24207,1.027327,3.11,10533.52,10533.514,10525.507,IT_8_DT_CY11_C1_S07a,CYLINDER,,09-JUN-2011 06:26:55.03906,Au,49.45,50.02,0.47,,LF,36.401,0.605,-0.256,0.02,,,-0.028,0.027000000000000003,34.012,0.5920000000000001,0.08800000000000001,0.019,,,,,46.392,3.999,,,21.747,3.034,35.181846666666665,3.805885000000005,-0.2217836666666666,0.1396643333333333,,,-0.0889193333333333,0.0325849999999999,32.918219666666666,4.521018,0.07212275,0.058373375,,,0.1233065,0.0460473749999999,111.11428571428571,71.3,,,33.385714285714286,6.694642857142861,,,1.4416344738309306,25.706656453071986,33.0,,,,-0.25,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-06-08,223684721743049.72,9039538396261.432,1266435687061.0312,9039538396261.432
N110615-003-999,431256548241634.9,15952902665894.176,0.0,15952902665894.176,3.2467967286560566,0.13595986899270726,0.0,0.13595986899270726,3.6773130587648706,0.2678424413679351,0.0,0.2678424413679351,3.37,1.63,0.0,1.63,,,0.0,,,,0.0,,,,0.0,,22.3645,,,0.05,215.0,,,50.0,22.280514212110944,0.0494974746830583,0.0494974746830583,0.0,104.0,60.0,60.0,0.0,5.4393808,CH,,,1332.16,438.6,20.358,13.0358045,267.99545,2.054654,3.1085,10533.512,10533.507,10525.51,IT_8_DT_CY11_C1_S15a,CYLINDER,10.0,16-JUN-2011 04:20:15.06835,AuU,50.42,49.33,0.25,,LF,39.4402,2.8360000000000003,-0.4918,0.1263,,,0.1379,0.0268,35.2163,3.5553,,,,,,,,,,,,,35.142199500000004,7.0941790000000005,-0.5192154999999999,0.14536949999999998,,,0.1095595,0.06152525,45.83021616666666,2.5888605000000027,0.0422956666666666,0.0148613333333333,,,0.0241025,0.013663,36.55,13.31666666666667,,,39.71666666666667,8.350000000000003,,,1.3254589886891495,25.70704649021428,38.4,,,,-0.32,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-06-15,491064273116413.56,18360554650628.35,2670614533961.2812,18360554650628.35
N110620-002-999,409849998446978.0,16638571065617.75,0.0,16638571065617.75,3.4258291025096397,0.13941912755430597,0.0,0.13941912755430597,4.262448815579854,0.2549019933553966,0.0,0.2549019933553966,4.05,0.66,0.0,0.66,,,0.0,,,,0.0,,,,0.0,,22.38,,,0.05,175.0,,,50.0,22.228,0.07,0.07,0.0,122.0,50.0,50.0,0.0,5.44042742,CH,,,1416.8,438.2,20.757,20.76871,269.70767,2.054654,3.111,10533.511,10533.506,10525.51,IT_8_DT_CY11_C1_S16a,CYLINDER,10.0,21-JUN-2011 07:03:35.05859,AuU,49.79,50.01,0.197,,LF,23.66,1.29,-0.23,0.02,,,0.09,0.02,26.8,4.17,0.05,0.01,,,,,121.16,10.25,,,51.88,4.81,22.248698916666665,4.412063541666669,-0.0860035,0.1229295,,,0.0400955555555555,0.1417366666666666,28.259165333333332,5.402365333333334,0.0642969999999999,0.0513893333333333,,,0.0675043333333333,0.040623,67.78333333333333,74.83333333333333,,,50.0,14.0,,,0.8338309488271989,25.715237969013646,23.8,,,,-0.07,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-06-20,470043103188208.2,19261419969052.64,2621333561708.0625,19261419969052.64
N110804-003-999,4945263554334.135,312554138060.6058,0.0,312554138060.6058,3.106912838127952,0.15665239940029752,0.0,0.15665239940029752,2.7337614075304306,0.1672324523579178,0.0,0.1672324523579178,2.71,0.3,0.0,0.3,,,0.0,,,,0.0,,,,0.0,,23.63,,,0.1,,,,,23.564271794871804,0.0347297256849783,0.0347297256849783,0.0,142.07125890736344,27.93349168646081,27.93349168646081,0.0,5.74982806,CH,,,1302.16,431.6,21.754,17.645525,258.7495,2.054654,,10531.011,10531.002,10525.507,IT_7_THD_PQ_CY11_C1_S07b,CYLINDER,10.0,05-AUG-2011 03:50:15.04882,Au,2.17,73.46,24.28,,LF,26.976,0.67,0.007656,0.018000000000000002,,,0.03,0.009967,29.3565,1.5125,0.12,0.0302,,,,,135.4468,11.5559,,,40.3694,3.7963,26.54635675,2.0292323333333333,0.0575955555555555,0.1308653333333333,,,-0.0138225,0.0373145833333333,26.96234619444445,2.787169333333331,0.190587375,0.0598598749999999,,,0.18060325,0.03249375,50.1125,1.7124999999999986,,,36.975,3.325000000000003,,,0.9423546139695986,28.191401853113515,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-08-04,5599664998833.635,355649226075.617,35088267932.53906,355649226075.617
N110826-001-999,168999636679971.6,5943281557501.57,0.0,5943281557501.57,3.405496978167504,0.15871581638845508,0.0,0.15871581638845508,2.874397563905614,0.18454414363601843,0.0,0.18454414363601843,2.12,0.32,0.0,0.32,,,0.0,,,,0.0,,,,0.0,,22.163,,,0.05,180.0,,,50.0,22.169387187742768,0.030278130973317,0.030278130973317,0.0,131.20000000000002,48.0,48.0,0.0,5.75042612,CH,,,1411.72,440.3,20.558000000000003,,269.22824,2.7395384,,10532.012,10532.01,10525.507,IT_8_DT_CY11_C2_S04a,CYLINDER,10.0,27-AUG-2011 20:52:10.00000,Au,,,,,LF,28.0267,0.9581,-0.1537,0.0197,,,0.0104,0.0955,26.8765,2.785,0.0571,0.0477,,,,,47.6451,25.6196,,,31.3816,2.7574,,,-0.128679,0.125622625,,,0.0417005,0.039555125,28.309287055555558,4.18085125,0.1299577777777777,0.1147594166666666,,,,,47.38333333333333,17.35950748149267,,,,,,,,28.196363594118562,25.0,,,,-0.004,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-08-26,193662401406911.0,6920696704969.489,1229499704875.2812,6920696704969.489
N110904-003-999,456688253403815.5,13827539373970.236,0.0,13827539373970.236,4.351669898968675,0.14104105806462863,0.0,0.14104105806462863,3.064900726563234,0.22169923034007954,0.0,0.22169923034007954,2.42,0.36,0.0,0.36,,,0.0,,,,0.0,,,,0.0,,22.16,,,0.03,170.0,,,30.0,22.14333255546716,0.0342209589440255,0.0342209589440255,0.0,141.16000000000003,48.0,48.0,0.0,5.75027661,CH,,,1442.32,440.3,20.556,19.193055,270.32407,1.7122115000000002,,10533.01,10530.992,10525.507,IT_8_DT_CY11_C2_S05a,CYLINDER,10.0,05-SEP-2011 02:10:55.05371,Au,49.61,50.21,0.184,,LF,27.6493,0.9097,-0.3283,0.0236,,,0.1546,0.0205,35.5672,1.7618,0.0747,0.0147,,,,,92.742,7.0648,,,87.3354,2.1443,26.894016000000004,4.418523166666667,-0.2887903333333333,0.2804113333333333,,,0.1894763333333333,0.0948295,32.383558944444445,4.388549583333337,0.0969251888888888,0.0303956166666666,,,0.0805139888888888,0.0211762666666666,97.39111111111107,8.516666666666673,,,85.08222222222223,2.4433333333333422,,,0.904703618988492,28.195123148088868,28.6,,,,-0.23,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-09-04,543520701581865.6,16739879882991.762,3066365659298.1875,16739879882991.762
N110908-001-999,584453907899594.9,17340889125000.004,0.0,17340889125000.004,4.195515777406457,0.13462247757562606,0.0,0.13462247757562606,3.21331609219455,0.20729513476411324,0.0,0.20729513476411324,2.42,0.37,0.0,0.37,,,0.0,,,,0.0,,,,0.0,,22.208,,,0.03,175.0,,,30.0,22.202629301876502,0.0327115127909124,0.0327115127909124,0.0,117.0,33.28201177351375,33.28201177351375,0.0,5.75022677,CH,,,1429.25,436.4,20.547,19.47568,270.94046000000003,2.3970962000000005,,10533.008999999998,10532.0,10525.505,IT_8_DT_CY11_C2_S06a,CYLINDER,10.0,09-SEP-2011 03:00:30.06835,Au,50.32,49.49,0.191,,LF,28.0473,1.3333,-0.398,0.0327,,,0.1021,0.0114,37.3011,1.9278,0.0924,0.0175,,,,,73.5358,4.882,,,36.6736,4.1729,27.396028,5.435745875000002,-0.3873272499999999,0.070855625,,,0.083459,0.035540625,24.91337175,5.769364500000003,0.10504,0.0531846666666666,,,0.041006,0.0184,66.90555555555554,10.41666666666666,,,45.0,45.0,,,0.8935380292508626,28.194709646165883,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-09-08,691247925387529.1,20844543118231.043,3722318322756.25,20844543118231.043
N110914-001-999,590181371056504.2,18330180379545.39,0.0,18330180379545.39,4.5802280763833565,0.149103624657619,0.0,0.149103624657619,2.776356561447539,0.25603495373570667,0.0,0.25603495373570667,2.4,0.32,0.0,0.32,,,0.0,,,,0.0,,,,0.0,,22.19,,,0.03,171.0,,,30.0,22.15226434294919,0.037000000000000005,0.037000000000000005,0.0,104.0,40.0,40.0,0.0,5.75017693,CH,,,1607.35,451.6,20.954,18.79665,271.35138,3.0819807,,10534.018999999998,10533.015,10525.505,IT_8_DT_CY11_C2_S07b,CYLINDER,10.0,15-SEP-2011 10:46:00.07812,Au,49.62,50.21,0.171,,LF,23.2276,1.6148,0.034,0.0285,,,-0.0365,0.0159,29.684,1.6649,0.1286,0.0616,,,,,96.031,21.9829,,,25.8506,133.7959,,,,,,,,,23.2267285,3.2090328500000007,0.1859824,0.0506602,,,0.0368152,0.0230933499999999,81.25999999999998,6.67862448412845,,,45.17999999999999,20.342320418280703,,,0.9274079385086793,28.19429614811441,28.3,,,,-0.09,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-09-14,708846514395685.0,22417995436206.008,4227688448657.5,22417995436206.008
N111029-001-999,8934034518286.65,420534612989.53186,0.0,420534612989.53186,3.9114590854909093,0.1242854260861923,0.0,0.1242854260861923,3.0916403051125876,0.2561709732940329,0.0,0.2561709732940329,2.54,1.22,0.0,1.22,,,0.0,,,,0.0,,103216229793.38863,15206034761.020138,0.0,15206034761.020138,22.366,,,0.05,190.0,,,50.0,22.35047887848141,0.030278130973317,0.030278130973317,0.0,161.22352941176473,45.55539614191781,45.55539614191781,0.0,5.74987789,CH,,,1201.35,437.5,20.005,17.663870000000006,263.47522000000004,2.054654,,10533.757,10532.748,10527.512,IT_7_THD_CY11_C2_S01b,CYLINDER,10.0,29-OCT-2011 11:13:40.07812,Au,1.93,74.45,23.6,,LF,31.24337,1.0592287549998691,-0.1543525234313711,0.0377365837270031,,,0.0048500529872417,0.0157306952320482,34.4176,1.851,0.1847,0.0275,,,,,68.8454,20.4529,,,32.3847,9.208,30.4876836875,1.975939499999999,-0.2213840625,0.032339125,,,0.0059928125,0.00813875,37.43712219642857,1.2470321071428572,0.10724178125,0.0122073125,,,0.1123971026785714,0.0210560178571428,57.66483205540244,3.95933204867164,,,30.300141190922407,0.5841539316838493,,,0.9585846770040689,28.191815241105882,,,0.0,,,,0.0,,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,2011-10-29,10447121125160.225,494492309272.0469,51937209953.881836,494492309272.0469
N111103-001-999,228655564066727.97,7103400508002.715,0.0,7103400508002.715,3.7071600803249107,0.12329765079466014,0.0,0.12329765079466014,3.2960672838425844,0.1438310908508198,0.0,0.1438310908508198,2.89,0.72,0.0,0.72,,,0.0,,,,0.0,,,,0.0,,22.6,,,0.03,190.0,,,30.0,22.608527976893786,0.037000000000000005,0.037000000000000005,0.0,122.0,80.0,80.0,0.0,5.75017693,CH,,,1214.73,437.1,20.173,19.37992,277.7893,2.3970962000000005,,10533.003,10531.008,10525.508,IT_8_DT_CY11_C3_S01a,CYLINDER,10.0,04-NOV-2011 05:48:30.05859,Au,,,,,LF,31.76159380524577,2.8604983629796483,-0.3154316540873295,0.04583091624413299,,,0.0510800220479488,0.0220694448428674,29.45626651211545,5.3431149501114525,0.0316,0.0198,,,,,30.376,138.5871,,,88.242,4.6862,30.1087975,0.523142,-0.31327350000000004,0.06,,,0.07902999999999999,0.012,35.30012975,1.7531247500000011,0.0508264375,0.016805375,,,0.0527765,0.01733625,99.86875,4.036164639853041,,,6.68125,2.235543837637724,,,0.9206939714069904,28.19429614811441,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-11-03,265205020054446.38,8342022330070.672,1307971540502.1094,8342022330070.672
N111112-002-999,613775725196557.8,23957693115501.19,0.0,23957693115501.19,4.169094168605296,0.11931144173687254,0.0,0.11931144173687254,3.9026486102595097,0.078618553512442,0.0,0.078618553512442,3.59,0.86,0.0,0.86,3.982905352986812,0.22866029699032844,0.0,0.22866029699032844,3.85,0.27,0.0,0.27,2041784828411.539,222544233811.20935,0.0,222544233811.20935,22.405,,,0.03,154.0,,,30.0,22.390746900275165,0.0363345276491643,0.0363345276491643,0.0,106.92682926829269,62.46950475544243,62.46950475544243,0.0,5.75012709,CH,,,1446.15,437.3,20.647,18.76923,278.33722,2.7395384,,10533.002,10531.504,10525.507,IT_8_DT_CY11_C3_S02a,CYLINDER,10.0,13-NOV-2011 01:03:05.05615,Au,49.89,49.94,0.152,69.91278333,LF,30.6551,0.7367,-0.3607,0.0107,,,0.0143,0.0044,42.8658,1.6988,0.065,0.011,,,,,57.8651,8.0809,,,19.9066,4.369,30.861958416666663,1.449061666666669,-0.34605325,0.0834135,,,-0.0113951666666666,0.0602411666666666,28.286891916666665,1.821012333333334,0.0779617,0.0285302,,,0.0624229,0.0550115,69.38055555555556,21.912500000000005,,,30.07,7.6099999999999985,,,0.9527049935516061,28.193882653934445,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-11-12,725160753872099.1,28516204870949.18,3460812138830.125,28516204870949.18
N111215-001-999,769838934004194.9,26210032295541.473,0.0,26210032295541.473,4.311888874252937,0.12030180263739634,0.0,0.12030180263739634,3.5283974610379216,0.08364395301306182,0.0,0.08364395301306182,3.25,0.15,0.0,0.15,3.3164,0.192,0.0,0.192,3.15,0.32,0.0,0.32,2579122178533.179,281089104805.657,0.0,281089104805.657,22.505,,,0.03,180.0,,,30.0,22.487870371662325,0.0567780436810336,0.0567780436810336,0.0,135.0,100.0,100.0,0.0,5.75012709,CH,,,1395.82,408.1,20.634,19.35209,276.89896,806.4516,,10533.6,10532.106000000002,10525.504,IT_8_DT_CY11_C3_S03a,CYLINDER,10.0,15-DEC-2011 14:36:30.07812,Au,50.405,49.89989,0.26784667,,LF,33.6125,0.5274,-0.2235,0.0941,,,0.0279169,0.0392832437958232,31.0099,1.3712824682055402,0.0255642,0.0158271376296012,,,,,30.3339,36.59319,,,18.0816,5.4337790102931205,29.3617935,3.092109166666667,-0.238128,0.0675783333333333,,,0.017206,0.0229858333333333,27.5420995,3.5740876666666668,,,,,,,,,,,,,,,0.9190678924396707,28.193882653934445,28.0,1.0,0.0,1.0,-0.29,0.0,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2011-12-15,914755550189394.2,31453425238749.94,4401886654743.75,31453425238749.94
N120126-001-999,320493479899298.1,10808226706676.871,0.0,10808226706676.871,3.8871182425226922,0.12949922233596434,0.0,0.12949922233596434,2.7459004584550986,0.0939625095391111,0.0,0.0939625095391111,2.42,0.91,0.0,0.91,2.107647058823529,0.11811260828249505,0.0,0.11811260828249505,2.05,0.14,0.0,0.14,1099831669777.714,118222457425.43796,0.0,118222457425.43796,22.78,,,0.03,175.0,,,30.0,22.70747816877173,0.0346265914094856,0.0346265914094856,0.0,140.48780487804876,62.46950475544243,62.46950475544243,0.0,5.75047596,CH,,,1393.28,434.1,20.99,19.49337,271.48837000000003,901.30817,,10534.014,10532.802,10525.504,IT_8_DT_CY11_C3_S04a,CYLINDER,10.0,27-JAN-2012 00:20:20.05859,Au,49.44,50.35,0.21,69.20833333,LF,27.5518,1.3471929215728995,-0.0820852,0.0352446195450749,,,0.10659,0.0311641620839323,27.3068,1.30976256751174,0.1167,0.0201,,,,,127.0307,32.4047,,,53.9543,12.8179,29.495488125,5.442925875,-0.064988875,0.099359,,,0.108278625,0.0181378749999999,29.5434935,6.307030625000001,0.10452471875,0.026433,,,0.03700959375,0.0322543749999999,109.740625,22.05625,,,54.96250000000001,14.693749999999998,,,0.8945294566680104,28.19677711152711,24.9,1.0,0.0,1.0,-0.19,0.0,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-01-26,374408206085544.56,12774511791213.84,1939431534107.0312,12774511791213.84
N120131-001-999,624285664188356.2,20022052073454.805,0.0,20022052073454.805,3.6683287250494727,0.12103504270204266,0.0,0.12103504270204266,3.855112572335634,0.1457038643486436,0.0,0.1457038643486436,3.08,0.67,0.0,0.67,2.886284691136974,0.16336764784278152,0.0,0.16336764784278152,2.62,0.26,0.0,0.26,2084062012292.2288,227335936058.1273,0.0,227335936058.1273,22.491999999999997,,,0.03,199.0,,,30.0,22.430943480831107,0.0363636363636363,0.0363636363636363,0.0,124.39199349725666,51.31872031397204,51.31872031397204,0.0,5.74997757,CH,,,1402.18,428.8,20.443,17.506685,271.21442,898.5686,,10534.008999999998,10532.802,10525.503,IT_8_DT_CY11_C3_S05a,CYLINDER,10.0,31-JAN-2012 23:50:15.07812,Au,49.71,50.11,0.184,68.44797667,LF,29.9811,1.5327,-0.3014,0.0733,,,0.02,0.0662,33.0426,3.2318,0.1861,0.0754,,,,,63.3993,4.381,,,24.1903,15.7124,26.05875025,2.0327287500000004,-0.2467126597222222,0.0518882152777777,,,0.069423,0.0981644999999999,35.388023261904756,6.799881595238099,0.1953337738095238,0.0887070595238095,,,0.0803664761904762,0.0820328095238095,65.12142857142857,4.621428571428577,,,21.25238095238096,20.019047619047626,,,0.9957025449917296,28.192642194623154,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-01-31,722950827282770.4,23449126667029.875,3500109043303.9375,23449126667029.875
N120205-002-999,619760740198246.2,21163821367226.95,0.0,21163821367226.95,4.294427616659271,0.11934475666777736,0.0,0.11934475666777736,3.3838256813924352,0.1999072564404367,0.0,0.1999072564404367,2.83,0.63,0.0,0.63,1.8102613827993255,0.135023887712327,0.0,0.135023887712327,1.52,0.15,0.0,0.15,2023039863681.2124,219260973217.2486,0.0,219260973217.2486,22.75,,,0.03,155.0,,,30.0,22.691786929654857,0.0367882174958531,0.0367882174958531,0.0,136.00534759358288,32.907259085720874,32.907259085720874,0.0,5.74967854,CH,,,1404.27,433.3,21.001,19.51988,270.46103,900.6232,,10534.01,10532.802,10525.5,MX_8_DT_C1_S02a,CYLINDER,10.0,06-FEB-2012 01:57:30.05371,Au,49.67,50.14,0.193,68.17356333,LF,24.7144,1.75460282703116,-0.117998,0.0226105519538892,,,0.00650175,0.053343657658813,24.0149,1.4610801684023798,,,,,,,,,,,,,22.88912783333333,1.6601905000000023,-0.1516421666666667,0.0264643333333333,,,0.0241376666666666,0.0309735,23.502,3.4009835000000024,0.1155609166666666,0.0165201249999999,,,0.0971935833333333,0.0121048749999999,50.98333333333333,3.6125000000000007,,,31.25833333333333,2.3125,,,0.8899252809960672,28.19016146348396,28.0,,,,-0.05,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-02-05,735912043386996.4,25374570321869.773,3513103093234.9375,25374570321869.773
N120213-001-999,98148573243442.56,3946732781021.923,0.0,3946732781021.923,3.904511023843462,0.12606303981081443,0.0,0.12606303981081443,1.5614388155180454,0.07028736501289143,0.0,0.07028736501289143,1.38,0.1,0.0,0.1,1.74,0.12,0.0,0.12,1.74,0.12,0.0,0.12,471034921000.0,71597307992.0,0.0,71597307992.0,22.673,,,0.04,154.0,,,40.0,22.57578448698511,0.0374645778682301,0.0374645778682301,0.0,156.87127981189116,43.10700998338622,43.10700998338622,0.0,5.74957886,CH,,,1403.19,439.9,20.993,19.20705,270.59802,850.6267,3.11,10534.012,10532.802,10525.502,IT_8_DT_CY11_C3_S06a,CYLINDER,10.0,14-FEB-2012 04:18:55.04882,AuDU,49.99,49.89,0.223,70.28264,LF,28.1507,2.20426374601152,-0.000861958,0.10799695722667403,,,-0.0375834,0.0368306178352114,28.0003,2.77820318688978,,,,,,,,,,,,,25.00037966666667,1.5829073333333332,-0.1516353333333333,0.0244835,,,-0.0242638333333333,0.0236921666666666,27.301499238888887,3.5162869333333333,0.0866222333333333,0.0189571499999999,,,0.0249062388888888,0.0161337916666666,41.01611111111111,5.3084184320756025,,,27.06222222222221,8.561583446484134,,,0.9049576641107251,28.18933455642037,28.0,,,,-0.15,,,0.0,0.03,,,0.0,,,,,,,,,,,,,,,,,,,,,,,2012-02-13,114739326008454.23,4650012346202.703,578577980810.8828,4650012346202.703
N120219-001-999,351988149731645.94,14086212728626.695,0.0,14086212728626.695,4.2334681882005345,0.11948864088784994,0.0,0.11948864088784994,2.6904702861958363,0.167445934029392,0.0,0.167445934029392,2.49,0.45,0.0,0.45,2.418457330415755,0.1405775053518198,0.0,0.1405775053518198,2.39,0.17,0.0,0.17,1242682073039.0183,133363130548.28427,0.0,133363130548.28427,22.815,,,0.03,209.0,,,40.0,22.745872488958348,0.0358124754702502,0.0358124754702502,0.0,139.23537061118336,43.273106758477134,43.273106758477134,0.0,5.75022677,CH,,,1421.63,443.6,20.995,19.37964,269.77615,995.4798,,10534.008,10532.802,10525.502,MX_8_DT_C1_S03a,CYLINDER,10.0,20-FEB-2012 00:45:15.05371,Au,49.48,50.13,0.235,69.88320333,LF,29.5017,1.26232437431905,-0.00426441,0.0380685031232715,,,-0.00766309,0.0532301430629978,29.3301,2.0341803070215,,,,,,,,,,,,,25.87750566666667,2.457849333333336,0.036491,0.059654999999999986,,,0.0024461666666666,0.0204868333333333,25.58570933333333,2.5795543333333324,0.0740687777777777,0.0320038333333333,,,0.0848861111111111,0.0256415,79.91111111111111,5.683333333333327,,,33.14444444444445,7.083333333333331,,,0.8941282319688071,28.194709646165883,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-02-19,416937461039106.44,16803998841829.654,1992779209365.0312,16803998841829.654
N120311-001-999,136372325677134.92,8412492376716.791,0.0,8412492376716.791,4.970046647192978,0.1662993841588105,0.0,0.1662993841588105,1.9135743239299785,0.2356235489898256,0.0,0.2356235489898256,1.86,0.39,0.0,0.39,1.5599999999999998,0.09192388155425119,0.0,0.09192388155425119,1.3,0.13,0.0,0.13,532977022527.9944,57473193071.172905,0.0,57473193071.172905,22.826,,,0.03,180.0,,,40.0,22.72482836000649,0.0375120849191085,0.0375120849191085,0.0,169.53014747059922,27.87207771359052,27.87207771359052,0.0,5.74967854,CH,,,1523.46,343.3,21.996,19.52918,270.39255,895.4866300000001,3.1155,10534.01,10532.799,10525.502,IT_8_DT_CY12_C1_S01a,CYLINDER,10.0,12-MAR-2012 07:43:35.03906,AuDU,50.13,49.65,0.221,68.91850667,LF,24.3545,1.28232469196902,0.0806393,0.0715678342603302,,,-0.0333895,0.0270981155435991,27.1271,1.26163622027603,0.197389,0.059109016411275986,,,,,64.9477,2.97180396218816,,,82.7338,29.9111810884582,23.6790815,1.5624865000000003,0.04463575,0.025,,,0.01120375,0.00460075,22.13161333333333,1.940438333333331,0.2364745,0.1086983749999999,,,0.0326434166666666,0.025271,61.61666666666667,4.903203672090316,,,82.79166666666666,12.499999999999995,,,0.8892738573940733,28.19016146348396,28.0,,,,0.03,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-03-11,166366086376483.4,10322233780768.527,1106671269805.5938,10322233780768.527
N120316-002-999,228462548858812.66,11956716347134.107,0.0,11956716347134.107,5.745883947353228,0.24766071759584335,0.0,0.24766071759584335,2.3526982762033835,0.24025540511604587,0.0,0.24025540511604587,1.017,1.2210384965266246,0.0,1.2210384965266246,2.030769230769231,0.11648704120729814,0.0,0.11648704120729814,2.0,0.14,0.0,0.14,691938807300.8165,74897230313.795,0.0,74897230313.795,22.923,,,0.04,147.0,,,40.0,22.829942239390288,0.0375120849191085,0.0375120849191085,0.0,134.7777777777778,26.66666666666667,26.66666666666667,0.0,5.7499676,CH,194.13449195,1141.20667522,1506.12,339.9,21.995,19.500895,269.63916,898.22614,3.111,10534.008,10532.799,10525.502,MX_8_DT_C1_S06a,CYLINDER,10.0,17-MAR-2012 03:34:15.06835,AuDU,49.85,49.96,0.187,69.97362,LF,27.8686,0.9239180563415949,-0.108975,0.0578467115753699,,,0.07663560000000001,0.0704946611845246,27.3708,1.0291386940760698,0.06550772481388,0.0206433463813735,,,,,85.25,15.392097539538483,,,31.75,9.301606270274847,24.965943,6.084419249999998,-0.14727125,0.027195,,,0.019306,0.114769,24.184427,6.266962499999997,0.07685,0.037207875,,,0.0497460833333333,0.01565275,83.55,3.217238722880227,,,34.31666666666667,6.225464340111508,,,0.8880873744184328,28.19255948198228,24.0,,,,-0.21,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-03-16,287495628479724.7,15313431911712.877,2848101529844.6875,15313431911712.877
N120321-001-999,442953689979627.9,13592310645302.178,0.0,13592310645302.178,6.237490612730688,0.255383968303182,0.0,0.255383968303182,3.142099612126975,0.38247522305157855,0.0,0.38247522305157855,2.79,1.08,0.0,1.08,2.3492307692307692,0.13312804709405499,0.0,0.13312804709405499,2.34,0.16,0.0,0.16,1485481761438.1562,161349786658.9618,0.0,161349786658.9618,22.90454966666667,,,0.04,158.0,,,40.0,22.83549691276001,0.0375120849191085,0.0375120849191085,0.0,135.8447204968944,23.643312187173013,23.643312187173013,0.0,5.7493795,CH,194.92445937,1140.5648267,1514.74,342.7,22.005,19.457755,269.22824,998.56177,3.1125,10534.01,10532.799,10525.502,MX_8_DT_C1_S07a,CYLINDER,10.0,21-MAR-2012 18:38:20.07812,AuDU,50.35,49.42,0.23,69.71061333,LF,,,,,,,0.0863,0.1408,,,,,,,,,,,,,,,15.74054475,1.1894872499999989,0.0720125,0.025,,,-0.0142017499999999,0.0244487499999999,22.68652841666667,2.6498926666666645,0.16117075,0.0221893333333333,,,0.0265994166666666,0.0116693333333333,68.0,4.183333333333337,,,22.675,5.483333333333336,,,0.8887094357937713,28.187680788746857,27.15,,,,-0.18,,,,-0.05,,,,,,,,,,,,,,,,,,,,,,,,,,2012-03-21,568479272076155.2,18385403111575.55,5807320697232.594,18385403111575.55
N120405-003-999,129693553794371.17,4576668888920.67,0.0,4576668888920.67,5.004091011309528,0.18181830697654208,0.0,0.18181830697654208,1.4821355197238242,0.08671367092310796,0.0,0.08671367092310796,1.42,0.3,0.0,0.3,1.2197167138810199,0.07238549617607953,0.0,0.07238549617607953,1.12,0.08,0.0,0.08,544959729691.7615,58498253601.875145,0.0,58498253601.875145,22.726999999999997,,,0.04,161.0,,,40.0,22.67386501729504,0.0375120849191085,0.0375120849191085,0.0,124.62031640299749,34.62659140948568,34.62659140948568,0.0,5.74954896,CH,194.72696751,1142.49037227,1616.41,399.9,21.727,18.140475,271.55685,901.99304,3.113,10534.008,10532.798,10525.5,MX_8_DT_C1_S08b,CYLINDER,10.0,06-APR-2012 06:01:05.05859,AuDU,50.71,48.99,0.299,69.90411999999999,LF,25.8415,2.0894,-0.0667,0.1084,,,-0.0981,0.077,25.242,1.9958,,,,,,,,,,,,,21.69639075,0.8171397499999989,-0.068483,0.025,,,-0.09761375,0.02408275,26.512428875,4.0,0.037547125,0.0102368749999999,,,0.020385375,0.0135353749999999,50.6875,8.2875,,,34.3375,3.72762072239116,,,0.9618951306804888,28.18908652050278,27.0,,,,0.04,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-04-05,158433988408402.4,5708374143871.671,1152258139197.0938,5708374143871.671
N120412-001-999,107279375430183.19,4213471728359.137,0.0,4213471728359.137,5.944191489413768,0.2072424801502666,0.0,0.2072424801502666,1.512140044600567,0.0905480800742888,0.0,0.0905480800742888,1.45,1.2134615774716562,0.0,1.2134615774716562,1.6186849315068492,0.0952631539114189,0.0,0.0952631539114189,1.42,0.14,0.0,0.14,428688250148.3049,46212988119.07114,0.0,46212988119.07114,22.666999999999998,,,0.04,136.0,,,50.0,22.58089848629369,0.0375120849191085,0.0375120849191085,0.0,102.92000000000002,48.0,48.0,0.0,5.75023674,CH,194.72696751,1135.62753036,1663.39,398.8,21.71,10.8531085,271.07742,998.56177,3.113,10534.008,10532.797,10525.5,MX_8_DT_C1_S09a,CYLINDER,10.0,13-APR-2012 03:03:25.05859,AuDU,50.13,49.72,0.182,70.131,LF,24.0625,1.0361,-0.0293,0.037000000000000005,,,0.0261,0.0402,23.8742,1.0709,0.022,0.0116,,,,,,,,,19.3661,79.0401,19.605475,1.0481710000000015,-0.08971375,0.04408975,,,0.02224775,0.01790675,20.29359725,4.69626575,0.0343932916666666,0.0233399583333333,,,0.0201044583333333,0.0092117083333333,70.73750000000003,29.009376178228997,,,3.4166666666666687,14.633077066852493,,,1.6160981582489313,28.194792362833883,26.0,,,,-0.08,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-04-12,136074710479852.75,5462176315287.159,1128031338871.5469,5462176315287.159
N120417-002-999,437790220537605.0,13351809375205.232,0.0,13351809375205.232,5.351808186349903,0.22837500598308458,0.0,0.22837500598308458,3.0500074622491593,0.4310030995229398,0.0,0.4310030995229398,2.72,0.77,0.0,0.77,2.3696566523605154,0.13626533067272703,0.0,0.13626533067272703,2.29,0.16,0.0,0.16,1448723043093.9426,154916445671.1501,0.0,154916445671.1501,22.892,,,0.03,162.0,,,40.0,22.814841761824088,0.0433985018091276,0.0433985018091276,0.0,104.0,35.355339059327385,35.355339059327385,0.0,5.75022677,CH,194.82571344,1141.502913,1609.39,366.9,21.968000000000004,161.51720500000005,269.84464,998.56177,3.1115,10534.005,10532.797,10525.5,MX_8_DT_C1_S10a,CYLINDER,10.0,18-APR-2012 05:07:30.05859,Au,50.1,49.71,0.196,69.48940333,LF,,,,,,,,,29.1342,1.44090509243151,0.142102,0.035052222122737,,,,,89.4547,9.54035120959537,,,48.6165,15.176797229753197,17.78307725,1.0435111666666683,-0.0715275833333333,0.0241891666666666,,,0.04828875,0.0338256666666666,17.517252833333334,1.276068000000001,0.1816458333333333,0.0586691666666666,,,0.0626773333333333,0.0315673333333333,82.80833333333334,1.9803373730531697,,,53.325,2.3591576886677137,,,0.10719290688604133,28.194709646165883,26.0,,,,-0.37,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-04-17,542296106683195.75,17265043518995.53,4953943963306.344,17265043518995.53
N120422-001-999,79675619812132.66,3312145931937.4697,0.0,3312145931937.4697,5.251798739471488,0.19340044977763843,0.0,0.19340044977763843,1.4940776606646045,0.097124556043955,0.0,0.097124556043955,1.48,0.1,0.0,0.1,1.4348965517241379,0.0839724913906026,0.0,0.0839724913906026,1.33,0.13,0.0,0.13,334880600634.81757,36168598431.04435,0.0,36168598431.04435,23.038,,,0.04,153.0,,,50.0,22.954473793250926,0.0407490169712623,0.0407490169712623,0.0,155.0,80.0,80.0,0.0,5.75122355,CH,193.9370001,1137.79994075,1437.56,288.8,22.263,18.207035,270.94046000000003,998.9042,3.1125,10534.01,10532.795,10525.5,MX_8_DT_C1_S11a,CYLINDER,10.0,23-APR-2012 04:58:40.05859,AuDU,50.74,49.02,0.24,71.17683000000002,LF,,,,,,,,,26.4431,1.2335,0.0678163,0.0150745300812315,,,,,51.0067,4.9823,,,0.837633,11.597830300787802,14.036204833333333,1.8051069999999991,0.1083195,0.025,,,0.1014815,0.0881635,20.000416,2.550128250000002,0.11634375,0.0136379999999999,,,0.051424875,0.032565875,32.4125,9.570862356653137,,,77.9625,5.435890566411352,,,0.9561780986800272,28.20298025428767,27.0,,,,0.21,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-04-22,98301136546625.11,4156573570274.172,760466945965.4062,4156573570274.172
N120626-002-999,97371326538267.06,3558516035234.1074,0.0,3558516035234.1074,4.179827404921942,0.18531347238960316,0.0,0.18531347238960316,1.5945820433436533,0.08655784229010971,0.0,0.08655784229010971,1.58,0.11,0.0,0.11,1.67,0.12,0.0,0.12,1.67,0.12,0.0,0.12,418815541000.0,63701843786.1,0.0,63701843786.1,22.91,,,0.04,185.0,,,40.0,22.853705070495792,0.0481713110973623,0.0481713110973623,0.0,,,,,5.74972838,CH,196.40564827,1148.02014417,1696.73,385.6,21.984,4.0423005,268.68033,3033.354000000001,3.112,10533.993,10532.792,10525.497,MX_8_DT_C2_S01a,CYLINDER,10.0,27-JUN-2012 03:50:40.06835,Au,,,,70.09268667,LF,,,,,,,,,,,,,,,,,,,,,,,28.48805375,2.0896372500000027,-0.0527155,0.0360025,,,0.01204775,0.12861975,28.1579145,2.3642354999999995,0.09950475,0.07168150000000001,,,0.061523125,0.0134746249999999,63.3,45.98970672878879,,,82.55000000000003,28.990310881396212,,,4.737634115933936,28.190574922822567,33.5,,,,-0.37,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-06-26,115091201983212.1,4291751533360.064,853125823793.9375,4291751533360.064
N120716-001-999,248060845524016.44,8475556381134.879,0.0,8475556381134.879,4.940467488584485,0.1947555833303581,0.0,0.1947555833303581,2.2761380028254887,0.11727188651882994,0.0,0.11727188651882994,2.15,0.34,0.0,0.34,1.94,0.14,0.0,0.14,1.94,0.14,0.0,0.14,940204880000.0,142347018832.0,0.0,142347018832.0,24.38411933333333,,,0.04,219.0,,,40.0,24.268848020387807,0.0340015312818443,0.0340015312818443,0.0,157.50000000000003,28.284271247461906,28.284271247461906,0.0,5.75062548,,,,1882.08,431.1,23.388,18.011785,269.98163,903.3628,3.113,10533.993,10532.79,10524.308,MX_8_DT_C2_S05a,CYLINDER,,16-JUL-2012 18:10:55.07812,Au,,,,69.80801667,LF,24.5456,1.56671,,,,,,,,,,,,,,,,,,,,,23.0932756,1.5350487249999991,0.07469505,0.0194704499999999,,,-0.1065881833333333,0.0438195249999999,24.967718999999995,2.518933500000001,0.1792025,0.0128573333333333,,,0.03852,0.0222648333333333,80.38333333333334,2.1245260909461936,,,61.90000000000001,5.6618852376610755,,,0.9631865837350801,28.19801768698273,24.0,,,,-0.32,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-07-16,302261567623918.5,10592487557797.504,2354708933600.125,10592487557797.504
N120720-002-999,156514098361577.3,7086013754241.181,0.0,7086013754241.181,5.69214695461696,0.2030077730627932,0.0,0.2030077730627932,1.9358823529411764,0.12611852501889315,0.0,0.12611852501889315,1.93,0.13,0.0,0.13,1.71,0.12,0.0,0.12,1.71,0.12,0.0,0.12,673231340000.0,102129194278.0,0.0,102129194278.0,24.335,,,0.04,170.0,,,40.0,24.25874517667955,0.0363100299125742,0.0363100299125742,0.0,219.0,40.0,40.0,0.0,5.75027661,CH,215.06862842,1161.15335242,1899.53,437.7,23.404,18.048265,269.91312,919.80005,3.112,10533.989,10532.79,10524.305,MX_8_DT_C2_S03a,CYLINDER,5.0,21-JUL-2012 09:02:40.05859,Au,49.97,49.79,0.237,69.01605667,LF,27.2716,1.67598494999025,-0.113319,0.14092513,,,-0.049264,0.05184532,26.5674,1.2735,,,,,,,,,,,,,22.69527533333334,2.842734666666667,-0.1158826666666666,0.025,,,-0.1508005,0.06503099999999999,21.562368333333332,3.044208666666668,0.0584326666666666,0.0430244,,,0.0406490666666666,0.0220829,151.20666666666668,54.18062476568539,,,68.42,27.993729655049528,,,0.9609826935391084,28.195123148088868,29.0,,,,-0.1,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-07-20,196533317075687.1,9039833525078.404,1595929180267.5,9039833525078.404
N120802-001-999,307547304518303.2,9538860776815.584,0.0,9538860776815.584,4.294412539888221,0.1624830040280728,0.0,0.1624830040280728,2.751568161308137,0.11444473962042864,0.0,0.11444473962042864,2.45,0.98,0.0,0.98,2.3926806833114322,0.1377498923829386,0.0,0.1377498923829386,2.03,0.2,0.0,0.2,882928262276.9575,95429013415.79416,0.0,95429013415.79416,22.423,,,0.04,181.0,,,40.0,22.418823721954613,0.0362151661484736,0.0362151661484736,0.0,142.68852459016398,30.728851183895035,30.728851183895035,0.0,5.74997757,CH,196.50439419,1126.04917547,1471.19,450.1,20.645,42.62556,281.2137,900.6232,,10532.415,10530.907,10524.303999999998,MXIT_8_DT_S01a,CYLINDER,10.0,02-AUG-2012 14:02:05.03906,Au,48.30083333,51.40221333,0.24789667,68.81849,LF,26.6259,0.6194,-0.0552889,0.0274098549584785,,,0.044832300000000005,0.0258493731795077,34.0056,2.5923327048706897,0.2122613894408174,0.0146775593779945,,,,,91.3188,32.72607867162,,,46.0,1.0,19.256309,0.7530081666666675,-0.0095927499999999,0.0184408999999999,,,0.018194400000000003,0.065364,19.363034333333328,0.8890254999999989,0.2864557222222222,0.0550253333333333,,,0.0426422222222222,0.0235779999999999,88.68333333333334,2.016615013112596,,,36.73333333333333,3.1400636936215176,,,0.4230929396209717,28.192642194623154,31.0,,,,-0.11,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-08-02,365185488745537.25,11572570173083.773,2373474119188.7188,11572570173083.773
N120808-001-999,155949771285429.38,7183672813237.806,0.0,7183672813237.806,4.361778230251422,0.17213802939238249,0.0,0.17213802939238249,2.2460327455919393,0.08517281291852113,0.0,0.08517281291852113,2.12,0.2,0.0,0.2,2.13490832157969,0.12393410142113215,0.0,0.12393410142113215,2.1,0.15,0.0,0.15,522678796665.1321,56458547032.02016,0.0,56458547032.02016,22.66,,,0.05,200.0,,,50.0,22.606801158146066,0.034440025786407,0.034440025786407,0.0,138.2295081967213,30.728851183895035,30.728851183895035,0.0,5.74984799,CH,196.70188605,1130.64086106,1408.65,417.6,20.942,18.720365,277.99475,1024.2449,3.116,10533.407,10531.907,10524.305,MXIT_8_DT_S02a,CYLINDER,10.0,08-AUG-2012 22:39:50.00000,AuDU,49.07773333,50.6164,0.25947,68.63555,LF,26.2901,2.243162,-0.2077,0.0157,,,0.0273,0.024,24.3142,0.8388,0.0906935,0.0295870868645538,,,,,45.4842,17.274538830792,,,12.7384,5.0930377227350005,21.2788620625,1.7282303749999992,-0.25135050000000003,0.0152969999999999,,,0.0441412499999999,0.09235825,28.3614755,2.830695166666663,0.1053846666666666,0.0314706666666666,,,0.06222025,0.0339076666666666,57.725,12.411430663348654,,,3.8166666666666655,2.0275875100994063,,,0.9540305826388362,28.191567191254187,28.0,,,,-0.23,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-08-08,185676350255480.62,8648023771187.261,1278488543729.9844,8648023771187.261
N120920-001-999,488969963129915.3,15696485945260.158,0.0,15696485945260.158,4.012722810037794,0.17940329855262835,0.0,0.17940329855262835,3.120130952751414,0.1428069482740472,0.0,0.1428069482740472,1.9,1.1382482154609337,0.0,1.1382482154609337,2.660276243093923,0.13379294632448993,0.0,0.13379294632448993,2.62,0.18,0.0,0.18,1670433955725.0474,178641906165.48642,0.0,178641906165.48642,22.555,,,0.04,201.0,,,40.0,22.534193102812857,0.037277339879778,0.037277339879778,0.0,151.5,35.355339059327385,35.355339059327385,0.0,5.75037628,CH,197.29436161,1120.12441987,1502.34,456.9,20.945,19.327015,278.4057,888.63776,3.1115,10533.998,10532.506,10524.303999999998,IT_8_DT_CY13_C1_S02a,CYLINDER,10.0,21-SEP-2012 04:24:40.06835,Au,49.66,50.18,0.259,68.14215,LF,26.047,1.6233,-0.101402,0.0464330533379703,,,-0.0384108,0.0998043516638729,35.8818,6.34362618775748,0.0486289,0.0261756910732675,,,,,79.6452,30.95430104030389,,,76.0784,13.0815881971125,22.8590295,1.5565756000000004,-0.0716288,0.025896,,,-0.0443075,0.0272759,22.3591648,1.4818868999999992,0.0736075625,0.0297946249999999,,,0.0341935,0.026028,65.425,4.935600900599644,,,68.52499999999999,16.84017239371379,,,0.9252785933916812,28.195950080581657,28.0,,,,-0.33,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2012-09-20,574103661463022.4,18884258215838.75,4119878983037.0,18884258215838.75
N130331-002-999,302843339942150.4,8161866547148.954,0.0,8161866547148.954,4.088772230150343,0.16868279444662695,0.0,0.16868279444662695,2.6424414947673527,0.14672743545561812,0.0,0.14672743545561812,1.9,1.1594826432508596,0.0,1.1594826432508596,2.6673656270736563,0.1352392262174569,0.0,0.1352392262174569,2.45,0.25,0.0,0.25,520507880739.48157,77997990230.91217,0.0,77997990230.91217,23.268,,,0.03,204.0,,,40.0,23.253,0.012,0.003,0.009000000000000001,170.0,10.0,2.0,8.0,5.75022677,CH,192.94954083,1125.50607287,1294.07,364.8,21.364,18.800355,278.7,277.8,3.384,10532.404,10530.901000000002,10526.404,I_Shap_DT_700T0_S01a,CYLINDER,10.0,01-APR-2013 05:23:50.01000,Au,49.69,50.06,0.25,68.62314333,LF,27.4422,1.28723826293754,-0.373005,0.0449429909527937,,,0.12229,0.0242572329705461,41.8253,2.54562785491236,0.0644971,0.01767302,,,,,64.6369,7.499944728531848,,,87.8389,1.74791360979314,22.33849093333333,1.021718100000001,-0.4111636,0.0224470999999999,,,0.1338124666666666,0.0452975,20.384124266666664,1.1651800999999988,0.107158875,0.0281364999999999,,,0.1468339375,0.050346625,63.06875,8.342848734095567,,,86.98124999999996,1.3148787966957318,,,0.9523590154485646,28.19470964616585,24.3,,,,-0.73,,,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,,2013-03-31,356654145149980.44,9908773031242.738,2406474973714.5625,9908773031242.738
N130501-002-999,766596577496753.2,26168055730438.88,0.0,26168055730438.88,2.9488562625590737,0.11789071058886497,0.0,0.11789071058886497,2.964228378137446,0.19702045416742966,0.0,0.19702045416742966,1.53,1.1783462988442743,0.0,1.1783462988442743,,0.0,0.0,0.0,2.66,0.27,0.0,0.27,2975307539981.735,182166309188.73987,0.0,182166309188.73987,16.757,,,0.03,172.0,,,40.0,16.808,0.012,0.004,0.008,225.0,12.0,4.0,8.0,5.74972838,CH,194.52947566,1125.20983509,1268.43,364.7,14.611,18.742025,467.61,,3.112,10532.806,10531.609,10524.303,H_Abl_DT_Hfoot_S01b,CYLINDER,10.0,02-MAY-2013 04:07:00.01000,Au,50.35,49.37,0.28,68.16431,HF,31.0522,1.42872976129754,0.146954,0.03528298,,,-0.0342181,0.0661725139128442,38.8093,1.52437825854938,0.160937,0.025490039993261,,,,,63.4775,3.6807416714423695,,,8.3599,4.75643816168841,25.600450100000003,4.606872000000001,0.1210102999999999,0.0091634,,,-0.0400257,0.0274582999999999,33.6595205,1.7096793333333355,0.2111785833333333,0.0437476666666666,,,0.0457174166666666,0.0184394999999999,64.69166666666666,1.7702008674472858,,,8.316666666666666,4.706762274760762,,,1.603966969089754,28.190574922822567,37.92,,,,-0.21,,,0.0,-0.03,,,,,,,,,,,,,,,,,,,,,,,,,,2013-05-01,862568821629614.0,29723733807545.242,4067569127701.3125,29723733807545.242
N130530-001-999,582315377462635.6,13450705223790.395,0.0,13450705223790.395,2.5899675715618637,0.18732782297351186,0.0,0.18732782297351186,3.016876741085734,0.17254757148333988,0.0,0.17254757148333988,2.68,0.7421492033277619,0.0,0.7421492033277619,,0.0,0.0,0.0,2.5,0.3,0.0,0.3,2479075450925.2046,137010435032.06949,0.0,137010435032.06949,16.663,,,0.03,215.0,,,40.0,16.65,0.013000000000000001,0.004,0.009000000000000001,270.0,15.0,4.0,11.0,5.75057564,CH,,,1452.91,445.2,14.595999999999998,18.86256,471.41,,3.1115,10532.803999999998,10531.604,10524.3,H_Abl_DT_Hfoot_S02b,A,10.0,31-MAY-2013 03:32:05.00000,Au,49.31,50.41,0.28,68.93061,HF,41.8029,2.1754516820563703,,,,,,,41.1796,2.1767638506296203,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.6065840739750001,28.19760415795917,45.13,,,,-0.018000000000000002,,,0.0,0.0,,,,,,,,,,,,,,,,,,,,,,,,,,2013-05-30,645878166664535.9,15684282704772.572,4839683323140.125,15684282704772.572
N130710-002-999,1021549734485929.2,21328200849392.82,0.0,21328200849392.82,3.301385134074691,0.15839099806034876,0.0,0.15839099806034876,3.4893625882716393,0.1311309808660743,0.0,0.1311309808660743,3.33,0.2,0.0,0.2,3.32,0.3,0.0,0.3,3.32,0.3,0.0,0.3,3316176081462.31,203041666642.28268,0.0,203041666642.28268,16.491,,,0.03,180.0,,,40.0,16.45946232491443,0.0527559518989782,0.0527559518989782,0.0,156.0,60.0,60.0,0.0,5.74967854,CH,196.20815641,1135.43003851,1468.25,446.5,14.615,18.68718,465.69,,3.112,10532.808,10531.606000000002,10524.3,H_Abl_DT_Hfoot_S03a,CYLINDER,10.0,11-JUL-2013 09:31:30.01000,Au,48.2,51.54,0.25,69.178895,HF,42.949,1.7068029162531295,-0.294015,0.0348582812869688,,,0.0495964,0.0524804331835512,40.1139,1.4025649270463798,0.139822,0.0274693859581564,,,,,58.1322,5.546193362956481,,,19.3254,3.4574397206866903,39.000367166666656,1.3908522666666627,-0.3669444499999999,0.0732898999999999,,,0.0541105166666666,0.0593719333333333,48.32906016666666,1.910515,0.122350611111111,0.0271844444444444,,,0.0761977222222222,0.0235956111111111,57.044444444444466,1.173432760938795,,,17.852777777777778,0.8027729719194853,,,1.6021067732422694,28.19016146348396,41.58,,,,-0.55,,,0.0,0.02,,,,,,,,,,,,,,,,,,,,,,,,,,2013-07-10,1165763488327086.8,25435116678444.633,7385907108635.0,25435116678444.633
N130802-002-999,474630337180593.5,11675667752691.406,0.0,11675667752691.406,2.8449767275294087,0.1413300296434554,0.0,0.1413300296434554,2.846832417951444,0.1683066832433092,0.0,0.1683066832433092,2.76,0.19,0.0,0.19,2.9671678730782505,0.14865600804463974,0.0,0.14865600804463974,2.54,0.25,0.0,0.25,1831356240065.5261,85272300542.92076,0.0,85272300542.92076,16.86,,,0.03,216.0,,,40.0,16.836334228515625,0.02762485668063164,0.011903438717126845,0.01572141796350479,200.94688415527344,10.343372344970703,10.343372344970703,0.0,5.75042612,CH,195.22069715,1127.0860077,1481.53,447.1,14.745,18.6663,469.8,,3.384,10533.706,10532.705,10524.298,H_Abl_DT_Hfoot_S05a,CYLINDER,10.0,03-AUG-2013 07:30:30.01000,Au,50.28,49.52,0.21,68.54413667,HF,38.6705,12.7316,-0.456301,0.384283,,,0.153711,0.302267,35.1415,10.522,0.0995203,0.0512926981245906,,,,,75.2916,21.375009,,,1.12745,3.40804158238222,35.82792983333333,1.1730408333333349,-0.5349417499999999,0.1147891666666666,,,0.1703410833333333,0.0738655,52.2087260909091,1.7354172727272754,0.08071,0.0117500909090909,,,0.1004804545454545,0.0216681363636363,84.11136363636362,2.568970112324498,,,4.711363636363637,0.7053075057632314,,,1.6180971662284946,28.196363594118534,38.93,,,,-0.59,,,0.0,0.07,,,,,,,,,,,,,,,,,,,,,,,,,,2013-08-02,531836085890179.06,13423929428435.748,3006592405768.9062,13423929428435.748
N130812-002-999,2357778056367935.0,52829320773763.03,0.0,52829320773763.03,3.9562520990278203,0.1609139615622059,0.0,0.1609139615622059,4.023324821932536,0.15650136010792245,0.0,0.15650136010792245,3.91,0.25,0.0,0.25,3.79,0.4,0.0,0.4,3.79,0.4,0.0,0.4,12000000000000.0,2280000000000.0,0.0,2280000000000.0,16.753,,,0.03,156.0,,,30.0,16.73946762084961,0.02395634725689888,0.008252765983343123,0.015703581273555756,162.84689331054688,10.137371063232422,0.0003236833435948938,10.13704776763916,5.75037628,CH,195.51693493,1129.60402883,1686.91,360.4,15.763,18.67092,465.11,,3.112,10532.806,10531.606000000002,10524.297,H_Abl_DT_Hfoot_S06a,CYLINDER,10.0,13-AUG-2013 02:41:30.01000,Au,50.28,49.52,0.2,69.01686333,HF,35.7757,2.7277535919457203,-0.214117,0.103116175959115,,,0.00737836,0.0310306,33.8467,3.03537967716294,0.0713169,0.0295110695246158,,,,,64.6175,8.14941989300633,,,2.88702,3.89837166339876,37.4052766909965,2.0256254134615403,-0.2432273784965035,0.0341997948717948,,,0.001216171037296,0.0267614519230769,44.66634445,1.8147017999999944,0.06726125,0.0219071,,,0.0393838,0.0166724,65.065,5.78890317763218,,,4.145,0.6264982043070836,,,1.6015159830307084,28.195950080581657,35.16,,,,-0.13,,,0.0,-0.14,,,,,,,,,,,,,,,,,,,,,,,,,,2013-08-12,2762040609933611.0,64390309257005.43,17778158617077.25,64390309257005.43
N130927-003-999,4556071783262583.0,93677684127262.47,0.0,93677684127262.47,3.4784974067898107,0.16908642269813787,0.0,0.16908642269813787,4.433251034613383,0.14647533781683264,0.0,0.14647533781683264,4.31,0.3,0.0,0.3,3.6499999999999995,0.21213203435596423,0.0,0.21213203435596423,3.51,0.3,0.0,0.3,20000000000000.0,1886000000000.0,0.0,1886000000000.0,16.594,,,0.03,188.0,,,30.0,16.618158340454098,0.021924037486314774,0.0065125259570777425,0.015411511063575743,161.0,33.0,3.0,30.0,5.75032645,CH,195.02320529,1131.52957441,1817.91,400.5,15.774,18.68369,464.66,,3.112,10533.52,10532.811000000003,10524.294,H_Abl_DT_Hfoot_S07a,CYLINDER,10.0,28-SEP-2013 05:51:35.01000,Au,50.01,49.78,0.21,71.37836999999998,HF,39.108,3.1607098258011206,-0.0993207,0.0585942983861985,,,-0.0211376,0.0354786726059529,47.3415,1.97460488500794,0.0919288,0.01338078,,,,,84.3051,2.7033226326952304,,,41.488,1.519081,35.31495666666667,3.01004016666667,-0.1425556666666666,0.0552886666666666,,,-0.0504035833333333,0.0832546666666666,33.629422250000005,3.133221333333335,0.0886847499999999,0.0167498333333333,,,0.0934409166666666,0.0158008333333333,95.40833333333336,2.9620282090336554,,,44.43333333333334,2.3514770771675484,,,1.598859029137941,28.19553665388338,35.41,,,,-0.2,,,0.0,-0.02,,,,12.790496533365447,20.827411607533605,,,,,,,,,,,,,,,,,,,,,2013-09-27,5236224364522657.0,113337638519708.4,35415247856149.5,113337638519708.4
N131119-002-999,5187819353125350.0,109830245442529.69,0.0,109830245442529.69,3.4081563666410095,0.1532954692854162,0.0,0.1532954692854162,4.834645643693108,0.14644686410163094,0.0,0.14644686410163094,4.67,0.3,0.0,0.3,4.12,0.21213203435596423,0.0,0.21213203435596423,4.12,0.3,0.0,0.3,18243993430672.523,1029071822629.5107,0.0,1029071822629.5107,16.413,,,0.03,156.0,,,30.0,16.39727783203125,0.023871742188930508,0.006530159153044224,0.017341583967208862,152.0,33.0,3.0,30.0,5.74997757,CH,193.9370001,1124.1236299,1908.36,436.2,15.666,18.5952,465.72,0.0,3.112,10533.809,10533.107,10524.291,I_Abl_DT_Hfoot_S01a,CYLINDER,10.0,20-NOV-2013 12:33:05.01000,Au,50.27,49.45,0.28,69.68432333,HF,37.5244,1.388871,-0.28325,0.0379442,,,0.00385789,0.021188780014268,34.9246,1.372984,0.034516000000000005,0.0328163625217528,,,,,74.4484,22.307192623598798,,,37.5597,7.57746468837988,36.04702917857143,1.0756194999999984,-0.3386263571428571,0.0324989285714285,,,-0.00993,0.032518,33.01265110714286,1.2488749999999982,,,,,,,,,,,,,,,1.6102181992221176,28.192642194623154,37.22765498699928,,,,-0.16064405887349442,,,0.0,-0.10419835489712684,,,,,,,,,,,,,,,,,,,,,,,,,,2013-11-19,5945530140671854.0,131044948816434.48,36457141781496.0,131044948816434.48
N131212-001-999,1805665569693114.8,41395806898356.84,0.0,41395806898356.84,2.2959616435780745,0.11551094240381024,0.0,0.11551094240381024,3.5538294679960747,0.14653821366578762,0.0,0.14653821366578762,3.44,0.3,0.0,0.3,3.276666666666667,0.17320508075688773,0.0,0.17320508075688773,3.19,0.3,0.0,0.3,6000000000000.0,565800000000.0,0.0,565800000000.0,8.5125,,,0.03,161.0,,,30.0,8.558199882507324,0.03859550505876541,0.0209293644875288,0.01766614243388176,187.64724731445312,13.929975509643555,0.0009005697211250662,13.929075241088867,5.75007725,HDC,85.87938895,1086.8,1164.39,307.2,6.723,18.734915,17.0195,,3.384,10528.497,10528.503,10528.516,I_HDC_DT_2Shk_S01a,A,10.0,13-DEC-2013 09:17:25.01000,Au,50.33,49.47,0.21,57.39734667,HDC,35.9524,2.052034472,0.241472,0.027741573,,,0.11844,0.027807269,39.1621,2.132366529,0.020184,0.0083802664790275,,,,,83.65899999999998,21.528344487277398,,,47.4101,42.5899,29.743407666666666,0.6959296666666663,0.2089414166666666,0.0144218333333333,,,0.1355185833333333,0.0644315,31.92715675,0.9281274999999988,0.0230574374999999,0.0148295,,,0.020672625,0.0092214375,92.78125,11.60212972098226,,,51.490625,6.019554722942552,,,0.05830854808908725,38.05663180723679,32.95,,,,0.39,,,0.0,-0.01,,,,24.052948314773715,7.305438029164302,,,,,,,,,,,,,,,,,,,,,2013-12-12,1979348452647376.8,46290002738067.305,9145488744678.5,46290002738067.305
N131219-003-999,2980458622376881.0,61258393736344.93,0.0,61258393736344.93,3.801357345180865,0.16760214425554157,0.0,0.16760214425554157,4.912643977949116,0.1465378656045365,0.0,0.1465378656045365,4.79,0.3,0.0,0.3,4.16,0.21213203435596423,0.0,0.21213203435596423,4.06,0.3,0.0,0.3,14889399391985.29,910651883648.6707,0.0,910651883648.6707,15.963,,,0.03,135.0,,,30.0,16.008888244628903,0.02738200128078461,0.008071419782936573,0.01931058242917061,134.36090087890622,22.36147689819336,0.0009873388335108755,22.36048889160156,5.74952902,CH,173.20035549,1108.66989237,1619.1,366.9,15.23,18.715275,465.174,,3.112,10531.215,10530.51,10524.291,H_Cval_DT_Tshell_S01a,A,10.0,20-DEC-2013 07:38:00.00000,Au,50.38,49.41,0.21,68.78126667,HF,30.7997,1.48335,-0.0446222,0.0383732519023292,,,0.0375611,0.0434235638606787,30.6666,1.23116182713203,0.104923,0.0129751152043927,,,,,65.047,2.8977524507746804,,,20.2929,2.928840689528529,26.90683430833333,2.249721616666669,-0.150497725,0.15183055,,,0.0195911499999999,0.12290919999999995,26.11135118333333,1.4183230666666675,0.1228928928571428,0.0421454285714285,,,0.06603075,0.0269983571428571,64.31428571428572,2.1527509690379625,,,17.37857142857143,1.387737845030758,,,1.5979014570386312,28.18892110869531,33.13,,,,-0.25,,,0.0,0.03,,,,,,,,,,,,,,,,,,,,,,,,,,2013-12-19,3469919804545132.5,75016538201642.28,23262814241505.25,75016538201642.28
N140120-002-999,7962962415003035.0,150904534995860.2,0.0,150904534995860.2,3.71883092841028,0.18578109928752706,0.0,0.18578109928752706,5.1725,0.15,0.0,0.15,4.92,0.3,0.0,0.3,4.42,0.3,0.0,0.3,4.42,0.3,0.0,0.3,18500000000000.0,1744550000000.0,0.0,1744550000000.0,16.42,,,0.03,170.0,,,30.0,16.380929946899414,0.06390467286109924,0.0488012433052063,0.015103433281183245,180.0,40.0,0.0001676184037933126,40.0,5.75102419,CH,195.22069715,1128.86343438,1852.01,424.3,15.695,18.824045,465.35,,3.1115,10533.815,10533.109,10524.294,I_Abl_DT_HfootDU_S01a,U,10.0,21-JAN-2014 08:20:15.00000,AuDU,49.46,50.33,0.21,69.58443,HF,34.6526,1.318607,-0.0287078,0.0173626799896704,,,0.0105344,0.01972222,34.2649,1.242687,0.0385403,0.0132462427932618,,,,,65.6215,21.8403992413477,,,31.2605,1.56601462560121,41.1752871875,40.0,-0.0883404374999999,0.045638125,,,0.0190430625,0.032273375,40.0205741875,1.6181748749999976,0.05914575,0.0293559375,,,0.06903153125,0.0428916875,67.625,12.86706673061114,,,30.815625,6.028088549656517,,,1.5891763521027542,28.20132597557813,35.16,,,,0.18,,,,-0.05,,,,99.84179398805638,40.926744646090015,,,,,,,,,,,,,,,,,,,,,2014-01-20,9240114990598930.0,188089650917874.6,68666180812305.0,188089650917874.6
N140225-002-999,2788964386860662.5,57142621560370.11,0.0,57142621560370.11,3.6583797273948937,0.19397727629927114,0.0,0.19397727629927114,4.5175,0.15,0.0,0.15,4.32,0.3,0.0,0.3,3.9466666666666668,0.17320508075688773,0.0,0.17320508075688773,3.85,0.3,0.0,0.3,6270000000000.0,591261000000.0,0.0,591261000000.0,16.301,,,0.03,139.0,,,30.0,16.27834701538086,0.0220043808221817,0.006939132697880268,0.01506524905562401,114.59705352783205,33.28451919555664,0.00012072495155734939,33.28439712524414,5.74972838,CH,177.15019255,1111.97788091,1567.78,354.2,15.423,18.958925,475.545,,3.1115,10531.207,10530.505,10524.292,H_Cval_DT_Tshell_S02a,A,10.0,26-FEB-2014 05:46:35.01000,Au,49.7,50.08,0.2,69.25493667,HF,30.8448,2.66381,,,,,,,30.2445,2.86781,0.0441068,0.0111547807869426,,,,,91.2243,88.7757,,,39.2941,2.6632349305670098,35.22602758333333,2.142535999999996,0.0,0.0,,,0.0,0.0,34.508105416666666,2.1014726666666697,0.03823525,0.013946625,,,0.0587695,0.017745,107.3,16.9601186611415,,,36.04375,1.5041608956491346,,,1.6123773139281639,28.190574922822567,28.95,,,,-0.02,,,0.0,-0.06,,,,45.065090682273116,11.707888676374893,,,,,,,,,,,,,,,,,,,,,2014-02-25,3228460920640063.5,70731808029778.94,25050173590539.5,70731808029778.94
N140304-003-999,8055177148900342.0,165673959599795.5,0.0,165673959599795.5,3.4048046364681475,0.15840042513434344,0.0,0.15840042513434344,5.8325000000000005,0.15,0.0,0.15,5.65,0.3,0.0,0.3,4.74,0.17320508075688773,0.0,0.17320508075688773,4.25,0.3,0.0,0.3,25197210000000.0,1773883584000.0,0.0,1773883584000.0,16.256,,,0.03,168.0,,,30.0,16.214855194091793,0.022876527160406116,0.007742997258901595,0.015133530832827091,120.25162506103516,51.67026138305664,7.166674137115479,44.50358581542969,5.74983802,CH,194.13449195,1132.46766071,1863.01,448.3,15.484000000000002,19.052815,476.3,,3.112,10533.816,10533.107,10524.294,I_Abl_DT_HfootDU_S02a,U,10.0,05-MAR-2014 06:23:35.01000,AuDU,49.83,49.97,0.2,69.49875333,HF,37.1441,1.1819029572418702,-0.116213,0.01517246,,,-0.0076402,0.0281875422057556,44.6262,1.41751240836431,0.032391500000000004,0.0217270375021834,,,,,60.9742,11.579126624521,,,24.5225,1.02457938093671,40.6031830625,0.9974157500000018,-0.1626758499999999,0.0161059999999999,,,0.04621565,0.0295175,40.67885555,2.3460502499999976,0.0422924749999999,0.0293744999999999,,,0.080072775,0.0451339,61.7325,23.674646776668077,,,25.635,3.5300991487492244,,,1.606902778226754,28.191484480626755,33.89,,,,-0.31,,,,0.06,,,,25.369289850858465,10.253925528956021,,,,,,,,,,,,,,,,,,,,,2014-03-04,9230444395931210.0,198650471083087.25,58484643970036.0,198650471083087.25
N140311-002-999,5126982254131186.0,101777769206563.81,0.0,101777769206563.81,3.9722283799983105,0.1490951546878325,0.0,0.1490951546878325,5.355345551859029,0.14647891699574872,0.0,0.14647891699574872,4.9,0.6800351167403048,0.0,0.6800351167403048,4.640000000000001,0.17320508075688773,0.0,0.17320508075688773,4.27,0.3,0.0,0.3,14961454562378.709,939935025956.1434,0.0,939935025956.1434,16.149,,,0.03,147.0,,,30.0,16.143775939941403,0.021171100437641144,0.006094423122704029,0.01507667638361454,114.6079559326172,33.532119750976555,8.122861862182617,25.409257888793945,5.75012709,CH,177.24893848,1127.38224548,1745.51,402.1,15.43,19.03026,474.8,,3.112,10531.202,10530.505,10524.298,H_Cval_DT_Tshell_S03a,A,10.0,12-MAR-2014 00:34:15.00000,Au,49.84,49.95,0.22,69.37298667,HF,33.8205,1.0294753318344598,-0.251996,0.0238072894981209,,,0.022764,0.0158350137901036,44.7145,1.9539646087110296,0.0883924,0.01292787599391,,,,,93.1082,3.9588716291493897,,,35.9479,2.52283712146634,37.07202566666667,1.0396823333333352,-0.2447416666666666,0.0315706666666666,,,-0.0088315833333333,0.0209405,34.79023433333333,0.8659855000000007,,,,,,,,,,,,,,,1.603752102612816,28.193882653934445,33.0744957201754,,,,-0.35325328494507463,,,,0.05503743483118888,,,,,,,,,,,,,,,,,,,,,,,,,,2014-03-11,6009889526340713.0,124572331208179.66,35842028808060.0,124572331208179.66
N140511-001-999,6069101717564486.0,124226709132453.66,0.0,124226709132453.66,3.8429745939724085,0.14466894389291382,0.0,0.14466894389291382,5.338704840584625,0.1464679064979801,0.0,0.1464679064979801,4.8,0.6789359321762253,0.0,0.6789359321762253,4.526666666666667,0.17320508075688773,0.0,0.17320508075688773,4.48,0.3,0.0,0.3,23597963630840.77,1247158103897.7083,0.0,1247158103897.7083,16.1545,,,0.03,147.278,,,30.0,16.117515563964847,0.02120970189571381,0.0060283620841801175,0.015181339345872404,122.02033233642578,17.034975051879886,8.334991455078125,8.699983596801758,5.74920008,CH,191.369606,1122.59306804,1859.17,446.3,15.511,18.26758,458.905,,3.1115,10533.809,10533.109,10524.287,I_Abl_DT_HfootDU_S03a,U,10.0,12-MAY-2014 12:33:40.01000,AuDU,49.75,50.02,0.21,68.94455,HF,34.9399,1.52194019735024,-0.192905,0.017288651373641998,,,0.0165452,0.0197400609976339,33.3247,1.52681391922132,0.0420272,0.0105637480439206,,,,,70.9497,7.939160402563338,,,62.1025,0.6264115509145699,32.734853420238096,2.0806140428571425,-0.2201243857142857,0.0055833714285714,,,0.0021285999999999,0.046824300000000006,30.840015692857147,1.9032738142857115,0.04912,0.0237226999999999,,,0.0535565571428571,0.0339182999999999,72.97642857142857,12.264175471673582,,,63.94214285714286,2.442882623091842,,,1.615374699232234,28.186192483976498,33.221602047785915,,,,-0.27493495449716804,,,,-0.03270014047937511,,,,100.0,10.000000000000007,,,,,,,,,,,,,,,,,,,,,2014-05-11,7077562654932690.0,150546795858235.03,40956369165463.5,150546795858235.03
N140520-001-999,7564050783162733.0,154705320051962.4,0.0,154705320051962.4,4.077729223653111,0.139716619388735,0.0,0.139716619388735,5.544445328162726,0.1464683394403347,0.0,0.1464683394403347,5.43,0.3,0.0,0.3,4.803333333333334,0.17320508075688773,0.0,0.17320508075688773,4.47,0.3,0.0,0.3,20382432160067.426,2732675408317.5625,0.0,2732675408317.5625,15.960999999999999,,,0.03,145.0,,,30.0,15.912575721740724,0.021162504330277443,0.006025366950780153,0.015137137845158575,105.4771957397461,27.85326766967773,0.00012821015843655914,27.853139877319336,5.74926986,CH,178.4338896,1126.24666732,1763.66,395.8,15.437,18.936265,477.23,,3.111,10531.198,10530.502,10524.294,I_Abl_DT_HfootDU_S04a,U,10.0,20-MAY-2014 22:17:15.01000,AuDU,50.09,49.7,0.21,69.30161667,HF,27.5706,1.3787591007176203,-0.141235,0.0250108765428384,,,0.0307702,0.0390763436094051,35.7152,1.04950635216765,0.100605,0.0171701048633786,,,,,86.55889999999991,1.77112612476933,,,80.6086,7.416860000000002,27.11170545,1.0601954499999984,-0.1551722749999999,0.0392958499999999,,,0.012083575,0.0440283999999999,26.10211385,0.9890403000000012,0.1226943055555555,0.0368575555555555,,,0.017169999999999998,0.0155080555555555,90.825,5.609911863043048,,,85.01111111111109,19.50327607807924,,,1.6200554958207931,28.18677130928755,27.61956838477259,,,,-0.25495499862041754,,,,0.014067533870201874,,,,100.0,10.000000000000007,,,,,,,,,,,,,,,,,,,,,2014-05-20,8904137296676951.0,188790127903854.12,49762497505773.5,188790127903854.12
N140707-003-999,4167212617949910.0,104150565397909.31,0.0,104150565397909.31,4.038404792534706,0.18403890183930974,0.0,0.18403890183930974,4.6425,0.15,0.0,0.15,4.52,0.3,0.0,0.3,4.076666666666667,0.17320508075688773,0.0,0.17320508075688773,3.98,0.3,0.0,0.3,14080898673095.729,628022386166.8677,0.0,628022386166.8677,15.413,,,0.03,139.0,,,30.0,15.35058307647705,0.02197985909879208,0.006664301734417677,0.015315557830035688,120.54267120361328,15.301344871520994,0.00013717194087803364,15.301207542419435,5.75022677,CH,163.72074652,1101.56018564,1569.72,354.7,14.748,18.916875,471.3,,3.112,10530.201,10529.504,10524.293,H_Cval_DT_Tshell_S05a,A,10.0,08-JUL-2014 14:41:35.00000,Au,49.76,50.05,0.19,68.77270667,HF,24.7613,0.662740061106785,-0.265106,0.0158844875864162,,,0.000346109,0.0157925825714531,23.1953,0.516690487225381,0.0473945,0.0191642,,,,,70.9005,0.0,,,5.0033400000000015,3.56055,32.248981,1.441012374999998,-0.109626375,0.0614507499999999,,,-0.0273353749999999,0.0193495,31.2800929375,1.712113125000002,0.0478015694444444,0.0136813333333333,,,0.0168496388888888,0.0180642777777777,81.80833333333334,6.337113881387881,,,6.8319444444444475,23.985435556336277,,,1.6015499422329071,28.194709646165883,27.337820125867623,,,,-0.26633752610517003,,,,0.04980639037954712,,,,100.0,10.000000000000007,,,,,,,,,,,,,,,,,,,,,2014-07-07,4897787473220664.0,127609367407660.44,36055662776292.5,127609367407660.44
N140722-001-999,360437024132199.4,7348585888625.748,0.0,7348585888625.748,1.96561797752809,0.16591591209899204,0.0,0.16591591209899204,3.3625,0.15,0.0,0.15,3.13,0.3,0.0,0.3,2.7500000000000004,0.17320508075688773,0.0,0.17320508075688773,2.05,0.3,0.0,0.3,1840054015164.4136,114094800770.24966,0.0,114094800770.24966,12.523,,,0.05,198.0,,,50.0,12.42879867553711,0.027922555804252625,0.012847453355789185,0.015075103379786016,203.32992553710938,44.74350357055664,44.02896499633789,0.7145379781723022,5.74975,HDC,81.58041999999998,1082.1902699999996,1465.97,445.2,9.881,18.89134,472.02255,,3.3835,10530.499,10529.305,10524.305,I_HDC_DT_3Shk_S01b,A,10.0,23-JUL-2014 01:31:25.01000,Au,50.14,49.57,0.22,58.09422333,HDC HGF,43.6184,2.79552321771751,-0.588514,0.0640114462306178,,,0.172406,0.0640224519928068,38.1852,2.83538495234491,,,,,,,,,,,,,38.899559833333335,1.4502196666666691,-0.6762801666666667,0.0222565,,,0.2681438333333333,0.0474268333333333,33.56067633333333,1.2557296666666709,0.0673234285714285,0.0186139285714285,,,0.1124425714285714,0.0305079999999999,97.94642857142858,6.784740531636612,,,86.95357142857144,1.901932422242048,,,1.60619929724254,28.19075427777643,,,,,,,,,,,,,5.59819813154754,14.501240550606308,,,,,,,,,,,,,,,,,,,,,2014-07-22,389920148305498.44,8360270470295.343,2587777278395.0938,8360270470295.343
N140819-001-999,5428246135518857.0,126432462832897.61,0.0,126432462832897.61,3.438214079630699,0.17835078281606204,0.0,0.17835078281606204,5.77,0.15,0.0,0.15,5.72,0.3,0.0,0.3,4.713333333333334,0.17320508075688773,0.0,0.17320508075688773,4.69,0.3,0.0,0.3,20313768789407.953,1244540758422.914,0.0,1244540758422.914,15.14,,,0.03,147.0,,,30.0,15.05937957763672,0.02252407930791378,0.007370515260845424,0.015153563581407068,116.6123046875,8.032532691955566,0.00013147207209840414,8.032401084899902,5.75075,CH,164.80695,1107.13933,1772.43,400.2,14.905,18.88096,473.29,,3.111,10531.204,10530.507,10524.292,I_Abl_DT_HfootDU_S05a,U,10.0,20-AUG-2014 04:58:45.00000,AuDU,49.66,50.1,0.19,69.97739667,HF,30.7365,1.3229201497126002,0.0917022,0.0242945383757512,,,0.0494464,0.0421949036838639,28.6814,0.8338338964684259,0.0407886,0.02892385829486,,,,,56.7468,8.98566865374266,,,0.465866,10.185552570498698,31.34161908333333,2.174258083333333,0.195035375,0.0323310833333333,,,0.1033024583333333,0.0340573333333333,29.86867125,1.029828428571431,0.0680418928571428,0.0224776428571428,,,0.0456566428571428,0.0236407142857142,60.38928571428572,8.215229759416353,,,5.842857142857143,3.302503688452884,,,1.6114134974815215,28.199050862691422,31.946638674903674,1.3780478882396507,0.6325944233801045,1.5163085724130718,-0.0044292755495717534,0.0083630762964554,0.005060963149660729,0.013424039446116129,0.02433967478287864,0.06408755462646183,0.010392908357579913,0.07448046298404172,12.997309727224174,10.253925529027535,,,,,,,,,,,,,,,,,,,,,2014-08-19,6228556781210912.0,151725553483962.97,44435096023771.5,151725553483962.97
N140926-001-999,2837922427494297.5,47692535426416.555,0.0,47692535426416.555,2.9177290277792625,0.13094910210268068,0.0,0.13094910210268068,3.839809452974606,0.13355548191735636,0.0,0.13355548191735636,3.6,0.2933751864081214,0.0,0.2933751864081214,3.866666666666667,0.17320508075688773,0.0,0.17320508075688773,3.76,0.3,0.0,0.3,13702191400000.0,966004493700.0,0.0,966004493700.0,9.705,,,0.03,145.0,,,30.0,9.623652458190918,0.028009295463562008,0.010467170737683771,0.017542125657200813,154.37030029296875,24.08035659790039,0.0004766558413393796,24.07987976074219,6.71954587,HDC,80.78061,1081.14053,1600.89,425.3,7.984,18.97678,9.52,,3.913,10528.49,10528.502,10528.525,I_HDC_DT_VAC672_S01a,A,10.0,27-SEP-2014 00:19:20.00000,Au,50.34,49.4,0.21,56.72170333,HDC,33.0667,1.16267,0.339015,0.062298,,,0.0472511,0.0207961,36.2732,1.02364,,,,,,,,,,,,,30.62664145,2.485994466666664,0.4100939666666666,0.0504943999999999,,,0.06593755,0.047187,34.22138048333333,2.513848300000003,0.1933874166666666,0.1335906666666666,,,0.05724575,0.0362115,87.22500000000002,6.680402516149584,,,68.825,39.34471939720049,,,0.032198744456309214,36.327581723402226,36.648444900755614,2.596431117231575,1.0400223221055385,2.796980689423186,0.2807226318704603,0.03881106909036719,0.026321031033379412,0.06513210012374661,-0.03993132469716605,0.028648878148250533,0.009868921327301092,0.03851779947555162,106.94614975358894,10.253925528957296,,,,,,,,,,,,,,,,,,,,,2014-09-26,3189236051933868.5,56139553994401.06,16705180283491.5,56139553994401.06
N141008-003-999,4838337545990095.0,147608373111929.56,0.0,147608373111929.56,3.5632669160792805,0.12573260290609517,0.0,0.12573260290609517,5.155783922462942,0.13372353583602262,0.0,0.13372353583602262,4.82,0.2951694428629088,0.0,0.2951694428629088,4.496666666666667,0.17320508075688773,0.0,0.17320508075688773,4.3,0.3,0.0,0.3,17334817395861.113,744673384420.5135,0.0,744673384420.5135,16.364,,,0.03,135.0,,,30.0,16.30180549621582,0.021606940776109692,0.006495624780654907,0.015111315064132212,135.44435119628906,18.3094425201416,0.0001876391324913129,18.309255599975586,5.74922999,CH,197.49185346,1118.54448504,1838.04,414.2,15.666,19.0267,442.395,,3.111,10533.82,10533.108,10524.299,I_Abl_DT_HfootDU_S07a,U,10.0,09-OCT-2014 06:01:10.00000,AuDU,50.42,49.33,0.2,67.91990667,HF,35.6463,2.03278601241218,-0.130241,0.0591747904854245,,,-0.05337080000000001,0.0461078318014315,37.1855,1.85935725234396,0.00690692,0.0166742455150666,,,,,57.4189,57.4189,,,21.6654,3.78035636246686,,,,,,,,,42.613003625,1.6802655000000009,0.034986,0.0241212499999999,,,0.061662375,0.0250314999999999,134.47500000000002,17.43425148952487,,,19.9125,0.0999999999999996,,,1.49442318052445,28.186440586587796,33.05661900761342,1.6999381465989571,0.175335395696018,1.708956466164711,-0.22952991509947315,0.051984925472107035,0.004233734018642145,0.05621865949074918,0.04697964712711773,0.0014520631995599475,0.01041634022502698,0.01186840342458693,70.35774653676785,8.990047492766209,,,,,,,,,,,,,,,,,,,,,2014-10-08,5579515006035813.0,172517743155284.53,28061196082332.0,172517743155284.53
N141016-002-999,3080585605405481.0,58892265004724.92,0.0,58892265004724.92,3.6938461538461542,0.1386750490563073,0.0,0.1386750490563073,4.07,0.15,0.0,0.15,3.98,0.3,0.0,0.3,3.646666666666667,0.17320508075688773,0.0,0.17320508075688773,3.55,0.3,0.0,0.3,10634988763589.982,935452601068.4817,0.0,935452601068.4817,,,,,,,,,16.17079758429213,0.0304344276075953,0.0304344276075953,0.0,156.0,40.0,40.0,0.0,5.75047596,CH,175.37276587,1125.80231065,1684.93,388.8,15.364,18.88676,473.5293,,3.112,10531.202,10530.505,10524.3,H_CVal_DT_Sym_S01a,U,10.0,16-OCT-2014 19:42:20.01000,AuDU,50.3,49.43,0.22,69.62245,Stagnation,24.4503,1.78143122634419,0.173927,0.0773561441826256,,,0.0246181,0.0380156598866267,27.1774,0.904856644909988,0.135143,0.0197514534093616,,,,,86.8103,4.0798965259119,,,48.3142,8.48135869691272,22.8922185,1.7432169999999996,0.2509288125,0.031063875,,,0.0718772499999999,0.053710875,24.7532014375,1.75235,0.1455188601190476,0.0269673095238095,,,0.0472539345238095,0.0249517619047619,87.49940476190477,4.185200446547067,,,49.825,2.9195352754316564,,,1.6117293799572394,28.19677711152711,,,,,,,,,,,,,40.83105004005154,7.964238329353318,,,,,,,,,,,,,,,,,,,,,2014-10-16,3571099589720383.5,71085340684630.64,19808998015818.0,71085340684630.64
N141106-002-999,2795083899346328.0,49755474198192.5,0.0,49755474198192.5,3.980949115624994,0.1889987717872735,0.0,0.1889987717872735,4.44,0.15,0.0,0.15,4.34,0.3,0.0,0.3,4.036666666666667,0.17320508075688773,0.0,0.17320508075688773,3.95,0.3,0.0,0.3,10238605251806.883,890966669184.1737,0.0,890966669184.1737,,,,,,,,,16.250511,0.05145293,0.05145293,0.0,130.16283,7.184568,7.184568,0.0,5.74992773,CH,177.15019255,1121.40811692,1617.73,362.2,15.404000000000002,18.913165,476.3,,3.111,10531.207,10530.508,10524.302,H_Cval_DT_Tshell_S08b,A,10.0,06-NOV-2014 22:13:05.00000,Au,50.09,49.65,0.21,69.11666,HF,34.4167,1.22730397950958,-0.315402,0.0532176239707761,,,0.0198043,0.0123273,44.0544,3.62784,0.0144688,0.0271745,,,,,96.5663,126.946,,,14.9468,8.693719999999999,36.18441008333335,0.8855968333333308,-0.2667424166666667,0.0242213333333333,,,-0.0007477499999999,0.023957,33.8104135,0.8727081666666692,,,,,,,,,,,,,,,1.6188884653403761,28.192228715928835,29.875535740520462,1.3929203171666005,0.1675377722296757,1.402959698316094,-0.5069420250297306,0.07654314503212684,0.009466587567913676,0.08600973260004051,0.11074366647661883,0.0508906973364263,0.00755940922871228,0.058450106565138576,55.855953242904704,11.803572024372755,,,,,,,,,,,,,,,,,,,,,2014-11-06,3277562770563438.5,63387751512952.305,24778449548645.0,63387751512952.305
N141116-001-999,1301956456260566.2,21954952445767.59,0.0,21954952445767.59,2.2714285714285714,0.20965696734438366,0.0,0.20965696734438366,4.0575,0.15,0.0,0.15,3.87,0.3,0.0,0.3,3.31,0.17320508075688773,0.0,0.17320508075688773,3.11,0.3,0.0,0.3,5763218668158.44,499903813810.9182,0.0,499903813810.9182,,,,,,,,,8.011139869689941,0.033304326236248016,0.01818385347723961,0.015120474621653557,139.98155212402344,25.691680908203125,0.00013131924788467586,25.69154930114746,5.74965,HDC,79.9808,1080.59066,1678.7,418.0,7.228,18.699155,9.51,,3.384,10528.494,10528.501,10528.516,I_HDC_DT_VAC575_S01a,A,10.0,17-NOV-2014 02:30:25.00000,Au,50.09,49.66,0.2,57.76455667,HDC,44.0019,0.919254905077771,-0.08987189999999999,0.0707558347927013,,,-0.0107676,0.039438794,52.5726,3.69742326921852,0.0579197,0.0176222787431084,,,,,29.691,15.431337440370099,,,53.0312,5.4058659208564,46.362769375000006,2.993598333333331,-0.1266835,0.0028134999999999,,,0.0217779583333333,0.0268814166666666,45.2969265,3.464935333333333,0.0492429375,0.0578928125,,,0.0486701249999999,0.0347030624999999,72.0125,57.612268455273494,,,54.63125,16.560883175800132,,,0.03264257045987051,38.05235448259291,40.337090101825574,1.8806136215053166,0.15620373966548393,1.8870896114590914,-0.2974879897395985,0.04394700143639335,0.009002602395959914,0.05294960383235327,0.033883119608439774,0.01980891322556299,0.007412237649398712,0.027221150874961703,18.227332626058153,5.480953742690816,,,,,,,,,,,,,,,,,,,,,2014-11-16,1425788854066779.0,26852327099701.1,11957202845221.5,26852327099701.1
N141123-001-999,1094625985786897.1,17661564790746.066,0.0,17661564790746.066,5.463864108790769,0.1460618542627727,0.0,0.1460618542627727,3.449810434383312,0.1264482023265542,0.0,0.1264482023265542,2.83,0.6903984356876832,0.0,0.6903984356876832,3.143333333333334,0.17320508075688773,0.0,0.17320508075688773,3.03,0.3,0.0,0.3,3875936617978.193,224610839141.7342,0.0,224610839141.7342,,,,,,,,,19.80853843688965,0.02159416861832142,0.006265998352319002,0.015328169800341131,108.33502197265624,13.140040397644045,0.0001419170876033604,13.139898300170898,5.74995,CH,194.43073,1120.4700300000004,1604.33,353.5,19.223,18.1052,273.09,,3.111,10533.3,10532.107,10524.29,H_CVal_DT_4ShAS_S01a,U,10.0,23-NOV-2014 22:40:20.00000,AuDU,49.68,50.08,0.19,69.49525667,HF,,,,,,,,,26.5745,1.5690738415725,0.149769,0.027004625790699,,,,,84.8745,3.202386,,,7.63991,4.61216234288892,21.292128,3.887211500000001,0.1141651249999999,0.0901104999999999,,,-0.0559755,0.096822,21.94048575,4.266486250000002,0.175672,0.0329509999999999,,,0.0596555416666666,0.0169869999999999,87.06666666666668,1.0618707286880271,,,11.191666666666665,2.1456027384189995,,,0.9692292489878582,28.192413470075632,25.726717191795977,1.7921877627940246,0.25949340526266085,1.8108765293314346,-0.3153357752443737,0.030477760259446963,0.014064138628165137,0.044541898887612084,0.0845784703075822,0.021589262901562108,0.0033420287689088584,0.024931291670470968,9.85511851979929,10.253925528951148,,,,,,,,,,,,,,,,,,,,,2014-11-23,1362017836943130.5,23372260621876.38,7957599303386.625,23372260621876.38
N150115-001-999,2951996139974694.0,68063341574047.05,0.0,68063341574047.05,4.831324019276895,0.170443835345889,0.0,0.170443835345889,3.9717517965067697,0.13298371002114961,0.0,0.13298371002114961,3.9,0.6848948824454744,0.0,0.6848948824454744,3.693333333333334,0.17320508075688773,0.0,0.17320508075688773,3.63,0.3,0.0,0.3,10317577570554.605,1790565335542.9424,0.0,1790565335542.9424,18.685,,,0.03,136.0,,,30.0,18.66545867919922,0.09820395708084106,0.04600242152810097,0.0522015318274498,125.88912200927734,14.594701766967773,0.0006169520202092826,14.59408473968506,5.74885,CH,195.61568,1126.78977,1581.6,335.0,17.835,18.620315,463.47,,3.111,10531.553999999998,10530.857,10524.305,H_CVal_DT_3ShAS_S01a,U,10.0,15-JAN-2015 17:25:05.01000,AuDU,48.92,50.84,0.19,69.32846333,HF,22.21,4.40658399712342,-3.63047e-06,0.187653736105052,,,-0.0267316,0.118862289646093,22.0967,3.90998555158562,0.045613,0.0105603998575488,,,,,95.046,5.77299678432729,,,2.3431,4.59186855779552,20.903020625000003,1.3424415000000014,0.138343875,0.04808175,,,-0.00800125,0.04509625,30.47544275,1.8107426666666684,0.0656232916666666,0.023688,,,0.0608969166666666,0.0159171666666666,86.82083333333333,4.9064654057455375,,,4.616666666666667,1.5674643359401976,,,1.6002416100706114,28.18328868384192,29.39522778544091,1.748415828411547,0.24834720114784606,1.7659655266618328,-0.10697374513401194,0.03311977473409946,0.006477157870839894,0.039596932604939364,0.006751777545766925,0.017535102622015544,0.0014411676250722855,0.018976270247087833,19.5711116881673,5.054146650993088,,,,,,,,,,,,,,,,,,,,,2015-01-15,3581331146424932.5,86108094351920.52,24416821804736.75,86108094351920.52
N150121-006-999,6271858905179867.0,144370167755069.28,0.0,144370167755069.28,3.9758516565163164,0.18497987936875654,0.0,0.18497987936875654,5.315997178898467,0.13605690931805672,0.0,0.13605690931805672,5.2,0.28,0.0,0.28,4.546666666666667,0.17320508075688773,0.0,0.17320508075688773,4.48,0.3,0.0,0.3,17582302125029.645,2031680263267.6428,0.0,2031680263267.6428,15.866,,,0.03,131.0,,,30.0,15.864969253540039,0.02356692217290401,0.008260373026132584,0.015306549146771431,109.96489715576172,19.595304489135746,0.0001367371587548405,19.59516716003418,5.74915,CH,174.18781,1102.10329,1738.74,401.5,15.425999999999998,18.946675,472.33,,3.111,10531.199,10530.507,10524.3,H_CVal_DT_Sym_S04b,U,10.0,22-JAN-2015 10:36:25.01000,AuDU,48.87,50.88,0.197,69.39876,Stagnation,25.8373,0.7525291310776261,-0.251866,0.0275049281076099,,,-0.0277548,0.01840602,24.2808,0.802391934545223,0.114617,0.0244199590558605,,,,,91.3905,88.6095,,,48.9054,5.92326874515186,27.04074375,0.7889569999999999,-0.049308375,0.0863049999999999,,,-0.0368174999999999,0.0364412499999999,26.77259825,1.5348805000000016,0.13309925,0.0213414166666666,,,0.0335047916666666,0.0047273333333333,88.875,8.1062775742699,,,51.25416666666666,6.330284353802758,,,1.6025055216440478,28.18577707490207,27.05784419315323,2.3854676075136023,0.16776857829738764,2.3913598646712706,-0.3264992307543615,0.0771939557150739,0.012388169229625677,0.08958212494469958,0.054826063071748435,0.06789405225517649,0.0027375942039698327,0.07063164645914632,35.43595055616681,5.927167337041617,,,,,,,,,,,,,,,,,,,,,2015-01-21,7352988675331969.0,177785867328229.2,54406694767102.5,177785867328229.2
N150211-001-999,7626244192389275.0,147853385974246.38,0.0,147853385974246.38,3.2487714880952385,0.16366341767699427,0.0,0.16366341767699427,4.960045344607519,0.13605690931805672,0.0,0.13605690931805672,4.83,0.27,0.0,0.27,4.3966666666666665,0.17320508075688773,0.0,0.17320508075688773,4.32,0.3,0.0,0.3,22120959662175.36,2557563716971.5176,0.0,2557563716971.5176,15.13,,,0.03,143.0,,,30.0,15.130523681640625,0.021946799010038376,0.006020285189151764,0.015926513820886612,110.0295639038086,26.39464569091797,0.00028218902298249304,26.39436340332031,5.74975,CH,166.68312,1108.32428,1627.39,398.3,14.586,18.931815,473.32,,3.111,10530.6,10529.905,10524.3,H_Cval_DT_Tshell_S07b,U,10.0,12-FEB-2015 08:22:00.00000,AuDU,48.95,50.79,0.198,69.30201333,HF,25.9031,1.47446752961719,0.116935,0.0334295132310102,,,0.0842054,0.0492516792895124,27.1064,1.7469745579491898,0.135255,0.0224469687808253,,,,,94.0384,3.89024107112889,,,34.4513,1.95934906537951,30.19009583333333,1.4849219999999992,0.3291421666666667,0.0113743333333333,,,0.1715488333333333,0.0343893333333333,33.496101249999995,1.3519804999999998,0.1289546666666666,0.0295057333333333,,,0.0490329333333333,0.0650956666666666,97.77166666666666,9.30237066558842,,,34.52333333333333,10.306058628032565,,,1.60714287831496,28.19075427777646,32.729761743135036,1.876040402945726,0.4337375975217037,1.925527433455224,0.16875030514355174,0.05012448734322775,0.010150273692134974,0.06027476103536272,0.015342808696903791,0.02425434790639738,0.005932722362984093,0.030187070269381475,2.936399370882004,10.25392552895274,,,,,,,,,,,,,,,,,,,,,2015-02-11,8684556570726230.0,177711315078303.34,56854174474186.0,177711315078303.34
N150218-003-999,4983614067186289.0,94672321717237.7,0.0,94672321717237.7,4.076636689477006,0.1597223053666455,0.0,0.1597223053666455,5.323600398215528,0.1275692413226884,0.0,0.1275692413226884,5.1,0.33,0.0,0.33,4.433333333333334,0.17320508075688773,0.0,0.17320508075688773,4.25,0.3,0.0,0.3,13458826381754.059,1558150750452.6826,0.0,1558150750452.6826,15.925,,,0.03,133.0,,,30.0,15.918972969055176,0.021726667881011963,0.006426993757486343,0.015299673192203043,109.81595611572266,18.406774520874023,0.00014656160783488303,18.406627655029297,5.7498,CH,175.57026000000005,1106.29999,1801.31,398.3,15.577,18.866425,470.72,,3.111,10531.812,10531.107,10524.29,I_Abl_DT_HfootDU_S09a,U,10.0,19-FEB-2015 08:34:45.01000,AuDU,49.03,50.71,0.202,68.89347,HF,28.7206,0.48214519777318,-0.150105,0.0113237245925384,,,0.106778,0.0240678366205482,27.9485,0.519151739580604,0.063162,0.0126241558610316,,,,,89.0249,8.824872860932109,,,31.3617,2.2961623150759904,,,,,,,,,33.93455808333333,3.00628283333333,0.0672929444444444,0.0189368333333333,,,0.0743656944444444,0.0225697777777777,94.00277777777778,4.383938840025763,,,30.197222222222226,4.306942428965093,,,1.6038967698164583,28.191169070006957,27.77767987029015,1.8422135585761814,0.3851144082778561,1.8820371683006478,-0.2437672275851257,0.006003633377235057,0.01628737257456031,0.022291005951795367,0.07997459434785915,0.04463083567212092,0.010018224663135912,0.05464906033525683,18.0478544708767,10.253925528951525,,,,,,,,,,,,,,,,,,,,,2015-02-18,5866280642946549.0,117573769096611.08,37479289698808.0,117573769096611.08
N150318-003-999,4831375311180996.0,89881253246464.83,0.0,89881253246464.83,2.731709016253208,0.17548661417223704,0.0,0.17548661417223704,5.855151036705507,0.1394628053701412,0.0,0.1394628053701412,5.54,0.28,0.0,0.28,4.91,0.17320508075688773,0.0,0.17320508075688773,4.69,0.3,0.0,0.3,18327190103509.215,1058209870139.3254,0.0,1058209870139.3254,,,,,149.0,,,50.0,15.87252712249756,0.025235425680875775,0.009861255064606668,0.015374169684946537,119.32618713378906,17.687297821044922,0.00015269531286321583,17.687145233154297,5.7487,CH,175.8665,1112.37286,1740.33,399.8,15.417,18.75215,465.2,,3.111,10531.201,10530.503,10524.293,I_Abl_DT_Sym_S01a,U,10.0,19-MAR-2015 06:39:50.01000,AuDU,49.16,50.59,0.206,,Stagnation,35.3096,2.13050554664397,0.05795880000000001,0.0313761766705758,,,-0.0825535,0.0476230140038973,36.0777,1.02520386479055,0.0822076,0.0131195356979433,,,,,91.148,88.852,,,61.9192,3.22690931443909,32.5943715,0.3196605000000012,0.16829675,0.0023625,,,-0.0640255,0.0053085,33.804653,0.3402025000000002,0.0665867840909091,0.02681885,,,0.0510433204545454,0.0350255,95.50590909090909,17.064644500901533,,,61.598863636363646,7.002384540725992,,,1.5948163230164027,28.182044540903515,31.318918338740808,1.571296106739344,0.33714227162510496,1.607058295884364,0.06472196496586391,0.02849407414881404,0.0053901842091749926,0.033884258357989035,-0.011309708178694271,0.050987645482931866,0.013976548780769114,0.064964194263701,55.85426326190015,9.942067917028766,,,,,,,,,,,,,,,,,,,,,2015-03-18,5389213906304487.0,107158630825527.69,37829706720024.5,107158630825527.69
N150401-003-999,5860776082620455.0,118363998495393.66,0.0,118363998495393.66,3.1491987356242346,0.14236639125391917,0.0,0.14236639125391917,4.623358226323541,0.12917089832184986,0.0,0.12917089832184986,4.1,0.7923698631321108,0.0,0.7923698631321108,4.143333333333334,0.17320508075688773,0.0,0.17320508075688773,4.07,0.3,0.0,0.3,19310938845822.566,1115237814679.1235,0.0,1115237814679.1235,14.984000000000002,,,0.03,138.0,,,30.0,15.005704879760742,0.024463057518005368,0.009327632375061512,0.015135425142943859,125.6770477294922,8.93068790435791,0.0001281557779293507,8.930560111999512,5.74945,CH,163.02953,1095.43794,1625.95,398.9,14.574000000000002,18.98498,472.0,,3.111,10529.597,10528.903,10524.292,I_Abl_DT_HfootDU_S10a,U,10.0,02-APR-2015 08:29:25.01000,AuDU,49.23354667,50.51353333,0.20171667,,HF,29.4813,1.66562875301076,0.0614543,0.0414442373386557,,,0.0410809,0.0295738969159514,30.4242,0.895000880005154,0.0940673,0.0165186123783704,,,,,98.127,4.79403211461025,,,31.5042,1.24817994411884,31.29112575000001,1.3397615000000016,0.281032,0.005107,,,0.10205,0.0014165,34.164353250000005,1.3955839999999995,,,,,,,,,,,,,,,1.5981206298089319,28.188265606211587,31.6966238513771,1.5883164632216333,0.2286711403800056,1.6046930166806268,0.14770535315877267,0.037314297510944255,0.010578800895672274,0.047893098406616534,0.08610046149213757,0.01126976042418145,0.023937055893662282,0.035206816317843725,20.264556297390502,12.920180429213358,,,,,,,,,,,,,,,,,,,,,2015-04-01,6647560741257360.0,139488928584154.83,37855773938986.0,139488928584154.83
N150409-001-999,6841511898901323.0,133257827770784.14,0.0,133257827770784.14,4.3,0.5,0.0,0.5,5.54,0.31,0.0,0.31,5.54,0.31,0.0,0.31,,,0.0,,,,0.0,,,,0.0,,15.917,,,0.03,130.0,,,30.0,15.927825927734375,0.021677564829587936,0.0062117595225572595,0.015465804375708103,117.16443634033205,8.707900047302246,0.00020244756888132545,8.707697868347168,5.74485,CH,174.78028999999995,1104.12758,1728.04,397.1,15.409,19.00414,473.1,,3.111,10531.205,10530.507,10524.297,I_Abl_DT_Sym_S02a,U,10.0,09-APR-2015 22:53:40.01000,AuDU,49.16575,50.55034667,0.20336333,69.65067667,Stagnation,29.3545,0.901966465659336,-0.265851,0.029348817715675,,,0.06132530000000001,0.0257968534506462,27.5901,1.10886409592961,0.0448852,0.025450480079725,,,,,84.48399999999991,84.48399999999991,,,25.0518,0.972908,35.67943720833333,1.4513042499999995,-0.1270507083333333,0.0628277499999999,,,0.02967,0.02651775,34.586348875,1.817816833333328,,,,,,,,,,,,,,,1.600219594233863,28.150123535064193,26.025551603778485,1.7662325888717503,0.20721650832676086,1.7783464902306692,-0.31147731392539485,0.06980253021786725,0.014691072179535618,0.08449360239740288,0.08099665808533006,0.02728145571802136,0.0025439252404084664,0.029825380958429824,28.350261779218005,10.439849611225299,,,,,,,,,,,,,,,,,,,,,2015-04-09,8125512027994279.0,226851624573149.6,162521074792604.5,226851624573149.6
N150416-001-999,6995309636376624.0,133328627689843.92,0.0,133328627689843.92,4.4991612475070815,0.19515757971018172,0.0,0.19515757971018172,5.3592994399079465,0.1443534146535602,0.0,0.1443534146535602,5.23,0.28,0.0,0.28,4.533333333333333,0.17320508075688773,0.0,0.17320508075688773,4.3,0.3,0.0,0.3,15560398505603.982,899875458381.7465,0.0,899875458381.7465,17.502,,,0.03,137.0,,,30.0,17.529487609863278,0.024156227707862854,0.007203847169876099,0.016952380537986755,118.28260040283205,10.66006565093994,0.00042970318463630974,10.659635543823242,5.74445,CH,174.68153999999996,1104.76943,1740.92,394.2,17.0,18.96835,477.16,,3.111,10531.204,10530.507,10524.308,H_CVal_DT_3ShAS_S03a,U,10.0,16-APR-2015 23:09:30.01000,AuDU,49.2863,50.45550667,0.19956333,70.55110333,HF,27.6387,1.21594330731325,-0.06266569999999999,0.0198281676964312,,,0.0563943,0.035694750663898,30.398000000000003,1.20967809685717,0.100932,0.0152832275652133,,,,,94.2891,4.40101950219275,,,32.1744,1.65797681487701,24.363068,0.5141512499999994,0.063271875,0.01592475,,,0.032202625,0.013822,24.9522525,0.6194490000000012,0.1160234092105263,0.0732309315789473,,,0.0607996631578947,0.0511864736842105,94.78973684210527,27.546832447825786,,,31.593289473684212,19.41374180610548,,,1.6170496396450744,28.146808390910294,27.866746865427608,1.6771882386929342,0.2629054163111956,1.6976688858360072,-0.0031839933745552267,0.04072797153838978,0.01581433802904613,0.056542309567435924,-0.013753780852348572,0.04027683756303035,0.010989017429850305,0.05126585499288066,40.39858762732346,7.250620275957775,,,,,,,,,,,,,,,,,,,,,2015-04-16,8374625182860104.0,172487284116538.53,65375527241628.0,172487284116538.53
N150429-002-999,1440557025143413.0,27667280152456.637,0.0,27667280152456.637,2.882020819299254,0.14497567501750877,0.0,0.14497567501750877,3.783679424691644,0.13362966148975375,0.0,0.13362966148975375,3.3162981227,0.7288490177306948,0.0,0.7288490177306948,3.3033333333333332,0.17320508075688773,0.0,0.17320508075688773,3.15,0.3,0.0,0.3,6700377414894.81,580972075701.2903,0.0,580972075701.2903,8.6,,,0.03,164.0,,,30.0,8.586943626403809,0.06063809245824814,0.04556034877896309,0.01507774367928505,249.26589965820312,11.422377586364744,0.0002281774504808709,11.422149658203125,6.1986,HDC,84.87963,1085.23954,1627.75,376.1,7.411,18.760005,18.83,,3.6525,10528.499,10528.503,10528.507,I_HDC_DT_NV_S01a,A,10.0,30-APR-2015 04:35:40.01000,Au,49.26512,50.48187667,0.20087667,57.91043333,HDC NVH,41.7416,1.10687839456034,-0.511634,0.0255633296277976,,,0.0481027,0.0244440035643628,36.8023,1.08340256040222,,,,,,,,,,,,,40.88160671,2.77569675,-0.532922013,0.084685875,,,0.05855115,0.0215185,35.91002791,3.168138125,,,,,,,,,,,,,,,0.06442539117068691,31.802048899007946,39.450093719666256,1.4640840281134873,0.4920508968948426,1.5445569353416642,-0.4933610956709474,0.11852787391074054,0.013091524010917972,0.1316193979216585,0.08610554574517973,0.059321671026117774,0.0042637720011208585,0.06358544302723865,12.53509907824666,10.585806920058348,,,,,,,,,,,,,,,,,,,,,2015-04-29,1616576585758384.0,32432328936228.355,9374623812064.125,32432328936228.355
N150422-002-999,2098665357287480.0,40134797316985.83,0.0,40134797316985.83,2.354634834049643,0.14588162373669908,0.0,0.14588162373669908,4.1563925872515535,0.1293691132517186,0.0,0.1293691132517186,3.7,0.5204522716004572,0.0,0.5204522716004572,3.633333333333334,0.17320508075688773,0.0,0.17320508075688773,3.5,0.3,0.0,0.3,8618680712027.856,497812265157.05743,0.0,497812265157.05743,11.325999999999999,,,0.03,175.0,,,30.0,11.325864791870115,0.033130139112472534,0.017468325793743134,0.01566181145608425,200.9496154785156,12.798617362976074,0.0003571853449102491,12.798259735107422,5.74935,HDC,67.18388,1067.69375,1756.59,358.8,10.653,18.970255,477.19,,3.3835,10530.0,10529.305,10524.302,I_HDC_DT_3Shk_S04a,A,10.0,22-APR-2015 22:08:45.01000,Au,49.34313,50.39798333,0.21521667,56.56759333,HDC HGF,32.8967,4.64202558673055,0.276414,0.0713755316898197,,,0.0690133,0.06199218775864599,35.7992,5.51967013766142,0.125381,0.025379589499355,,,,,86.1303,86.1303,,,2.2911900000000003,6.036379687445471,32.189364625,1.8261772499999969,0.466555875,0.11977725,,,0.240443875,0.04563175,38.051841,0.9658572499999992,,,,,,,,,,,,,,,1.616987418381882,28.187436080191404,28.86576464870483,2.1044166262105466,0.2939004155175665,2.124840415398949,0.20214130566450692,0.05816543749595871,0.007851902404116755,0.06601733990007548,0.08883270039715925,0.09247756505056977,0.0056810618387648035,0.09815862688933458,36.99541676383769,9.834051352828668,,,,,,,,,,,,,,,,,,,,,2015-04-22,2305936747407157.0,46105856809765.01,13455828240067.75,46105856809765.01
N150528-002-999,5929857428411263.0,98534813630845.62,0.0,98534813630845.62,3.695361546378894,0.17747525324066865,0.0,0.17747525324066865,5.069600156801255,0.12869394895277703,0.0,0.12869394895277703,4.91,0.26,0.0,0.26,4.506666666666666,0.15588457268119899,0.0,0.15588457268119899,4.31,0.27,0.0,0.27,20146015592035.824,765234097785.3027,0.0,765234097785.3027,15.894,,,0.03,134.0,,,30.0,15.890803337097168,0.0212840735912323,0.006177831441164018,0.01510624308139086,118.8056869506836,12.23226261138916,0.00010652520722942428,12.232155799865724,5.7444,CH,175.17526999999995,1107.48494,1754.9,403.2,15.425,18.862685,471.82,471.0,3.111,10531.213,10530.508,10524.3,H_CVal_DT_Sym_S05a,U,10.0,29-MAY-2015 08:16:30.01000,AuDU,49.74452667,49.99946667,0.20432667,69.02345333,Stagnation,30.9125,1.5576560483976498,-0.06096569999999999,0.0257638222126264,,,0.0181421,0.025757001768604,30.4985,1.28857797979591,0.07079260000000001,0.0097802560220937,,,,,87.7942,2.7996019016745097,,,25.9963,1.04655406286825,27.617140500000005,2.142395799999996,0.0695738499999999,0.0211007999999999,,,-0.046216775,0.0964971499999999,27.9588075375,1.8247897249999987,,,,,,,,,,,,,,,1.6079728465375638,28.146394015410827,31.223948779291987,1.8662016138991984,0.35473529945283344,1.8996172236526663,-0.0346836195639743,0.05685162208621975,0.0233982593922712,0.08024988147849094,-0.029199982095199313,0.01912723784042937,0.017298810294305855,0.036426048134735226,46.86054762737409,10.253925528956017,,,,,,,,,,,,,,,,,,,,,2015-05-28,6874470566988763.0,124219297885170.53,48802346095187.5,124219297885170.53
N150610-001-999,2703232077198600.0,51925535356341.72,0.0,51925535356341.72,3.6406657053015063,0.15018263495021822,0.0,0.15018263495021822,4.055913699084372,0.1251018045532745,0.0,0.1251018045532745,3.85,0.29,0.0,0.29,3.716666666666667,0.17320508075688773,0.0,0.17320508075688773,3.65,0.3,0.0,0.3,10257739863893.416,893687468386.0872,0.0,893687468386.0872,16.694000000000003,,,0.03,150.0,,,30.0,16.644983291625973,0.021823495626449585,0.006485674064606428,0.015337822027504444,149.7167205810547,9.993370056152344,0.00017898884834721684,9.99319076538086,5.74954896,CH,195.51693493,1130.5914881,1593.46,336.1,15.788,18.87844,475.24,,3.1115,10532.136,10531.406,10524.299,H_CVal_DT_HfootDU_S01b,U,10.0,11-JUN-2015 04:42:05.01000,AuDU,49.77447667,49.9587,0.21248000000000009,69.05963333,HF,33.3264,1.0426616568215,-0.0946197,0.0310766787101103,,,-0.06071430000000001,0.0354187975184109,32.358000000000004,1.169973603636,0.0796444999999999,0.0090209821137482,,,,,137.374,4.81337346062299,,,18.9065,1.23006536071922,34.543098083333334,1.9631253333333305,-0.1473930833333333,0.0981018333333333,,,-0.07069525,0.0171901666666666,36.2603935,2.164742625,0.07149,0.036572875,,,0.1033989999999999,0.0387196249999999,47.63125,4.961492341019987,,,19.96875,1.0625000000000009,,,1.6182815397547756,28.18908652050278,33.32398807682872,1.637738419976592,0.2007713141308165,1.6499988644981667,-0.0987053530100969,0.040279931609053084,0.0067497574132986465,0.047029689022351724,-0.022864473690659786,0.020085512718666917,0.015404062823135084,0.035489575541802,43.18847345952683,21.902573647586344,,,,,,,,,,,,,,,,,,,,,2015-06-10,3127002102795517.5,62934501323309.7,18784969595680.25,62934501323309.7
N150617-004-999,774701308498128.5,13905157485611.18,0.0,13905157485611.18,3.1707363984967447,0.14107114773663187,0.0,0.14107114773663187,3.62092341542375,0.1310493969397798,0.0,0.1310493969397798,3.5,0.26,0.0,0.26,3.5333333333333337,0.17320508075688773,0.0,0.17320508075688773,3.4,0.3,0.0,0.3,3212694224567.5757,278663532088.60144,0.0,278663532088.60144,,,,,142.0,,,30.0,17.621870040893555,0.021657442674040798,0.006295649334788322,0.015361793339252472,129.81082153320312,13.343318939208984,0.00019736964895855638,13.343121528625488,5.7503,Be,160.3,1061.25,1402.99,359.1,16.073,18.795735,469.49,,3.46,10530.186000000003,10529.504,10524.302,I_Be_DT_HF1_S01a,A,10.0,18-JUN-2015 16:48:40.01000,Au,49.55782333,50.17193333,0.20449333,69.84330667,Be,31.9007,1.01664895467233,-0.158872,0.0225376186949145,,,-0.026937,0.0283667318632935,37.0991,1.326362,0.0534173,0.01439491,,,,,95.534,84.46599999999991,,,43.1798,3.048074,37.101297,3.054735375,-0.0967275,0.0355705,,,-0.0246546874999999,0.010705625,36.0943135,3.334594625000001,0.0686616499999999,0.0312074333333333,,,0.0675030166666666,0.0341838,94.06833333333331,3.659248556739483,,,41.825,2.2181699163449524,,,1.6057770688763071,28.195317206606212,29.628269583948608,1.9874565203576544,0.22612132840543125,2.000278549470546,-0.1940129590230125,0.060754720216234286,0.012671926911165423,0.07342664712739971,-0.048571172864044464,0.03866677455155968,0.009477180795311062,0.048143955346870736,33.22387208370469,12.822801043130625,,,,,,,,,,,,,,,,,,,,,2015-06-17,879459050058863.2,16547172743975.205,4962678239762.5625,16547172743975.205
N150625-001-999,1740360927538262.0,33561794897643.293,0.0,33561794897643.293,2.6238431250000005,0.16366341767699427,0.0,0.16366341767699427,3.4972905668354857,0.1285539049408925,0.0,0.1285539049408925,3.36,0.25,0.0,0.25,3.166666666666667,0.17320508075688773,0.0,0.17320508075688773,3.0,0.3,0.0,0.3,9010043067692.412,781528040079.7775,0.0,781528040079.7775,8.495,,,0.03,157.0,,,30.0,8.480863571166992,0.021426565945148468,0.006299937143921852,0.01512662973254919,179.56646728515625,33.984020233154304,0.00019939382036682216,33.983821868896484,6.19865,HDC,81.6804,1082.24026,1370.9,452.3,5.745,18.8675,18.902,,3.652,10528.505,10528.502,10528.512,I_HDC_DT_NV_S02a,A,8.0,26-JUN-2015 00:44:30.01000,Au,49.96357667,49.77622667,0.21363333,57.91714,HDC NVH,42.0168,1.1317535780020902,-0.336952,0.021509151883365,,,-0.042685,0.0204228682508398,48.6161,6.467263,0.0394468,0.1815344,,,,,159.68,25.481950599302106,,,40.9303,40.9303,41.99701867857143,2.145017571428575,-0.3079775357142857,0.0366791428571428,,,-0.0614353214285714,0.0188622142857142,38.44913939285714,2.1145109999999967,,,,,,,,,,,,,,,0.06430314065642051,31.802497594769402,43.03950882796215,3.9517246629990748,0.3166457079421404,3.9643905353172926,-0.21529274074999052,0.0766028831699648,0.006574588499958988,0.08317747166992379,-0.040588004615445324,0.037434554384058856,0.009739887222713522,0.04717444160677238,,,,,,,,,,,,,,,,,,,,,,,2015-06-25,1932947898831610.2,39365060081321.78,12654204759298.75,39365060081321.78
N151007-001-999,1564485183446340.5,30212953173849.242,0.0,30212953173849.242,2.6939184605654334,0.1507191577891482,0.0,0.1507191577891482,3.834821932013212,0.12530996331617836,0.0,0.12530996331617836,3.68,0.6903984356876832,0.0,0.6903984356876832,2.5533527696793,0.1457862967321305,0.0,0.1457862967321305,3.3,0.3,0.0,0.3,7843304474154.963,679748626152.7772,0.0,679748626152.7772,9.65,,,0.03,162.0,,,30.0,9.710524547127845,0.0260707670308953,0.0260707670308953,0.0,197.0,40.0,40.0,0.0,6.7189,HDC,78.88107,1078.54115,1544.32,402.6,7.984,19.54618,11.88,,3.912,10528.51,10528.503,10528.51,I_HDC_DT_NV_S03a,A,10.0,08-OCT-2015 01:14:35.00000,Au,50.16863333,49.54099,0.23020333,56.56595,HDC NVH,43.0083,1.20791461425955,0.373882,0.0305470109549801,,,0.0875646,0.0223857061960721,47.5797,1.09989701347811,,,,,,,,,,,,,41.85723627777778,3.7926663888888896,0.3135381388888889,0.1019930555555555,,,0.1221036388888889,0.0631511666666666,46.02685891666667,4.6674892777777774,0.0623008387681159,0.0529988224637681,,,0.0117426944444444,0.0313511666666666,36.66123188405797,26.25886185929049,,,34.22602657004831,43.25601435381879,,,0.03901029981841475,36.32124402909958,36.845502756963604,2.3887032633494885,0.27495651731343784,2.4044759027176026,0.3440993588337373,0.034685959932294334,0.02386473190245375,0.058550691834748085,0.10295166025514714,0.05183223659727671,0.013986959340403464,0.06581919593768018,133.07370536123622,10.25392552895304,,,,,,,,,,,,,,,,,,,,,2015-10-07,1742487259548539.0,35252128376420.52,10505112124937.375,35252128376420.52
N151020-003-999,3461609706917491.0,65884700862513.81,0.0,65884700862513.81,4.220207468983261,0.1947312190779503,0.0,0.1947312190779503,4.016560274703075,0.12985565366461882,0.0,0.12985565366461882,3.89,0.26,0.0,0.26,3.7,0.17320508075688773,0.0,0.17320508075688773,3.6,0.3,0.0,0.3,12257913795117.393,1069973313772.5876,0.0,1069973313772.5876,14.972000000000001,,,0.03,141.0,,,30.0,15.017226219177244,0.030484015122056007,0.01489943917840719,0.015584575943648815,137.70466613769528,11.003729820251463,0.00023993104696273804,11.00348949432373,6.7127,CH,173.20036000000005,1106.20124,1392.18,363.7,13.586,16.248745,179.17,,3.652,10528.502,10528.503,10528.511,H_CVal_DT_672CH_S01a,U,10.0,21-OCT-2015 15:03:00.01000,AuDU,50.09805333,49.61920333,0.22322333,69.66925333,HF,28.7295,1.32990082059377,-0.245168,0.0219713586101584,,,0.0665925,0.0399789064444812,34.6953,0.932749941459157,0.0629035,0.0207625959770265,,,,,101.732,5.41730298303862,,,23.2243,4.3013938366692,,,,,,,,,35.7003269651568,4.213820926829266,0.0691319747386759,0.1094502142857142,,,0.0301553170731707,0.0673504198606271,102.78144599303137,38.72640959796875,,,25.27656794425087,27.758470852725893,,,0.7086448220173338,31.198528862443634,27.39235450886159,1.4253748115839098,0.5784951380434791,1.5382945030902926,-0.37030612385181855,0.0432835568282845,0.02796258753812641,0.07124614436641091,0.0951020503306758,0.041989494023976885,0.005678902696970732,0.047668396720947616,18.18720181494483,10.253925528993435,,,,,,,,,,,,,,,,,,,,,2015-10-20,4098176066311808.5,84279808259248.17,31922035651007.0,84279808259248.17
N151102-001-999,491853656650516.1,9840437751585.475,0.0,9840437751585.475,2.061071428571429,0.16366341767699427,0.0,0.16366341767699427,3.5184864864864855,0.14237369936287483,0.0,0.14237369936287483,3.4,0.3,0.0,0.3,,0.0,0.0,0.0,3.09,0.29,0.0,0.29,,0.0,0.0,0.0,,,,,,,,,8.486300468444824,0.031160512939095494,0.015984907746315002,0.015175605192780496,141.4040069580078,13.787571907043455,0.0001768828515196219,13.787395477294922,5.75,HDC,63.48476,907.88211,773.43,359.5,6.252000000000002,19.160405,10.615832,,3.383,10528.506,10528.505,10528.505,I_HDC_DT_SubSc_S01a,A,10.0,03-NOV-2015 00:38:55.01000,Au,50.24799333,49.45794333,0.22729,52.82347333,HDC NVH,30.8252,0.692897429663897,0.387106,0.02555622,,,-0.00525351,0.0283549636898567,33.8706,0.624136896153673,0.0200495,0.008766843589544,,,,,23.9611,23.9611,,,46.3679,43.6321,31.138580937499995,0.526486000000002,0.4234953125,0.01159825,,,-0.0336100624999999,0.0002569999999999,34.314485125000004,0.4898254999999984,0.024415875,0.005381,,,0.0137404375,0.0089301249999999,138.46875,10.826818553942802,,,44.00625,4.341658669218481,,,0.035561042464337334,28.19282827789101,28.26154680508025,1.4263747544014826,0.3935210281290199,1.4796633872518474,0.4591082815147761,0.04806501209128311,0.010191267440926684,0.0582562795322098,0.07753351374871535,0.029128598978271275,0.006026356785512538,0.035154955763783816,73.0411551089702,10.253925528951143,,,,,,,,,,,,,,,,,,,,,2015-11-02,534121896525327.4,11243632944079.965,3496673577773.125,11243632944079.965
N151111-002-999,4206304772163691.0,79961915486260.84,0.0,79961915486260.84,4.592920435098562,0.21064394821206583,0.0,0.21064394821206583,4.315719297056888,0.13340456751588609,0.0,0.13340456751588609,4.09,0.27,0.0,0.27,3.9,0.17320508075688773,0.0,0.17320508075688773,3.9,0.3,0.0,0.3,14837905236907.73,1299667855132.932,0.0,1299667855132.932,15.027999999999999,,,0.03,132.0,,,30.0,15.074292182922365,0.03179537132382393,0.016065999865531918,0.01572937145829201,124.67876434326172,5.9973673820495605,0.00023586764291394502,5.99713134765625,6.7163,CH,174.97778,1110.54606,1589.28,370.2,14.079,19.038415,179.335,,3.652,10528.499,10528.502,10528.51,I_CH_DT_672CH_S01a,U,10.0,12-NOV-2015 10:17:05.00000,AuDU,50.08810333,49.61409667,0.22895333,69.60995,HF,30.4167,1.13932067026847,-0.421678,0.0328297105708899,,,0.119513,0.0404689464946146,40.9796,0.8953076390908821,0.00301558,0.01264578,,,,,178.916,48.5801,,,24.4955,3.0069243491861304,,,,,,,,,,,,,,,,,,,,,,,,,0.6049139892716084,31.225939019110207,29.83276277648761,1.2762034097208075,0.7075689296329218,1.4592288830628641,-0.3336663732929456,0.12880672791505215,0.05239060119665767,0.18119732911170985,-0.0029237299090149865,0.04132106759768328,0.008593017374970287,0.049914084972653566,,,,,,,,,,,,,,,,,,,,,,,2015-11-11,5054613311696691.0,105103842427215.88,42589452110579.5,105103842427215.88
N160120-003-999,1655462023042225.2,31616455251890.03,0.0,31616455251890.03,2.334787664943852,0.1368043224231584,0.0,0.1368043224231584,3.6830837820919315,0.13361674484356814,0.0,0.13361674484356814,3.6,0.27,0.0,0.27,3.4,0.17320508075688773,0.0,0.17320508075688773,3.2,0.3,0.0,0.3,7556937516964.908,656797449552.8549,0.0,656797449552.8549,7.5889999999999995,,,0.03,152.0,,,30.0,7.624327182769775,0.03529813140630722,0.018658777698874474,0.016639351844787598,164.6554718017578,20.191425323486328,0.00048525049351155763,20.190940856933594,5.74405,HDC,63.58474,908.13205,896.07,362.9,5.7970000000000015,19.024665,88.9,,3.384,10528.494,10528.503,10528.508,I_HDC_DT_SubSc_S02a,U,10.0,21-JAN-2016 16:56:40.00000,DU,49.75657333,49.95605,0.20495,51.62921333,HDC NVH,33.7758,0.8778651877995899,-0.221558,0.01346537,,,-0.0304709,0.0312206935337233,41.2576,1.0685034515848,0.061621900000000014,0.00363119,,,,,100.588,4.62821721431969,,,39.2065,3.5349130044728,35.08386020833333,2.244376583333331,-0.1875727916666666,0.0169889166666666,,,-0.0402815,0.0100715833333333,33.30832675,2.278373666666665,,,,,,,,,,,,,,,0.29999873506483254,28.143493495922314,33.409827362300284,1.788724593189704,0.1266498506448676,1.793202680945475,-0.22494631713293567,0.06001157921510794,0.013056998228016195,0.07306857744312414,0.008739350308308889,0.032779708202146166,0.009099852532857442,0.04187956073500361,76.39173048096542,9.422171828378104,,,,,,,,,,,,,,,,,,,,,2016-01-20,1817517655357908.5,36108215127604.46,9945820490557.0,36108215127604.46
N160207-002-999,171918477222254.03,3754901841474.392,0.0,3754901841474.392,1.4167622072904513,0.1195878488520106,0.0,0.1195878488520106,3.204784288585419,0.13817568410216605,0.0,0.13817568410216605,2.94,0.28,0.0,0.28,2.9333333333333336,0.17320508075688773,0.0,0.17320508075688773,2.8,0.3,0.0,0.3,796305088244.4009,70403420032.5224,0.0,70403420032.5224,7.44,,,0.03,180.0,,,30.0,7.505164623260497,0.035130679607391364,0.019545337185263637,0.015585342422127725,155.34600830078125,11.583369255065918,0.00020979586406610903,11.583159446716307,5.75175,HDC,62.98488,906.6824,812.59,296.3,5.532,19.195035,89.31,,3.46,10528.499,10528.501,10528.507,I_Stag_DT_BigFoot_S01a,A,10.0,08-FEB-2016 14:24:20.01000,Au,49.81946667,49.91099667,0.21162667,39.8974,BF,37.8378,0.40513793853521296,0.265494,0.00631847,,,0.0460723,0.0106777303101507,40.5229,0.365013447743455,0.0219222,0.0074519999999999986,,,,,38.3976,25.2254728495674,,,35.3236,5.40286108679664,40.18821466666667,1.0595482500000024,0.2356494166666666,0.0504694166666666,,,0.03489675,0.0486249166666666,42.67624895833333,0.9697423333333292,0.01504935,0.0032381,,,0.015876925,0.00305835,64.6575,5.615115760160246,,,33.97874999999999,3.637410651823629,,,0.29870275884979947,41.759590665250656,,,,,,,,,,,,,107.50770742949433,10.919256426832035,,,,,,,,,,,,,,,,,,,,,2016-02-07,181942532752331.03,4068029896508.875,870327963394.2344,4068029896508.875
N160223-001-999,1547535987575265.0,27975009839890.387,0.0,27975009839890.387,2.7597502452511717,0.12817643789531796,0.0,0.12817643789531796,3.5263011279177765,0.12711733536614758,0.0,0.12711733536614758,3.26,0.814592536179899,0.0,0.814592536179899,3.166666666666667,0.17320508075688773,0.0,0.17320508075688773,3.1,0.3,0.0,0.3,6450990100677.357,375131762917.3265,0.0,375131762917.3265,7.596,,,0.03,161.0,,,30.0,7.650539875030518,0.035856496542692184,0.01869325339794159,0.0171632431447506,173.02719116210938,21.983226776123047,0.0004264332528691739,21.982799530029297,5.745,HDC,64.68448000000001,909.48172,961.94,403.2,5.809,19.01949,89.23,,3.384,10528.573,10528.502,10528.506,I_HDC_DT_SubSc_S03a,U,10.0,24-FEB-2016 00:15:45.01000,DU,49.98490667,49.70112333,0.22539333,52.38404,HDC NVH,26.3807,0.5648969497791011,-0.166115,0.0236370718070709,,,-0.0594874,0.0100680405750285,24.9975,0.680077730453528,,,,,,,,,,,,,28.71253555,3.0514432,-0.20849505,0.0310718,,,-0.0237985,0.045074,27.10583985,3.185396899999999,,,,,,,,,,,,,,,0.30119474315142725,28.15136677836288,33.33537988900345,1.5952432513063328,0.22096219013110074,1.610473632291424,-0.3103925346698181,0.07196105341812431,0.017172783916517286,0.0891338373346416,0.020699461423152054,0.01411604851919649,0.007225305226447878,0.02134135374564437,24.88649116844299,10.253925529067693,,,,,,,,,,,,,,,,,,,,,2016-02-23,1728154351911036.0,32472272847555.176,8860385576741.5,32472272847555.176
N160313-001-999,2583810178847352.0,44522104314789.4,0.0,44522104314789.4,2.8846748795103707,0.12537699045788248,0.0,0.12537699045788248,3.846805680911501,0.1268925559923234,0.0,0.1268925559923234,3.54,0.27,0.0,0.27,3.4333333333333336,0.17320508075688773,0.0,0.17320508075688773,3.3,0.3,0.0,0.3,9618320610687.023,834032785340.5409,0.0,834032785340.5409,7.541,,,0.03,153.0,,,30.0,7.586555004119872,0.06530223786830902,0.015606705099344254,0.04969552904367447,164.067138671875,35.8452033996582,0.003117155283689499,35.84208679199219,5.7454,HDC,64.5845,909.43174,977.3,406.6,5.824,18.950135,88.625,,3.385,10528.499,10528.502,10528.506,I_HDC_DT_SubSc_S04a,U,10.0,13-MAR-2016 16:19:55.00000,DU,49.92877667,49.79822333,0.21012,53.17419,HDC NVH,30.874,2.02807132903687,0.166787,0.17950410000000006,,,-0.0749735,0.10151318,31.7791,1.325107,,,,,,,,,,,,,24.947412600000003,0.9731718999999988,0.0312493999999999,0.0549336,,,-0.03200335,0.0354060999999999,25.04510655,1.243715100000001,0.05008075,0.0061574999999999,,,0.0161471666666666,0.0053181666666666,100.23333333333332,2.7185065344371924,,,31.725,4.006279792747604,,,0.3002489099030754,28.15468226514301,32.33645501070205,1.616821656961798,0.3232512751807381,1.6488188673491904,-0.1274187754434288,0.02976271015022108,0.010304848668756,0.04006755881897709,0.011652712984327865,0.010273835647896702,0.002747557845980773,0.013021393493877476,28.90080557353559,10.253925529392383,,,,,,,,,,,,,,,,,,,,,2016-03-13,2899830010496025.0,52040831148396.83,14542939343674.0,52040831148396.83
N160411-001-999,3456676979570930.0,59625538074071.16,0.0,59625538074071.16,4.194055738874848,0.1765026483653125,0.0,0.1765026483653125,3.821692288814079,0.1166171546060445,0.0,0.1166171546060445,3.51,0.2401332963168581,0.0,0.2401332963168581,3.6000000000000005,0.17320508075688773,0.0,0.17320508075688773,3.4,0.3,0.0,0.3,11090145813622.902,969419208294.8784,0.0,969419208294.8784,,,,,,,,,15.071,0.028999999999999998,0.019,0.01,142.0,22.0,0.0002489026519469917,22.0,6.7166,CH,175.96524,1115.68085,1425.23,405.7,13.429,11.317427,178.31,,3.652,10528.514,10528.503,10528.503,I_CH_DT_672CH_S03a,U,10.0,11-APR-2016 19:37:40.00000,AuDU,50.20036667,49.51784667,0.20142667,69.96771333,HF,28.0103,1.11907,-0.238474,0.0228143784882378,,,0.0961658,0.0356203494939799,26.6774,1.19942321690072,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.015955437482532,31.22822404023826,28.07661728556995,1.5284729773871968,0.4835543335200718,1.6031389322416578,-0.21876119489710708,0.05477839419135255,0.02162326982928737,0.07640166402063991,0.020124864191622627,0.01655015236011792,0.003289892238314628,0.019840044598432548,19.26037863000423,11.086139550744386,,,,,,,,,,,,,,,,,,,,,2016-04-11,4088057615471619.0,76194536439554.94,28862359605148.0,76194536439554.94
N160418-001-999,2837672013742345.0,47328174142501.47,0.0,47328174142501.47,2.539355836817891,0.12027365965202894,0.0,0.12027365965202894,3.89885009073708,0.13033761173268818,0.0,0.13033761173268818,3.77,0.26,0.0,0.26,2.6151603498542277,0.1457862967321305,0.0,0.1457862967321305,3.6,0.3,0.0,0.3,10579160320670.725,920986718683.936,0.0,920986718683.936,7.591,,,0.03,146.0,,,30.0,7.643118858337402,0.03219986706972122,0.014271184802055359,0.017928682267665863,139.57150268554688,28.405858993530273,0.0005609249346889554,28.40529823303223,5.745,HDC,62.98488,907.58218,954.65,362.8,5.989,19.09808,89.01,,3.384,10528.505,10528.506,10528.508,I_HDC_DT_SubSc_S05a,U,10.0,18-APR-2016 21:07:30.01000,DU,49.92902,49.79839333,0.20879667,53.41766333,HDC NVH,32.8002,0.8433166726323751,0.0869137,0.0250379186441617,,,-0.108467,0.0323061680134502,33.0788,0.8639538422673709,0.0232307,0.0158163665211104,,,,,108.651,25.8728764186165,,,44.8573,44.8573,33.136979499999995,1.1354323750000006,0.141488625,0.0287557499999999,,,-0.0832561875,0.029165375,33.888936375,1.1696757499999997,0.0221633125,0.00552825,,,0.0157626875,0.007232875,125.84375,7.2580235773935025,,,45.7,3.9348006620412144,,,0.29921323907240094,28.15136677836288,34.273048545542736,1.9570725729783802,0.4250456722208797,2.0026974008516407,0.08411822402473923,0.06513405628122887,0.007690954312558273,0.07282501059378713,-0.06725299442394818,0.03331278537316545,0.006758108972248012,0.040070894345413464,23.169106034057176,5.126962764473422,,,,,,,,,,,,,,,,,,,,,2016-04-18,3141053446044461.0,54524061849515.79,15111498017698.5,54524061849515.79
N160509-002-999,4788519900978352.0,79706409165915.14,0.0,79706409165915.14,4.048305168449541,0.18891991592682428,0.0,0.18891991592682428,4.773655033928634,0.14395325524872338,0.0,0.14395325524872338,4.574,0.3567856499356441,0.0,0.3567856499356441,4.1499999999999995,0.21213203435596423,0.0,0.21213203435596423,4.1,0.3,0.0,0.3,14713995943204.871,1053882996919.8453,0.0,1053882996919.8453,16.031,,,0.03,126.0,,,30.0,16.0611572265625,0.0387447327375412,0.014011810533702374,0.02473292127251625,113.84625244140624,23.264244079589844,0.0008666252251714468,23.26337814331055,5.7452,CH,175.17526999999995,1106.6456,1690.99,389.5,15.401,18.924665,472.365,,3.112,10531.223,10530.507,10524.296,H_CVal_DT_HFootRIF_S02a,U,30.0,10-MAY-2016 10:49:10.00000,AuDU,50.67785,49.04113667,0.22050667,67.05040333,HF,,,,,,,,,,,,,,,,,,,,,,,37.89646470833333,3.2406354166666667,0.0758144999999999,0.0358057499999999,,,-0.0117682916666666,0.0254190833333333,38.610848125,3.419616250000004,0.13464025,0.08853939999999999,,,0.0694222,0.0352235999999999,82.25999999999998,6.303840099494907,,,22.395,2.860087411251621,,,1.6045072371792912,28.153024490603887,33.41291466686974,2.384429269869711,0.3018607359904437,2.403460598167587,-0.07624646965033616,0.016605066941212054,0.004488134843167556,0.02109320178437961,0.03852783924765395,0.029992015217547338,0.005175204130818172,0.03516721934836551,,,,,,,,,,,,,,,,,,,,,,,2016-05-09,5630248460487308.0,102923141528037.1,42547047572167.0,102923141528037.1
N160602-001-999,1552608598591372.0,26067609841921.133,0.0,26067609841921.133,4.058817860974296,0.16351900343185982,0.0,0.16351900343185982,3.5013110704936996,0.13213532685000165,0.0,0.13213532685000165,3.172,0.6932452668428397,0.0,0.6932452668428397,3.3333333333333335,0.17320508075688773,0.0,0.17320508075688773,3.3,0.3,0.0,0.3,6720929138870.138,582316922312.4299,0.0,582316922312.4299,14.827,,,0.03,145.0,,,30.0,14.855952262878418,0.02939709834754467,0.014277464710175991,0.01511963363736868,128.95689392089844,10.04297924041748,0.0001268226187676191,10.042852401733398,6.7148,CH,173.69409,1105.95438,1497.44,431.5,13.409,18.8558,174.9196,,3.652,10528.516,10528.503,10528.508,I_CH_DT_UHP_S01a,U,10.0,02-JUN-2016 20:49:10.01000,AuDU,50.55166667,49.20177,0.24083333,69.36880667,HF,26.8526,1.52115813249027,-0.192812,0.0376707437784566,,,0.0472843,0.0259331261780101,34.2255,1.4319431776144498,0.0669534,0.0353144330325563,,,,,92.3746,87.6254,,,69.7663,9.5384109402569,,,,,,,,,,,,,,,,,,,,,,,,,0.5957476989826205,31.214515855441874,31.932472620439178,1.3686063553582295,0.6354766502361716,1.5089446407745786,-0.04543380377803115,0.05546523986531632,0.03249093430313392,0.08795617416845024,-0.0037789848197651694,0.012527467883007293,0.004864855334323902,0.017392323217331196,16.08117064670145,10.253925528950925,,,,,,,,,,,,,,,,,,,,,2016-06-02,1826294768362324.5,32907346669549.59,11945441193460.0,32907346669549.59
N160807-002-999,3698071650283796.0,61473529492528.39,0.0,61473529492528.39,4.251851078219099,0.1561148130473876,0.0,0.1561148130473876,4.427863719117278,0.1197147780820718,0.0,0.1197147780820718,4.37,0.26,0.0,0.26,4.0,0.17320508075688773,0.0,0.17320508075688773,3.9,0.3,0.0,0.3,12630196936542.668,1094605831156.4718,0.0,1094605831156.4718,16.044,,,0.03,147.0,,,30.0,16.097597122192386,0.06788035482168198,0.015678824856877327,0.0522015318274498,117.2147216796875,3.688694953918457,0.0005644385819323361,3.688130617141724,5.74445,CH,175.07653,1107.73181,1736.99,395.4,15.41,18.82346,467.33,,3.111,10531.193,10530.505,10524.292,H_CVal_DT_HFootRIF_S03a,U,10.0,07-AUG-2016 16:36:00.00000,AuDU,49.41589333,50.34080333,0.19447333,69.57488667,HF,32.2578,1.211759,-0.322283,0.0333418073193758,,,0.06393969999999999,0.0306502091919057,40.3865,2.49862832392028,0.0236513,0.0291578040239955,,,,,62.409,62.409,,,56.7303,13.1486953388541,34.2091665625,2.6043628750000014,-0.290506625,0.0342164999999999,,,0.0303005,0.032447875,31.8789781875,2.493631999999998,,,,,,,,,,,,,,,1.5959990639433954,28.146808390910294,32.544503131861994,1.96196615867297,0.3465942350934242,1.9923450433039869,-0.15255100866933424,0.07156108031059283,0.034150197021718336,0.10571127733231116,-0.14187659724764515,0.10130863974020672,0.002820723226484722,0.10412936296669142,38.165015215518636,11.792956630083065,,,,,,,,,,,,,,,,,,,,,2016-08-07,4383666836003512.0,77842361573020.02,27374391052216.0,77842361573020.02
N160829-003-999,5340037712480438.0,88957806686721.19,0.0,88957806686721.19,4.228913687045124,0.17874534160781264,0.0,0.17874534160781264,4.790700104493208,0.126069095847871,0.0,0.126069095847871,4.51,0.26,0.0,0.26,4.366666666666667,0.17320508075688773,0.0,0.17320508075688773,4.3,0.3,0.0,0.3,17224880382775.12,1494103241950.7212,0.0,1494103241950.7212,15.925,,,0.03,131.0,,,30.0,15.961231231689453,0.06620849668979645,0.014006962068378924,0.0522015318274498,118.79317474365234,21.0267391204834,0.0006317589432001113,21.026107788085934,5.745,CH,173.00286,1102.59702,1744.07,402.3,15.44,18.81861,467.78,,3.111,10531.204,10530.504,10524.3,I_Cap_DT_KBFt_S01a,U,10.0,30-AUG-2016 12:54:55.00000,AuDU,49.58208333,50.16608,0.19837333,69.54849499999999,AS,,,,,,,,,38.0044,1.3831985993181202,0.0408174,0.0116553813711649,,,,,94.6781,85.3219,,,27.8834,2.8801001277166898,,,,,,,,,40.088548083333336,1.8806916666666675,0.0365908333333333,0.016347999999999998,,,0.0460220833333333,0.0328914999999999,103.61666666666667,20.687744627623808,,,28.425,1.6666666666666672,,,1.5979542759232004,28.15136677836288,31.17122454524379,2.81060831422987,0.14057578354525016,2.8141216475016555,-0.276679489515981,0.08107342452383179,0.007869047968893894,0.08894247249272569,0.01599223900952525,0.028436364612313674,0.0067379371817063,0.03517430179401998,24.6037923464358,18.992728394653447,,,,,,,,,,,,,,,,,,,,,2016-08-29,6324236163716997.0,114646950481059.28,45217495389206.0,114646950481059.28
N160908-001-999,288520941249109.7,4966438784941.532,0.0,4966438784941.532,2.819142618330537,0.14402543289902203,0.0,0.14402543289902203,2.6300000000000003,0.15,0.0,0.15,2.5,0.3,0.0,0.3,2.4499999999999997,0.21213203435596423,0.0,0.21213203435596423,2.4,0.3,0.0,0.3,1486725663716.8142,158041105888.44437,0.0,158041105888.44437,15.133,,,0.03,227.0,,,30.0,15.115069389343262,0.07606479525566101,0.02386326342821121,0.0522015318274498,182.98963928222656,10.943614959716797,0.0008753975271247327,10.942739486694336,6.7139,CH,174.48405,1107.97867,1447.05,409.5,13.386,18.98316,178.58,,3.6515,10528.502,10528.503,10528.503,I_CH_DT_UHP_S02b,U,10.0,08-SEP-2016 22:59:20.00000,DU,49.48644667,50.23225,0.20008333,69.84795333,HF,,,,,,,,,,,,,,,,,,,,,,,38.09760175,2.0855242000000023,-0.3106096499999999,0.0601153,,,0.1035071499999999,0.0333006999999999,35.72584345,2.3439211,0.08790715909090899,0.0155740909090909,,,0.0544815909090909,0.022218909090909,170.6,1.8054096854263908,,,55.87272727272728,0.6489183626021954,,,0.6041258076959366,31.207663510544645,39.173640790869705,3.5367055999593546,0.5846918051206786,3.584710728602677,-0.09595985772886433,0.03330124940982123,0.013682190120092377,0.046983439529913615,-0.013784399187554459,0.010810360455726812,0.00976129959715891,0.02057166005288572,20.417337318255484,7.548312879461462,,,,,,,,,,,,,,,,,,,,,2016-09-08,322961581911830.06,5862373766975.237,1860597557739.0938,5862373766975.237
N161004-003-999,165223844202742.34,2971643236339.3535,0.0,2971643236339.3535,2.0079163584857453,0.12601259004963314,0.0,0.12601259004963314,2.7887054468728336,0.13817568410216605,0.0,0.13817568410216605,2.68,0.28,0.0,0.28,2.6333333333333337,0.17320508075688773,0.0,0.17320508075688773,2.6,0.3,0.0,0.3,728755196019.0132,63138741685.01489,0.0,63138741685.01489,7.693,,,0.03,155.0,,,30.0,,,,,,,,,5.75085,CH,119.9763,679.6188400000002,970.51,348.7,7.769,18.951255,9.45,,3.1115,10528.502,10528.502,10528.507,I_CH_DT_2shk_S01a,A,10.0,05-OCT-2016 03:59:35.00000,Au,49.82450667,49.83390333,0.21005,42.64312333,2shk,21.0949,1.2230068666974,-0.034474,0.0182703428113062,,,-0.00796883,0.0426020323817146,20.9922,1.11198,0.0282073,0.032975599999999994,,,,,80.461,80.461,,,9.51878999999999,28.783911749173694,27.399707416666665,2.0212633333333354,0.0162621666666666,0.0159366666666666,,,-0.0082790833333333,0.0115656666666666,27.494569,2.0943020000000043,0.067261125,0.0082827499999999,,,0.0276918749999999,0.02462375,103.825,0.6800735254367785,,,40.7875,33.32222419047084,,,0.03200503919208586,28.19988060690671,19.374063816269782,1.8624720988467447,0.3798772680392542,1.9008179970095942,-0.012850630140808549,0.027627115758260462,0.0186797641132167,0.04630687987147716,0.0010993965412455188,0.003849426954242708,0.006009419012808263,0.009858845967050972,,,,,,,,,,,,,,,,,,,,,,,2016-10-04,179041539001338.38,3344231557542.154,902463343662.2812,3344231557542.154
N161023-002-999,4671500810413538.0,80794116226470.06,0.0,80794116226470.06,3.242202451126233,0.14752579746976863,0.0,0.14752579746976863,4.407319750604749,0.14661301663957088,0.0,0.14661301663957088,4.26,0.26,0.0,0.26,4.116666666666667,0.16743157806499145,0.0,0.16743157806499145,4.11,0.29,0.0,0.29,14590208198012.906,1279133013049.331,0.0,1279133013049.331,7.7,,,0.03,125.0,,,30.0,7.743624210357666,0.04298268258571625,0.014358393847942352,0.028624286875128743,119.46778106689452,59.66235733032226,0.0011130901984870434,59.6612434387207,5.7454,HDC,63.98464,908.7319,1089.49,400.4,6.32,18.75231,89.1,,3.384,10528.502,10528.502,10528.503,I_HDC_DT_SubSc_S06a,U,10.0,24-OCT-2016 01:25:35.00000,DU,49.80793,49.93174667,0.20737333,53.14969333,HDC NVH,29.8691,1.30643880517247,-0.209868,0.0305168109461759,,,0.0731078,0.0153749122763443,28.5612,1.20357372377761,,,,,,,,,,,,,32.051185499999995,3.310521499999997,-0.19115165,0.0451592,,,0.04277395,0.0165268,30.73320510000001,3.5212577000000005,0.044196125,0.0096563749999999,,,0.0466146875,0.039734,86.35624999999996,14.068054458595189,,,38.9875,4.809365862564417,,,0.3050491959926376,28.15468226514301,,,,,,,,,,,,,8.750921291306813,10.253925529632461,,,,,,,,,,,,,,,,,,,,,2016-10-23,5318378644206256.0,97188677768789.53,31384104172376.0,97188677768789.53
N161030-001-999,1681017833229125.5,29193589812051.543,0.0,29193589812051.543,2.861942278818866,0.13211473969170032,0.0,0.13211473969170032,4.1348512436774705,0.11538584863315189,0.0,0.11538584863315189,3.997,0.6919024497716424,0.0,0.6919024497716424,3.6666666666666674,0.17320508075688773,0.0,0.17320508075688773,3.6,0.3,0.0,0.3,6338069905083.354,366333885796.23883,0.0,366333885796.23883,7.206,,,0.03,138.0,,,30.0,7.2355756759643555,0.029887046664953232,0.0142266396433115,0.01566040702164173,170.47793579101562,68.69073486328125,0.00038353659329004586,68.69035339355469,5.4017,HDC,63.78469000000001,908.43198,1062.96,322.5,6.131,18.90254,88.04,,3.46,10528.506,10528.502,10528.508,I_BigFt_DT_540_S01a,A,10.0,30-OCT-2016 23:04:35.00000,Au,49.13932667,50.60255333,0.19738333,46.44919,BF,31.0069,1.77441069798053,-0.0952746,0.0345012121521114,,,0.0183277,0.0288787528499765,30.2894,1.8965237306168496,,,,,,,,,,,,,35.52111775,2.2483881666666647,-0.00656175,0.0276758333333333,,,0.0059240833333333,0.0134623333333333,35.50072883333333,2.449488166666669,0.0443686,0.0436229999999999,,,0.0273245499999999,0.0149813999999999,86.66,33.37864736624299,,,35.34500000000001,10.372588876457023,,,0.299018864519212,38.12370535328468,24.44845200977214,2.6211974672705143,0.11786852008820985,2.623846251298491,-0.19790640358127806,0.05664804914014676,0.006072482344255951,0.06272053148440271,0.02519815938595029,0.023063066872302446,0.0019280858263597289,0.024991152698662176,24.18787951014016,5.814137808643325,,,,,,,,,,,,,,,,,,,,,2016-10-30,1884904495738255.8,34216414876719.605,9960993035030.625,34216414876719.605
N161113-001-999,1997971220300212.8,37859363873065.59,0.0,37859363873065.59,2.34513133733129,0.12452560851379642,0.0,0.12452560851379642,4.214251051106272,0.11794844043000224,0.0,0.11794844043000224,3.665,0.6891632607735267,0.0,0.6891632607735267,3.8000000000000003,0.17320508075688773,0.0,0.17320508075688773,3.5,0.3,0.0,0.3,8226532385748.399,475533819585.65924,0.0,475533819585.65924,7.459,,,0.03,148.0,,,30.0,7.492269992828369,0.03645973280072212,0.014108554460108282,0.022351177409291267,120.87032318115234,12.271360397338867,0.0006346384179778397,12.270726203918455,5.74625,HDC,64.71699,908.21936,1157.3,398.8,6.32,19.064605,84.65,,3.384,10528.503,10528.505,10528.507,I_HDC_DT_SubSc_S07a,U,10.0,13-NOV-2016 17:48:00.00000,DU,48.78882333,50.93349,0.2116,53.37956,HDC NVH,38.719,2.2401300870149,0.00283862,0.11818634921018,,,-0.0100178,0.0255242182303896,38.7534,3.25868777621036,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.2850534484128957,28.161728501988673,27.00356030469723,3.6197016680459297,0.06883000054814256,3.6203560231874907,-0.10155745899133653,0.04804090690513418,0.004077041225217365,0.052117948130351546,0.022661614591839144,0.030997135155091407,0.0029953068834932075,0.03399244203858461,107.72533965128478,9.779851925756105,,,,,,,,,,,,,,,,,,,,,2016-11-13,2194463350434611.0,42995342223812.414,10930720562462.0,42995342223812.414
N170109-002-999,2328898895633669.0,40160476237648.35,0.0,40160476237648.35,2.8559621398934443,0.12963724721756048,0.0,0.12963724721756048,4.1583725351550695,0.11630482605613901,0.0,0.11630482605613901,4.1,0.27,0.0,0.27,3.779008746355686,0.1457862967321305,0.0,0.1457862967321305,3.6,0.3,0.0,0.3,8553536390060.889,508905518465.7588,0.0,508905518465.7588,7.202999999999999,,,0.03,135.0,,,30.0,7.252352714538574,0.046572104096412666,0.030912751331925392,0.015659350901842117,108.83863067626952,31.30270576477051,0.0002614318509586156,31.30244445800781,5.40165,HDC,65.33072,909.09294,1154.18,340.0,6.32,18.77323,87.25442,,3.4595,10528.525,10528.503,10528.52,I_BigFt_DT_540_S02a,A,10.0,10-JAN-2017 06:35:40.01000,Au,49.66941333,50.05477333,0.21711333,,BF,30.887,1.42173335804725,0.111555,0.0117986454907581,,,-0.0422434,0.0194042175162844,31.6151,1.43169268233536,,,,,,,,,,,,,31.1600665,1.208206875,0.1603396249999999,0.0371811249999999,,,-0.0305875,0.02537925,32.2182241875,1.3368467499999994,0.085177,0.01106225,,,0.040789375,0.0134245,107.3625,1.0259142264341614,,,43.475,0.7057797106746534,,,0.2983950732713083,38.1231992120435,22.37074424407194,2.9137882033021385,0.3364503567376335,2.9331485704361424,-0.007948444391156674,0.07794774632800085,0.011647138038236523,0.08959488436623737,0.007243705646773494,0.015228035263498398,0.009290245453291476,0.024518280716789874,100.0,10.000000000000007,,,,,,,,,,,,,,,,,,,,,2017-01-09,2610740935791642.0,47012120074333.84,13538031395755.25,47012120074333.84
N170226-001-999,6525566570383729.0,127052422532174.56,0.0,127052422532174.56,2.908856237696864,0.13046664897594973,0.0,0.13046664897594973,4.564267811522471,0.11377988783244174,0.0,0.11377988783244174,4.26149914631,0.4791475110698735,0.0,0.4791475110698735,4.232500000000001,0.145,0.0,0.145,3.92,0.29,0.0,0.29,21389324926363.76,1609226007097.6138,0.0,1609226007097.6138,7.62,,,0.03,127.0,,,30.0,7.695084571838379,0.06688991189002991,0.01468838192522526,0.0522015318274498,115.74654388427734,56.5658073425293,0.0007335693226195872,56.5650749206543,5.7447,HDC,64.41606999999999,908.90881,1122.08,413.8,6.34,18.9843,89.20635,,3.384,10528.503,10528.503,10528.507,I_HDC_DT_SubSc_S11a,U,5.0,26-FEB-2017 23:11:30.00000,DU,50.29321333,49.42386667,0.21613667,53.29719333,HDC NVH,27.6937,1.05571,-0.23883,0.0128501451735465,,,0.0589054,0.0173411784403482,26.2425,1.12760261629219,,,,,,,,,,,,,27.1819028125,1.1138525,-0.2069180625,0.0221958749999999,,,0.030858375,0.040948000000000005,25.8647976875,1.0880785,0.06846369999999999,0.0246164999999999,,,0.034568800000000004,0.0210210999999999,74.49000000000002,5.108815909777922,,,36.095,4.538127367097579,,,0.3016741014771469,28.148880326806456,17.966635826371665,2.157737257164944,0.5312682090174233,2.222178206371009,-0.6187200828159807,0.20624737486495964,0.0304817070581748,0.23672908192313444,0.1765314761986618,0.08565442687677978,0.010649507635471804,0.09630393451225157,32.91354956156621,11.89820245811099,,,,,,,,,,,,,,,,,,,,,2017-02-26,7330780787432495.0,147768154498519.88,38257069799857.0,147768154498519.88
N170328-002-999,4992884117339471.0,79309933725611.92,0.0,79309933725611.92,3.6060564929093792,0.1565720805678729,0.0,0.1565720805678729,4.225360929597949,0.1145361095225713,0.0,0.1145361095225713,3.87617067245,0.4821638216521663,0.0,0.4821638216521663,3.966666666666667,0.17320508075688773,0.0,0.17320508075688773,3.7,0.3,0.0,0.3,16306954436450.838,1412788456571.4653,0.0,1412788456571.4653,12.634,,,0.03,128.0,,,30.0,12.674124717712402,0.03212689608335495,0.015614762902259828,0.016512133181095123,101.4470672607422,17.355825424194336,0.00032443043892271817,17.355501174926758,6.71285,CH,158.47294,991.71195,1399.0,372.4,11.9,18.851735,177.25,,3.652,10528.505,10528.503,10528.51,I_CH_DT_cap0p9_S01a,CYLINDER,10.0,29-MAR-2017 05:02:35.01000,AuDU,48.66341,51.07273,0.20762333,62.082980000000006,CH LGF,28.4565,1.8504633291479493,0.413084,0.070777074027424,,,0.03185,0.0357634682405387,31.5421,1.68171139916337,,,,,,,,,,,,,,,,,,,,,26.851496875,1.2916059999999965,0.0424607083333333,0.01614425,,,0.0219571666666666,0.0131059999999999,82.56666666666666,4.259433973872324,,,25.7375,3.5429507476113744,,,0.6038201133906114,33.99914752273073,26.439994363774773,1.8655674122768937,0.04279180228070825,1.8660581202341842,0.3940610046927643,0.03635932250895363,0.002455486259444836,0.03881480876839846,0.06178267122611397,0.019569889358491854,0.0019571736721162762,0.02152706303060813,20.135609048791924,7.520462290422845,,,,,,,,,,,,,,,,,,,,,2017-03-28,5767599610631751.0,98479888520242.12,36122038975723.0,98479888520242.12
N170524-002-999,5569972199005577.0,93011098346114.4,0.0,93011098346114.4,2.794940057740507,0.14493381342663655,0.0,0.14493381342663655,4.443700634166884,0.1111555615912869,0.0,0.1111555615912869,4.18384330307,0.6832139860945639,0.0,0.6832139860945639,4.0375,0.145,0.0,0.145,3.94,0.29,0.0,0.29,23393549752554.395,1756509406632.4478,0.0,1756509406632.4478,7.858,,,0.03,138.0,,,30.0,7.900328159332275,0.06145519018173218,0.04536180570721626,0.016093382611870766,161.7739715576172,28.9351863861084,0.00043993291910737753,28.93474578857422,6.00535,HDC,72.5884,1022.73853,1606.54,425.8,6.872000000000001,18.767325,88.2817,,3.913,10528.51,10528.503,10528.507,I_BigFt_DT_Demo_S01a,A,5.0,26-MAY-2017 08:01:50.01000,Au,,,,45.54678,BF,35.9477,0.8126913538048941,-0.126986,0.0212406329547059,,,0.0198967,0.0276873938383921,34.9116,0.908825,,,,,,,,,,,,,,,,,,,,,38.32296041666668,1.055329999999998,0.0375726666666666,0.0234956666666666,,,0.0316789166666666,0.0147108333333333,113.325,12.208922056339686,,,30.09166666666667,5.608029957123978,,,0.30200445284253874,44.512461590641195,27.704526996962837,2.415346130064904,0.050564855719693325,2.4158753553636543,-0.20356739134135515,0.05230939984252772,0.0036903450160948735,0.055999744858622594,-0.03630012661063251,0.02520565772482696,0.0026206098146072184,0.027826267539434183,63.86603991871102,15.463791194719033,,,,,,,,,,,,,,,,,,,,,2017-05-24,6228824710697911.0,110103190070459.08,36110895015670.0,110103190070459.08
N170601-002-999,1.4482792146400766e+16,256902323983590.3,0.0,256902323983590.3,3.099903964113894,0.15848272380488762,0.0,0.15848272380488762,4.785715523021495,0.1229475502165063,0.0,0.1229475502165063,4.5,0.27,0.0,0.27,4.26,0.145,0.0,0.145,4.14,0.29,0.0,0.29,47570009152310.39,3576803002060.03,0.0,3576803002060.03,8.158,,,0.03,165.0,,,30.0,8.186286926269531,0.03614311292767525,0.015797128900885582,0.020345984026789662,147.68174743652344,21.90408515930176,0.0009136099833995104,21.90317153930664,6.1946,HDC,69.96789,979.44693,1564.73,465.4,7.242000000000001,18.71597,87.905,,3.6525,10528.502,10528.503,10528.503,I_HDC_DT_Demo_S01a,CYLINDER,5.0,02-JUN-2017 04:56:30.01000,DU,,,,56.19052333,HDC,28.2039,1.5733,-0.242731,0.0361451,,,0.0171048,0.0358226,26.6103,1.5861299999999998,0.030324200000000006,0.0140083976903394,,,,,95.176,22.0877882318795,,,42.8015,7.347975323059571,27.244394900000003,4.1099218,-0.0899258,0.1604711,,,-0.02593605,0.152711,25.8446651,3.4553404999999984,,,,,,,,,,,,,1127357.0,,0.301542129184611,38.56580857932338,28.72084240828948,2.211776145029991,0.07156342578560343,2.2129335822915923,-0.3096141337662237,0.06586897114626547,0.00239960493293825,0.06826857607920372,0.013552612694094504,0.015865326158223367,0.0016362988053922778,0.01750162496361565,41.926044185702494,13.45986198560037,,,,,,,,,,,,,,,,,,,,,2017-06-01,1.6394687586852918e+16,308829999425097.94,103931685898826.0,308829999425097.94
N170702-001-999,366515317882411.25,11512341995539.818,0.0,11512341995539.818,2.4956487891108297,0.12430284495516357,0.0,0.12430284495516357,3.371614194566139,0.12013397338240467,0.0,0.12013397338240467,3.17,0.28,0.0,0.28,2.8133333333333335,0.15588457268119899,0.0,0.15588457268119899,2.75,0.27,0.0,0.27,1510079825479.9268,57248626746.9242,0.0,57248626746.9242,11.707,,,0.03,157.0,,,30.0,11.73458194732666,0.031303424388170235,0.015174011699855328,0.01612941175699234,111.47836303710938,10.164790153503418,0.00036070970236323774,10.164429664611816,6.72095,Be,112.25295,902.50639,1006.67,378.5,10.352,18.855025,88.93,,3.914,10528.511,10528.502,10528.51,I_Be_DT_Demo_S01a,CYLINDER,10.0,02-JUL-2017 11:20:15.00000,Au,49.89776667,49.82885667,0.20357,47.60632333,Be,,,,,,,,,29.5143,0.898542824588795,0.010115100000000002,0.0106760413117879,,,,,64.3049,64.3049,,,51.7466,5.81624944535178,25.86126183333333,3.5531105000000007,-0.054618499999999987,0.0068081666666666,,,0.0074120833333333,0.0516095,24.49247475,1.730621833333334,0.038608375,0.0255694166666666,,,0.0179375833333333,0.0105455,114.30416666666666,10.454747061077613,,,58.2375,8.41906319016552,,,0.30280516811393454,45.84288173381627,21.96844692373636,1.2432176083646695,0.6239354663612658,1.3910016132023064,0.009750121241059962,0.024453877712868968,0.01723031717800231,0.04168419489087128,0.003266852987900097,0.018577008028533886,0.005613430006251887,0.024190438034785773,100.0,10.000000000000007,,,,,,,,,,,,,,,,,,,,,2017-07-02,404991576068127.9,12879283874905.947,2013672500475.4375,12879283874905.947
N170723-001-999,151246574751679.62,2941119646005.5405,0.0,2941119646005.5405,2.3841939306394258,0.15515480616683075,0.0,0.15515480616683075,3.2452182757244534,0.16953837533245858,0.0,0.16953837533245858,3.14,0.29,0.0,0.29,,,0.0,,,,0.0,,,,0.0,,,,,,,,,,,,,,,,,,5.7501,CH,176.22308999999996,1033.81635,1630.83,360.8,15.253,18.824735,470.39,,3.111,10531.196000000002,10530.505,10524.3,H_Burn_DT_RadChem_S01a,A,10.0,23-JUL-2017 11:25:20.00000,Au,49.96607667,49.75262667,0.21173000000000008,69.16425,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1030301.0,,1.606356414093284,28.193657905210635,32.22057725236145,2.533426564142639,0.8783751289522053,2.6813789405948163,-0.3159077023714037,0.11153945041335306,0.027341828791885417,0.13888127920523846,0.06487658154425599,0.03525834856834365,0.013758330192960558,0.049016678761304215,,,,,,,,,,,,,,,,,,,,,,,2017-07-23,166380811729148.62,3396201912088.1855,1032597932450.6875,3396201912088.1855
N170730-001-999,2839913241775062.0,86626615863560.67,0.0,86626615863560.67,4.008385358719494,0.17752081284605334,0.0,0.17752081284605334,4.360450921541634,0.11872927961519172,0.0,0.11872927961519172,4.19,0.26,0.0,0.26,,,0.0,,,,0.0,,,,0.0,,15.821,,,0.03,160.0,,,30.0,15.843852996826172,0.03829819709062576,0.018089350312948227,0.020208844915032387,127.17708587646484,10.183723449707033,0.0010300677968189118,10.182693481445312,5.74665,CH,171.47776000000005,1101.74812,1749.93,400.7,15.456,18.75888,466.27,,3.1115,10531.208,10530.507,10524.302,H_Nuc_DT_RIF_S01a,CYLINDER,10.0,31-JUL-2017 04:38:10.00000,AuDU,50.39095667,49.31445333,0.21832,69.359075,,39.259,5.95456015668249,0.0236775,0.1038461,,,-0.0497217,0.16170279999999998,38.6156,6.25619916520322,,,,,,,,,,,,,33.676868,2.1521233333333303,0.0496785833333333,0.0195186666666666,,,-0.0282365833333333,0.037043,33.71552891666667,1.7958370000000023,0.0618895,0.0145526666666666,,,0.0739963333333333,0.0224581666666666,95.86666666666666,8.12877262841349,,,27.175,0.2499999999999985,1030301.0,,1.5979112085824454,28.165044767564293,31.79186184697114,3.1634499642665794,0.29077348405126346,3.1767853083652873,-0.10234237405304128,0.06581978885200165,0.010166629492141435,0.07598641834414309,-0.03359452940016592,0.033201781965110824,0.00464322898079362,0.037845010945904436,,,,,,,,,,,,,,,,,,,,,,,2017-07-30,3333787074407960.0,104410444288181.89,23672862589158.0,104410444288181.89
N170813-001-999,4826237555750950.0,146568251671926.12,0.0,146568251671926.12,3.679701395705621,0.17142045915833692,0.0,0.17142045915833692,4.1579769238688975,0.11512383751659808,0.0,0.11512383751659808,4.09,0.26,0.0,0.26,4.017500000000001,0.135,0.0,0.135,3.9,0.27,0.0,0.27,14901560873011.67,565878296765.3036,0.0,565878296765.3036,12.63,,,0.03,136.0,,,30.0,12.660141944885256,0.04481647163629532,0.014000853523612022,0.03081561625003815,111.55974578857422,16.848274230957028,0.0014828462153673172,16.846792221069336,6.71335,CH,157.81231,991.37086,1403.28,372.7,11.901,18.73066,175.94,,3.6525,10528.506,10528.503,10528.503,I_Int_DT_CH09_S01a,CYLINDER,5.0,13-AUG-2017 12:24:00.00000,AuDU,50.10890667,49.59911,0.21843333,62.28353667,CH LGF,28.3792,0.8675348803091429,0.181546,0.0242971,,,-0.00799476,0.01604372,29.6014,0.842113559686317,0.08731,0.0502555,,,,,59.4058,125.272,,,7.745719999999999,11.3057,27.3118901875,0.7487773750000031,0.2662626875,0.0491418749999999,,,-0.0317525625,0.0117645,28.9638930625,0.6362605000000006,,,,,,,,,,,,,187577.0,,0.6032439485935583,34.00199743797792,24.043513924471807,2.085054669463362,0.19356097571150865,2.094019776881145,0.21856827552393365,0.07158953271569554,0.011573848261111505,0.08316338097680705,0.013811729736388105,0.016453579127487343,0.006606314301915435,0.02305989342940277,79.10093884625077,8.512471913011929,,,,,,,,,,,,,,,,,,,,,2017-08-13,5591542822577947.0,174084396899480.53,38340493956188.0,174084396899480.53
N170821-002-999,8563311281919217.0,259889968210912.94,0.0,259889968210912.94,3.373715110294359,0.1666669534015131,0.0,0.1666669534015131,4.307937643583089,0.11508825680293713,0.0,0.11508825680293713,4.2,0.25,0.0,0.25,3.803333333333333,0.16743157806499145,0.0,0.16743157806499145,3.75,0.29,0.0,0.29,30129727833935.285,2622839646075.733,0.0,2622839646075.733,8.23,0.02,0.02,0.03,147.0,10.0,20.0,25.0,8.191157341003418,0.04315697029232979,0.017212720587849617,0.025944249704480168,148.914794921875,30.929168701171875,0.0016852831467986107,30.92748260498047,6.19625,HDC,69.54157,979.40612,1555.13,459.0,7.271,18.77678,88.08,,3.652,10528.517,10528.503,10528.503,I_HDC_DT_Demo_S02a,CYLINDER,10.0,21-AUG-2017 18:51:05.00000,DU,,,,55.6674,HDC,25.8805,1.37989,-0.277291,0.083151,,,-0.0312914,0.027210900000000003,24.0102,1.52301,,,,,,,,,,,,,19.7347308125,1.796059875000001,-0.120834625,0.1117165,,,-0.03556175,0.046631,19.077592375,1.3533048749999992,,,,,,,,,,,,,1030301.0,,0.3011622230758917,38.582417939170114,31.26357408925794,2.647658739056737,0.22608830944480476,2.657294248323117,-0.2662892897293937,0.03236768943483362,0.010720003751189387,0.043087693186023006,0.06067003707394303,0.04871496335354005,0.006154797775463769,0.05486976112900381,16.24109190167664,9.200405034043786,,,,,,,,,,,,,,,,,,,,,2017-08-21,9800521041519014.0,304530036325092.5,65337403329416.0,304530036325092.5
N170827-002-999,1.6232401383064316e+16,495148485966066.6,0.0,495148485966066.6,3.023410372905411,0.0035355339059327377,0.3045057058742213,0.3045262302494775,4.763905696505073,0.03,0.25016628614181136,0.25195866867799294,4.558015789072517,0.06,0.25,0.2570992026436488,4.235597041326102,0.034641016151377546,0.2500626182639,0.25245061507747807,4.1840096092486565,0.06,0.25,0.2570992026436488,38550876163075.1,385508761630.75104,2313052569784.5063,2344958250349.2007,,,,,154.0,,,30.0,8.192324638366701,0.043955501168966286,0.014153904281556606,0.02980159781873226,142.27671813964844,16.488611221313473,0.0013951847795397045,16.48721694946289,6.19385,HDC,69.77149,979.26896,1764.55,463.4,7.653,18.934095000000006,88.65,,3.652,10528.491000000002,10528.503,10528.506,I_Int_DT_HDCScaleUp_S01a,CYLINDER,5.0,28-AUG-2017 00:57:20.01000,DU,50.58665,49.15066,0.19088333,55.04635,HDC,,,,,,,,,31.2058,5.1786900000000005,0.108282,0.0637467,,,,,113.425,66.575,,,27.142,27.142,29.95468245,2.0763621999999966,-0.0609132,0.0584692,,,-0.025593900000000003,0.0245597,31.848652041666664,8.240325500000004,0.162542875,0.07137975,,,0.0693108333333333,0.0309096666666666,85.93333333333334,23.68996505789834,,,33.66666666666667,13.19554849182102,237391.0,,0.3005885396397616,38.5582603630305,28.370802418283372,3.2891409062228933,0.32060475496619273,3.3047292339760137,-0.2721281759813041,0.03960362594866357,0.012630125516330972,0.05223375146499454,0.041105080169183794,0.006682035368435181,0.007222800548742348,0.01390483591717753,50.67312854633072,13.094620924721013,,,,,,,,,,,,,,,,,,,,,2017-08-27,1.83191277281676e+16,558807389528178.75,2590715897038.0,601710623606554.9
N171001-004-999,8983194584903477.0,272289667065690.66,0.0,272289667065690.66,3.7870300638736722,0.18235715505831643,0.0,0.18235715505831643,5.347371825082303,0.11953419521599636,0.0,0.11953419521599636,5.14,0.29,0.0,0.29,4.7325,0.135,0.0,0.135,4.4,0.27,0.0,0.27,27085839050902.973,1027914241607.2809,0.0,1027914241607.2809,15.181,,,0.03,135.0,,,30.0,15.258119583129885,0.029963681474328038,0.014720727689564228,0.015242953784763813,102.79029846191406,27.94087028503418,0.00019193359185010195,27.940677642822266,5.746,CH,165.79441,1089.1182,1633.95,408.7,14.598,18.91732,462.2972,,3.111,10530.614,10529.906,10524.303,I_Int_DT_AltTnt_S01a,D,10.0,02-OCT-2017 05:33:55.00000,AuDU,50.9003,48.88494333,0.17813333,,CH LGF,36.2683,25.75378,-0.0638517,0.30947882,,,-0.0055896,0.189274,35.6277,22.32895,,,,,,,,,,,,,34.3,2.664,-0.08800000000000001,0.105,,,-0.05,0.054000000000000006,33.4,2.399,0.0349551875,0.0223963125,,,0.058903125,0.0283558749999999,141.89375,21.457374169501733,,,20.465625,4.477831680903157,1030301.0,,1.570872532118699,28.159655962566717,25.437453335216738,2.2701018353401903,0.27817603159616494,2.287082037743616,0.1239123802106245,0.042650745495741146,0.008380499133568522,0.05103124462930967,-0.027470210494371098,0.04144220278891991,0.009284567858695178,0.05072677064761509,54.56544168263051,13.04390629351775,,,,,,,,,,,,,,,,,,,,,2017-10-01,1.0452453818654868e+16,325869334211869.7,76243865778690.0,325869334211869.7
N171015-001-999,7022985998123823.0,213951455675268.53,0.0,213951455675268.53,3.007139259357522,0.13382619828213138,0.0,0.13382619828213138,4.672269805885932,0.1161733105398709,0.0,0.1161733105398709,4.46071937497,0.6791538853603063,0.0,0.6791538853603063,,0.0,0.0,0.0,3.99,0.0,0.0,0.0,,0.0,0.0,0.0,7.876,,,0.03,146.0,,,30.0,7.957486629486084,0.048171307891607285,0.028435567393898964,0.019735740497708317,237.09815979003903,20.59943389892578,0.0013108414132148027,20.59812355041504,6.006,HDC,72.2106,1022.26643,1701.33,450.4,6.9,19.02695,87.6653,,3.913,10528.505,10528.503,10528.505,I_Int_DT_BFScaleUp_S01b,A,5.0,15-OCT-2017 12:17:50.00000,Au,50.08492333,49.68339333,0.17665333,45.43182333,BF,31.7762,1.7005667204662902,-0.30253800000000003,0.0331127535418553,,,0.101728,0.0355126058052478,29.7036,1.88946998091966,,,,,,,,,,,,,31.58486216666667,3.296781,-0.2534736944444444,0.0912041111111111,,,0.0586023888888888,0.0343086666666666,33.9,1.0760097499999972,0.0557145,0.0166147499999999,,,0.0249986249999999,0.009712,162.3,3.504015553618457,,,13.4875,4.780167361086848,,,0.29579539812255007,44.51964938190416,26.542513616235595,3.8057809480450335,0.4968323641967931,3.8380738688326375,-0.2012626594682115,0.05112508691531653,0.012828833614341405,0.06395392052965794,0.007592172593323369,0.0096313542768983,0.009356614392028114,0.01898796866892641,48.82086337151367,11.443623481422144,,,,,,,,,,,,,,,,,,,,,2017-10-15,7920656183385896.0,244995324870562.44,42399854691721.5,244995324870562.44
N171022-001-999,4859394661849306.0,147483307626207.72,0.0,147483307626207.72,4.140802922159502,0.17580688561997165,0.0,0.17580688561997165,4.003803209857795,0.11528439539227987,0.0,0.11528439539227987,3.497,0.4772446673353197,0.0,0.4772446673353197,3.92,0.15588457268119899,0.0,0.15588457268119899,3.79,0.27,0.0,0.27,16115373567521.086,919614902809.9608,0.0,919614902809.9608,11.600999999999999,,,0.03,141.0,,,30.0,11.662328720092773,0.03230668604373932,0.01403065025806427,0.0182760339230299,112.89725494384766,13.726885795593262,0.0004307741182856262,13.726454734802244,6.7125,CH,157.85633,991.77177,1422.97,365.7,10.812,18.76867,174.303,,3.652,10528.523,10528.503,10528.506,I_Int_DT_CH09_S02b,CYLINDER,10.0,22-OCT-2017 15:19:20.02000,AuDU,49.93762,49.84122333,0.17074333,62.13809667,CH LGF,26.9825,0.8930493017031971,-0.182747,0.0276452513584835,,,-0.0100059,0.0223702262823248,25.7203,1.17296527140332,0.0215766,0.0293671,,,,,84.0828,48.9219,,,22.4044,24.5264,27.1,1.2990000000000002,-0.145,0.018000000000000002,,,-0.042,0.017,25.9,1.248,,,,,,,,,,,,,1793613.375,,0.5964127825961327,33.99715267988235,23.29510575206098,2.912000214622773,0.5179323977732736,2.9577016784365266,-0.11868510744210276,0.02320421847689169,0.01572905751313696,0.03893327599002866,-0.0058327514684078175,0.013933127231719926,0.008919842628237399,0.022852969859957325,16.477305621284028,8.836310827335328,26.72045516967773,1.0030952370048447,0.1058099124212346,1.0086603948150215,0.12648338079452515,0.020984565979771747,0.003375891295959681,0.024360457275731433,109.85269165039062,0.2848588412272132,0.6548138666198836,0.9396727078470968,0.031407203525304794,0.01235374865670226,0.0030034840448026783,0.015357232701504941,2.7790515422821045,9.308471311545826,2.0729597965189224,11.38143110806475,2017-10-22,5734760518768397.0,178661924454164.9,40328747856897.5,178661924454164.9
N171029-002-999,9080023459108668.0,276613080632346.12,0.0,276613080632346.12,2.822899225844931,0.1381712693345334,0.0,0.1381712693345334,4.811182113579452,0.11736869028065099,0.0,0.11736869028065099,4.65228730381,0.6782495638493529,0.0,0.6782495638493529,4.4025,0.145,0.0,0.145,4.19,0.29,0.0,0.29,34579601037512.12,2995612573275.8413,0.0,2995612573275.8413,7.757999999999999,,,0.03,143.0,,,30.0,7.856494903564452,0.05027497187256813,0.032109584659338,0.01816538721323013,196.21408081054688,99.16992950439452,0.001615403336472809,99.1683120727539,6.0058,HDC,72.19044,1022.28586,1687.45,484.6,6.724,19.07109,88.89814,,3.913,10528.51,10528.502,10528.51,I_Int_DT_BFScaleUp_S02a,A,5.0,29-OCT-2017 11:27:30.00000,Au,50.55656333,49.21798,0.18286667,45.32106,BF,36.2459,3.14675575068906,-0.07799310000000001,0.0284465103342219,,,0.019606400000000003,0.0153171091980497,35.6664,2.93398890712755,,,,,,,,,,,,,34.2435677,1.534078700000002,-0.0652712,0.05494400000000002,,,-0.0135586,0.0275522,38.663399,0.6265354999999992,0.0217407499999999,0.0025719999999999,,,0.03766225,0.002274,108.85,3.75,,,35.825,1.099999999999998,,,0.2992608192108719,44.51743768111981,24.191763431592392,3.248034753033032,0.2960437571009306,3.261498376977794,-0.1658153560063514,0.04698245610626968,0.008361452443942029,0.055343908550211714,-0.033750793277489984,0.04533493089245787,0.0031624012773311897,0.048497332169789055,67.08546685649058,11.159381431473356,,,,,,,,,,,,,,,,,,,,,2017-10-29,1.0165429969947014e+16,314734028823230.75,56183100519045.0,314734028823230.75
N171106-001-999,1.479884417782995e+16,449710024931751.75,0.0,449710024931751.75,2.961838677946383,0.1563610381122088,0.0,0.1563610381122088,4.354667178124271,0.11368150527915134,0.0,0.11368150527915134,4.22,0.26,0.0,0.26,3.995,0.145,0.0,0.145,3.97,0.29,0.0,0.29,48512858799431.945,4202915687218.1113,0.0,4202915687218.1113,8.17,,,0.03,147.0,,,30.0,8.23188304901123,0.03154105693101883,0.015293477103114128,0.0162475798279047,130.06492614746094,15.73741054534912,0.0006313103949651122,15.73677921295166,6.1939,HDC,69.74027,979.30566,1749.03,457.3,7.675,18.640175,87.63,,3.6525,10528.507,10528.503,10528.514,I_Int_DT_HDCScaleUp_S04a,CYLINDER,5.0,06-NOV-2017 21:15:55.00000,DU,49.97049667,49.79796333,0.17031667,55.27264333,HDC,27.5704,2.2133,0.375543,0.08144,,,0.144075,0.0649984,26.3214,1.14653836260493,0.0425209,0.0175734166195321,,,,,104.347,7.82707556629951,,,37.9892,6.11891486212493,28.717850800000004,1.6147314999999995,0.4118687,0.0727940999999999,,,0.12803945,0.06475639999999999,28.85382825,0.6132379999999973,0.034008625,0.0144219999999999,,,0.030256625,0.00474175,110.7875,6.3325054283435085,,,34.7125,3.101612483854163,,,0.3018231756554428,38.57043877487009,29.041023169192858,2.3795346669135773,0.4308891229962654,2.418232963831235,0.3455910885615446,0.024615890885688163,0.013473322178915365,0.038089213064603535,0.03839345799441552,0.007367640296199053,0.010943229177473687,0.01831086947367274,,,,,,,,,,,,,,,,,,,,,,,2017-11-06,1.6660199788034522e+16,516885317231295.56,104200924713424.0,516885317231295.56
N171112-001-999,525344030707073.44,16404889603093.193,0.0,16404889603093.193,2.4623637267452754,0.12516240347377172,0.0,0.12516240347377172,3.293099890459942,0.12397421278380799,0.0,0.12397421278380799,2.75776405114,0.6984591970903047,0.0,0.6984591970903047,3.27,0.15588457268119899,0.0,0.15588457268119899,3.19,0.27,0.0,0.27,2653429439604.5796,151484379037.2233,0.0,151484379037.2233,12.050999999999998,,,0.03,167.0,,,30.0,,,,,,,,,6.72125,Be,113.75099,905.96836,882.63,309.0,10.358,18.856705,88.21,,3.913,10528.508,10528.503,10528.505,I_Int_DT_Be900_S01a,A,5.0,12-NOV-2017 10:03:20.01000,Au,50.10414667,49.67004,0.17497667,45.65581,Be,33.4692,2.4500252996755094,-0.07656900000000001,0.050534901269419986,,,0.0529351,0.04019364,33.1551,3.1098374706299903,,,,,,,,,,,,,28.4850323125,3.545705125,-0.045361875,0.0112345,,,0.0331839374999999,0.009563625,28.369029625,3.5210410000000003,,,,,,,,,,,,,,,0.3003260357149884,45.84625064581259,19.533925670153685,1.2724452201777972,0.33225696216223005,1.315108941213083,0.01836409048198599,0.03500143616284461,0.012818301220992907,0.04781973738383752,0.004626623810324049,0.020938629112280897,0.0049565562733883605,0.025895185385669255,57.450232847605626,7.459903710393071,,,,,,,,,,,,,,,,,,,,,2017-11-12,579721545117581.0,18334122216761.523,2902385801980.8125,18334122216761.523
N171119-001-999,9589310354709702.0,291770392982356.5,0.0,291770392982356.5,3.1417618581249567,0.1433164518836366,0.0,0.1433164518836366,4.836365760166995,0.11841521773579884,0.0,0.11841521773579884,4.33956123863,0.4698719209248012,0.0,0.4698719209248012,4.26,0.145,0.0,0.145,4.09,0.29,0.0,0.29,35228119759866.95,3053236638402.8193,0.0,3053236638402.8193,7.876,,,0.03,149.0,,,30.0,7.969868659973144,0.061406858265399926,0.032543592154979706,0.02886326424777508,206.51014709472656,37.11121368408203,0.0033370789606124163,37.10787582397461,6.0064,HDC,72.17758,1022.23024,1674.46,495.9,6.733,37.071455,85.4052,,3.913,10528.491000000002,10528.503,10528.503,I_Int_DT_BFScaleUp_S03a,A,5.0,19-NOV-2017 17:08:55.00000,Au,50.13333333,49.63,0.18600000000000005,49.370805,BF,36.125,0.817680597955583,-0.11349,0.0175218787664998,,,0.0426203,0.0287390778470758,35.3417,0.797967976487177,,,,,,,,,,,,,37.01484025,3.578211750000001,-0.059456625,0.0072704999999999,,,0.01651575,0.01203025,42.04301408333333,1.872989833333332,0.0763420833333333,0.0088388333333333,,,0.0262273333333333,0.0048221666666666,136.75833333333333,2.196588263648875,,,42.06666666666667,2.9683515814524246,,,0.14782797981496287,44.5240729773582,25.100770696762112,3.284149802138361,0.3098983635985008,3.298738686020229,-0.11713847732907795,0.04870860306512133,0.008550111545389177,0.0572587146105105,-0.017791485636143498,0.02380805960924367,0.00572063172045075,0.02952869132969442,53.69799508786223,7.190957547877808,,,,,,,,,,,,,,,,,,,,,2017-11-19,1.0873400086555172e+16,336661873739133.4,62333826227928.0,336661873739133.4
N171210-001-999,3126482671893195.5,94767861863399.55,0.0,94767861863399.55,3.700071488684236,0.1594416154210626,0.0,0.1594416154210626,3.751179330272393,0.11738394933275473,0.0,0.11738394933275473,3.27758018597,0.4806059498716046,0.0,0.4806059498716046,3.5124999999999997,0.135,0.0,0.135,3.34,0.27,0.0,0.27,10551221103633.139,400338621911.3481,0.0,400338621911.3481,11.73,,,0.03,144.0,,,30.0,11.795978546142578,0.03557397797703743,0.02029133960604668,0.015282638370990753,122.14056396484376,7.575416564941406,0.0001907067344291136,7.575225830078125,6.7138,CH,172.09134,992.88158,1472.14,407.6,10.799,18.80957,175.52,,3.652,10528.544,10528.502,10528.5,I_Int_DT_CH09_S03b,D,5.0,11-DEC-2017 18:22:30.00000,AuDU,50.61644,49.14497,0.18279,62.30993333,CH LGF,26.0246,1.54514684927923,-0.209505,0.0285982162302151,,,0.0117981,0.0420675327603766,24.9766,1.23213590618425,,,,,,,,,,,,,25.2,0.722,-0.17,0.04,,,0.009000000000000001,0.011,45.659725625,2.8998790000000016,0.03840075,0.0199189999999999,,,0.0235230625,0.011870125,80.85625,5.350233639758172,,,59.65000000000001,9.64209520799292,1030301.0,,0.5992686359046502,34.0045625022939,24.129020889826123,3.2381959947949115,0.4814346360143203,3.2737887240107675,-0.10941516860790476,0.015425093134452747,0.018250463328520997,0.03367555646297374,-0.022235999709375863,0.02856690674006704,0.010531019129846924,0.039097925869913966,999.0,999.0,,,,,,,,,,,,,,,,,,,,,2017-12-10,3625207344752833.5,112290886889590.23,23120513346899.0,112290886889590.23
N171218-001-999,1.453319700248564e+16,441633078399019.75,0.0,441633078399019.75,3.070307409430915,0.0035355339059327377,0.3044949482002446,0.3045154733005691,4.728151880652629,0.03,0.25021299996065094,0.2520050502456423,4.552915511007723,0.06,0.25,0.2570992026436488,4.142639540906837,0.034641016151377546,0.25009833722338337,0.25248599620949513,4.054298193156356,0.06,0.25,0.2570992026436488,46700283499923.516,330220878034.27594,2802017009995.4106,2821408363316.6875,8.238999999999999,,,0.03,143.0,,,30.0,8.377810478210451,0.04713557660579682,0.01729119941592216,0.02984437718987465,131.62704467773438,25.638803482055664,0.002547582844272256,25.63625526428223,6.19455,HDC,69.80996999999999,979.47958,1750.14,457.7,7.76,18.998125,86.66,,3.652,10528.514,10528.502,10528.501,I_Int_DT_HDCScaleUp_S05a,L,5.0,18-DEC-2017 21:16:45.00000,DU,48.71158,51.06487667,0.17213333,,HDC,26.5973,1.37914,-0.258461,0.0264094,,,0.07818739999999999,0.0258013,25.0776,1.5775,0.0305106,0.018334338,,,,,85.4185,85.4185,,,48.5786,3.630740483,29.279253625,2.6750326250000023,-0.0934130624999999,0.15975050000000002,,,-0.01011925,0.17232825,28.563506125,2.9514142499999987,0.088121875,0.00537925,,,0.038362125,0.0104367499999999,112.3,4.7141409609811165,,,54.325,2.6487025125521364,286893.0,,0.2928468910123456,38.576981787544184,27.650369845097728,3.119059627776335,0.22394080353652465,3.1270884933293517,-0.0918804678689464,0.013681315244365402,0.008189621459323847,0.02187093670368925,-0.02483561326310104,0.019997640919148414,0.005378115694363413,0.02537575661351183,37.1749733225326,8.89600902814872,,,,,,,,,,,,,,,,,,,,,2017-12-18,1.6432281388430364e+16,499347638475626.75,2323875527772.0,537965437781102.94
N180121-002-999,868362419072587.8,26862394295306.332,0.0,26862394295306.332,2.7597542781338515,0.127542033870414,0.0,0.127542033870414,3.721627665312863,0.12198252661732428,0.0,0.12198252661732428,3.4,0.3,0.0,0.3,3.5675000000000003,0.135,0.0,0.135,3.27,0.27,0.0,0.27,3193737044706.4526,110032515491.03816,0.0,110032515491.03816,11.912,,,0.03,148.0,,,30.0,11.989524841308596,0.031382881104946136,0.014356914907693863,0.017025964334607124,122.20592498779295,8.826652526855469,0.00048247585073113436,8.826169967651367,6.72015,Be,114.05059,904.92482,1168.57,326.0,11.146,18.96251,89.21545,,3.9135,10528.51,10528.503,10528.503,I_Int_DT_Be900_S02a,A,5.0,21-JAN-2018 13:08:55.00000,Au,49.20391333,50.55474667,0.17961,45.95247,Be,,,,,,,,,27.7315,3.66373503905881,0.08525110000000001,0.0886228367103387,,,,,44.4989,35.8727037406572,,,31.7974,31.7974,24.33533104166667,2.9207741666666664,0.26103025,0.0692314166666666,,,0.0046636666666666,0.0203600833333333,26.0121175,2.7311908333333315,0.05078055625,0.028067375,,,0.0163453375,0.012634875,48.80125,26.56607340669675,,,40.210625,17.189592781680435,1030301.0,,0.3020522334022644,45.83389875218233,22.120935002474198,3.0696606322971713,0.21071110661603534,3.0768840680023066,0.11361519325569534,0.027999997953346702,0.008003155513432607,0.03600315346677931,-0.0047186485671117705,0.017746877571361848,0.003696505929340783,0.021443383500702632,82.72842490158376,9.822922038772269,,,,,,,,,,,,,,,,,,,,,2018-01-21,969712205522097.9,30402809934272.59,4947184138571.0625,30402809934272.59
N180128-002-999,1.7099222251765392e+16,519612331956469.3,0.0,519612331956469.3,2.802609307447085,0.0035355339059327377,0.3093858350797862,0.30940603573301,4.951382610471517,0.03,0.25015868048498824,0.2519511171278874,4.7631110689932505,0.06,0.25,0.2570992026436488,4.569076608377505,0.034641016151377546,0.2500954786478271,0.2524831646666481,4.446487865420127,0.06,0.25,0.2570992026436488,53241062404578.94,376545776454.6728,3194463744274.7363,3216579757327.9014,7.915,,,0.036000000000000004,182.0,,,36.0,8.021239280700684,0.031504258513450616,0.014295411296188831,0.017208846285939217,158.68878173828125,35.913536071777344,0.0012827360769733787,35.912254333496094,6.00575,HDC,72.14695,1021.97288,1801.42,487.0,7.0779999999999985,18.860395,88.35,,3.913,10528.495,10528.503,10528.503,I_Int_DT_BFScaleUp_S05a,A,5.0,28-JAN-2018 23:08:30.01000,Au,49.07463667,50.68740667,0.18167,,BF,35.8885,2.61822,0.0776727,0.0228733,,,0.053425400000000005,0.0174759087669977,36.8317,2.01663,,,,,,,,,,,,,35.2862709,2.3063515000000017,0.03882485,0.0655188,,,0.06795239999999997,0.0552297999999999,36.0692473,1.9971760000000032,0.067928375,0.0208727499999999,,,0.054810875,0.0154757499999999,91.55,31.756652846293484,,,30.82500000000001,3.5959178244225765,,,0.30074386879533677,44.51688476602159,30.884406004665895,2.703094640992313,0.15443524994311988,2.7075027026000096,0.017827112340567962,0.0037944489744403884,0.003910694105210139,0.007705143079650527,-0.009470717311902608,0.008351435832298089,0.0043249214180706265,0.012676357250368716,12.174779110169336,5.61660302304559,,,,,,,,,,,,,,,,,,,,,2018-01-28,1.9127696293061956e+16,581260033907519.1,2705064760478.0,627614040956760.9
N180204-003-999,3333294913674771.0,101803570086893.75,0.0,101803570086893.75,4.16670792577602,0.1799965827214655,0.0,0.1799965827214655,4.002550327355382,0.11697741340909698,0.0,0.11697741340909698,3.61031603434,0.4804118111478923,0.0,0.4804118111478923,3.7,0.15588457268119899,0.0,0.15588457268119899,3.45,0.27,0.0,0.27,10885500678136.584,412245664895.6656,0.0,412245664895.6656,11.842,,,0.03,136.0,,,30.0,11.909383773803713,0.03133340924978256,0.015610769391059875,0.015722637996077538,99.19915771484376,8.042160987854004,0.0002284126239828765,8.041932106018066,6.7121,CH,171.15596000000005,998.41881,1728.36,459.1,11.43,18.863295,178.71,,3.652,10528.5,10528.503,10528.51,I_Int_DT_CH09_S04a,D,5.0,04-FEB-2018 17:46:20.00000,AuDU,49.09411333,50.66995333,0.18081667,62.69811333,CH LGF,24.2761,1.2273900893721,-0.087088,0.0178129661325563,,,0.00123723,0.02324273,27.0671,1.13584871558445,0.0621495,0.0232212733654656,,,,,104.08,10.4887092720475,,,27.7216,4.53603,24.5737105,0.6166900000000002,-0.06568175,0.023319,,,-0.017002625,0.0168782499999999,24.185639625,0.6447817499999982,0.0788709285714285,0.0224007857142857,,,0.0457169642857142,0.0094865714285714,111.53214285714287,2.512550131492966,,,31.653571428571425,3.6530808915215647,162900.0,,0.6084222451422079,33.99487295811607,21.64613511058538,2.9533943160840366,0.2310040805186831,2.962414702821632,-0.12723247919948,0.0013239314603219338,0.011568705553739674,0.012892637014061608,0.01490021711577733,0.0006177975433528693,0.004398708894023811,0.00501650643737668,28.759628600935258,8.042434983906599,,,,,,,,,,,,,,,,,,,,,2018-02-04,3937829154269370.0,123563623059846.25,28352076595537.25,123563623059846.25
N180218-001-999,1.0233069243286132e+16,310962956487537.5,0.0,310962956487537.5,2.7218866996929623,0.0035355339059327377,0.3136789025462214,0.3136988267472511,4.884512990149908,0.03,0.2504959452221614,0.2522859856843897,4.642128172810201,0.06,0.25,0.2570992026436488,4.248605814586086,0.03,0.2505644812180414,0.2523540355295834,3.96458230862992,0.06,0.25,0.2570992026436488,36418350836425.2,258825047669.49814,2185101050185.5122,2200376559778.5635,8.165,,,0.03,151.0,,,30.0,8.2,0.03026403859257698,0.01401563361287117,0.01624840497970581,128.0,25.0,0.0007017067400738598,25.0,6.1944,HDC,69.73894,979.43482,1859.61,499.7,7.697999999999999,19.04021,90.86,,3.652,10528.463,10528.503,10528.503,I_Int_DT_HDCScaleUp_S06a,L,5.0,18-FEB-2018 15:10:00.01000,DU,49.45308667,50.31417,0.17999333,55.95143667,HDC,,,,,,,,,,,,,,,,,,,,,,,34.21672712500001,4.077356499999995,-0.2956339999999999,0.0438275,,,0.03794225,0.05981475,49.78465725,4.871325749999997,0.0221432499999999,0.0109389999999999,,,0.0131675625,0.0089035,61.91875,15.846923991740482,,,17.05625,23.332973583536237,,,0.3063639973321415,38.575471799350744,33.32379796700745,3.178009080505434,0.4329739272446578,3.2073677895509047,-0.3886552289018054,0.02151713858481261,0.010783055006054877,0.03230019359086748,0.03817299429381275,0.004646201544160896,0.011256365187086314,0.01590256673124721,83.96082765319001,13.524336540222293,,,,,,,,,,,,,,,,,,,,,2018-02-18,1.141011253579635e+16,346734754410895.94,1613633595011.0,375129483361784.75
N180226-001-999,9412343122906388.0,285663432597884.25,0.0,285663432597884.25,2.7295366387721836,0.0035355339059327377,0.3165908663048506,0.316610607257015,4.825716507246345,0.03,0.25147696344019654,0.2532600701672136,4.340301280972562,0.06,0.25,0.2570992026436488,4.374185533152705,0.03,0.2509765321054088,0.25276316912805413,4.035080590923552,0.06,0.25,0.2570992026436488,37659648190315.414,269854828364.134,2259578891418.925,2275635822124.756,8.314,,,0.03,157.0,,,30.0,8.407279014587402,0.0315953865647316,0.014491518959403038,0.01710386574268341,161.7364044189453,27.344152450561523,0.0005994507810100912,27.34355354309082,6.0061,HDC,71.71591,1021.63133,1785.9,468.9,7.457999999999997,18.971105,88.18,,3.913,10528.477,10528.503,10528.508,I_Int_DT_BFScaleUp_S06a,A,5.0,26-FEB-2018 17:57:55.00000,Au,49.19655,50.57144667,0.17565,49.59484000000001,BF,,,,,,,,,,,,,,,,,,,,,,,35.689828041666665,2.2674380000000056,0.176206375,0.06798025,,,-0.0141770833333333,0.0473261666666666,34.77503375,1.213991250000003,0.01773275,0.012386625,,,0.033442875,0.0116975,134.51875,48.638720750550185,,,37.6875,8.469808513183755,,,0.29841003938702215,44.520755256531665,25.82136768140181,2.557284830410789,0.3070977562234299,2.575658117011379,0.07116805835239354,0.013981504427420459,0.012933112203815605,0.026914616631236062,-0.08086193837729766,0.06112521079607361,0.010568339258989541,0.07169355005506316,90.56073227044351,10.481264707853875,,,,,,,,,,,,,,,,,,,,,2018-02-26,1.0498195567161366e+16,318622377052810.25,1484669060101.0,345247187551329.3
N180311-001-999,8833211258778305.0,268082367449798.44,0.0,268082367449798.44,2.6517331427773225,0.13277263891104232,0.0,0.13277263891104232,4.562435388417427,0.12011645571931558,0.0,0.12011645571931558,4.29,0.26,0.0,0.26,4.0975,0.135,0.0,0.135,3.74,0.27,0.0,0.27,39100560040178.08,2234458315905.5645,0.0,2234458315905.5645,8.094,,,0.03,156.0,,,30.0,8.158681869506836,0.0413203164935112,0.0242967139929533,0.01702360063791275,158.12741088867188,42.13148498535156,0.0005575043032877146,42.13092803955078,6.00565,HDC,71.91138000000002,1021.78183,1801.21,476.9,7.289,18.99103,88.6855,,3.913,10528.51,10528.503,10528.503,I_Int_DT_BFScaleUp_S07a,A,5.0,11-MAR-2018 15:02:00.01000,Au,49.22883667,50.55442333,0.17846333,50.04486667,BF,,,,,,,,,,,,,,,,,,,,,,,48.199638375000006,10.922071,0.0258506874999999,0.07293775,,,-0.0727139374999999,0.1237632499999999,48.04023118750001,9.763976624999998,,,,,,,,,,,,,,,0.2998057245963537,44.515778947942465,31.143848254701567,3.122456347679587,0.4612666209680368,3.1563429057667065,0.0125439864037974,0.013591192705233773,0.011232595888100156,0.02482378859333393,0.004360034276696708,0.015331198100300857,0.0097198338425845,0.025051031942885358,72.11190917797026,8.436579990729186,,,,,,,,,,,,,,,,,,,,,2018-03-11,9821638385777584.0,302610088466131.7,52162039086872.0,302610088466131.7
N180317-001-999,7833131159151301.0,238032876886726.53,0.0,238032876886726.53,3.6827379488730636,0.1627305127428988,0.0,0.1627305127428988,4.235056393906529,0.12300397048965744,0.0,0.12300397048965744,4.1,0.27,0.0,0.27,3.9099999999999997,0.135,0.0,0.135,3.87,0.27,0.0,0.27,28373253396279.23,1079911892192.2345,0.0,1079911892192.2345,,,,,,,,,8.671217918395996,0.04304412752389908,0.02315731719136238,0.019886812195181847,133.09886169433594,13.28500747680664,0.0009799444815143943,13.284027099609375,6.19495,HDC,69.54793000000001,979.39756,1791.58,460.1,8.078,18.901055,89.18299999999998,,3.652,10528.514,10528.502,10528.505,I_Int_DT_HDCScaleUp_S07a,L,5.0,18-MAR-2018 09:28:50.00000,DU,49.87580667,49.90875667,0.17925,,HDC,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.3029259473703405,38.581008605164584,27.672770903316174,2.805603179420773,0.5937580561677593,2.867744380107834,-0.38372418888556203,0.006119140846901266,0.019395256951272484,0.02551439779817375,0.024402725057149025,0.0008235975161355533,0.013516420877397559,0.014340018393533112,44.902453161489454,12.039331395262145,,,,,,,,,,,,,,,,,,,,,2018-03-17,9076347378896058.0,282068383828813.2,59080363715314.0,282068383828813.2
N180409-002-999,2413100671148938.5,73514134089735.62,0.0,73514134089735.62,3.6148237300236494,0.1422684733864146,0.0,0.1422684733864146,4.858955967838946,0.12193008997530273,0.0,0.12193008997530273,4.0974763752499985,0.46423048251919,0.0,0.46423048251919,4.3275,0.135,0.0,0.135,4.14,0.27,0.0,0.27,9106211493375.568,344180734432.61237,0.0,344180734432.61237,15.204,0.015,0.015,0.03,166.0,11.0,18.0,21.0,15.31,0.04596347361803055,0.028203919529914856,0.01775955595076084,120.0,15.0,0.000870702147949487,15.0,5.74735,CH,166.53088,1099.00508,1624.47,409.5,14.617,18.757665,467.684,,3.111,10530.612,10529.905,10524.303,I_Int_DT_AltTnt_S03a,D,10.0,10-APR-2018 07:03:50.00000,AuDU,49.70337333,50.04870667,0.18975333,69.14158667,CH LGF,30.7097,1.1078950387921498,0.0412426,0.0273451835200881,,,-0.0236965,0.031858035330164,30.5886,3.59713329057424,0.0546271,0.0466105262730046,,,,,128.678,45.268305171862,,,31.0632,31.0632,45.169006,0.5046111666666668,0.04849375,0.0392611666666666,,,-0.0069248333333333,0.0215239999999999,45.60490291666667,0.8623408333333344,0.0253273125,0.01269625,,,0.0187744375,0.015377375,145.95624999999995,12.524781684724095,,,88.70625,4.714754102813846,272673.0,,1.6028698603670932,28.170848832072977,21.14302120426728,2.6388731056926393,0.7997942209266541,2.7574122041826805,0.2275911705479109,0.04151836706858511,0.02070280487427753,0.06222117194286264,0.02386729112648884,0.009061407291177244,0.011730770754670172,0.020792178045847414,34.84376629556679,6.867724340359382,,,,,,,,,,,,,,,,,,,,,2018-04-09,2788504568830084.5,86420088776231.83,15868737171428.25,86420088776231.83
N180422-002-999,1.0260243984562226e+16,181536832414923.2,0.0,181536832414923.2,3.3093283522731456,0.14742208626221992,0.0,0.14742208626221992,4.644463191549989,0.11905496891314661,0.0,0.11905496891314661,4.36127802119,0.46423048251919,0.0,0.46423048251919,4.245,0.135,0.0,0.135,4.02,0.27,0.0,0.27,33682782998243.293,1283141763196.6848,0.0,1283141763196.6848,8.437999999999999,0.02,0.02,0.03,147.0,11.0,18.0,21.0,8.516775131225586,0.0333455502986908,0.015069946646690369,0.018275603652000427,132.10105895996094,28.874469757080078,0.0005140142166055738,28.87395668029785,6.1948,HDC,69.80028,979.63898,1772.64,460.6,8.016,18.923545,87.409424,,3.6535,10528.485,10528.503,10528.507,I_Int_DT_HDCWalkShk_S01a,CYLINDER,5.0,22-APR-2018 16:08:00.01000,DU,49.55345667,50.21095,0.18394667,57.88173333,HDC,27.0916,1.76629,-0.237723,0.05716950000000001,,,0.035416199999999995,0.0312331,25.6273,1.7311599999999998,,,,,,,,,,,,,,,,,,,,,40.38057283333333,1.3011680000000003,0.0703465,0.0106173333333333,,,0.0292743333333333,0.0080661666666666,68.70833333333333,4.216370213557838,,,38.05833333333333,5.048762224545735,,,0.2965464047841806,38.579498517459,0.0,1.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,69.75046583749896,7.136303828656459,,,,,,,,,,,,,,,,,,,,,2018-04-22,1.1712419256154148e+16,218437071814142.88,69067171556668.0,218437071814142.88
N180429-001-999,8329807231427996.0,253447174828639.62,0.0,253447174828639.62,3.338191933778093,0.17563529362445543,0.0,0.17563529362445543,4.606662796353201,0.13715881842919284,0.0,0.13715881842919284,4.46,0.28,0.0,0.28,4.1925,0.135,0.0,0.135,3.99,0.27,0.0,0.27,28584854188407.062,1092295563438.2281,0.0,1092295563438.2281,9.427999999999999,0.02,0.02,0.03,168.0,11.0,18.0,21.0,9.531177520751953,0.030042240396142006,0.014615873806178568,0.015426366589963438,141.15089416503906,34.85732269287109,0.0002074345393339172,34.85711669921875,6.71375,HDC,77.66051999999998,1076.97954,1866.83,490.3,8.11,18.752965,131.48,,4.013,10528.502,10528.503,10528.505,I_Int_DT_HyB_S01a,D,5.0,29-APR-2018 19:31:20.01000,AuDU,49.48666667,50.28666667,0.19133333,54.97965,HyB,,,,,,,,,,,,,,,,,,,,,,,40.21964466666667,2.236174500000004,0.337269,0.126994,,,-0.0481649166666666,0.0330713333333333,36.78956483333333,1.114668166666668,0.0478210833333333,0.0283815,,,0.0336833333333333,0.0219259999999999,38.75,18.798470682478406,,,36.55,15.040362362656028,,,0.4501957038352771,49.98044945788352,,,,,,,,,,,,,85.72334058668767,6.6284154000410425,,,,,,,,,,,,,,,,,,,,,2018-04-29,9519744324542010.0,297273932682686.8,66880673748653.0,297273932682686.8
N180506-001-999,359525525595506.8,14029843486504.58,0.0,14029843486504.58,1.521451313457692,0.09386773240107281,0.0,0.09386773240107281,3.105868512816252,0.11682894921739567,0.0,0.11682894921739567,2.97,0.28,0.0,0.28,,,0.0,,,,0.0,,,,0.0,,9.791,0.02,0.02,0.03,252.0,15.0,18.0,21.0,,,,,,,,,6.20065,CH,175.85028,997.55655,1272.35,428.3,8.772,18.444635,86.10766600000002,86.13,,10528.506,10528.503,10528.506,H_Burn_THD_2Shk_S01a,A,10.0,06-MAY-2018 22:40:15.00000,Au,10.04225333,69.53072333,20.20546667,41.31752667,2shk,43.532,0.7985694784655241,-0.217596,0.0336903572068896,,,0.0234876,0.0191331104543571,41.3265,1.03846864868443,0.0410027,0.01298183,,,,,3.09652,3.09652,,,36.0326,6.91228,,,,,,,,,,,,,,,,,,,,,,,,,0.29972848457259715,31.802478604434363,33.45049763904827,3.2115397680570927,1.1049501349456718,3.396307183181266,-0.2681164320139265,0.0035780187816934483,0.035621997459075516,0.03920001624076897,0.014348960941231037,0.008670035423160041,0.025946699927744447,0.03461673535090449,74.0773183015479,23.3267842470124,,,,,,,,,,,,,,,,,,,,,2018-05-06,382085050925401.8,14979047673343.725,1434621663428.0,14979047673343.725
N180605-002-999,1.5766468842878884e+16,479109230416074.44,0.0,479109230416074.44,2.7941969963706392,0.1256734234144978,0.0,0.1256734234144978,4.5533646581786344,0.11917069471693796,0.0,0.11917069471693796,4.4,0.26,0.0,0.26,4.289999999999999,0.135,0.0,0.135,4.14,0.27,0.0,0.27,54367597425642.266,2064146099054.5254,0.0,2064146099054.5254,8.073,0.02,0.02,0.03,157.0,15.0,18.0,21.0,8.155584335327147,0.032272011041641235,0.016865447163581848,0.015406562946736813,154.65371704101562,31.162019729614254,0.000278348132269457,31.16174125671387,6.1960000000000015,HDC,69.57488000000001,979.0811,1757.84,460.8,7.511,18.76215,87.67,,3.652,10528.501,10528.503,10528.514,I_Int_DT_HDCWalkShk_S02a,L,5.0,05-JUN-2018 23:00:10.00000,DU,48.97877333,50.81629333,0.16239333,55.33782,HDC,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29999411662277,38.59158026406389,28.589575386446732,2.545879094954799,0.39691455881192017,2.5766337599908775,-0.2697534515235142,0.003268053741480759,0.01457692223953812,0.017844975981018876,0.05111344523577864,0.02587834941874979,0.008828664099428575,0.03470701351817836,33.07823153577766,14.7599702895745,,,,,,,,,,,,,,,,,,,,,2018-06-05,1.7630905204432588e+16,543046842271764.4,88629821877070.0,543046842271764.4
N180610-001-999,1899420681582054.2,58371821329442.24,0.0,58371821329442.24,2.1488144688888697,0.12051204528071956,0.0,0.12051204528071956,3.6426294678963234,0.11678053705544907,0.0,0.11678053705544907,3.21673007742,0.6848103752134971,0.0,0.6848103752134971,3.393333333333334,0.15588457268119899,0.0,0.15588457268119899,3.34,0.27,0.0,0.27,6957580614560.928,262756189535.7217,0.0,262756189535.7217,9.847000000000001,0.02,0.02,0.03,155.0,15.0,18.0,21.0,,,,,,,,,6.2,CH,175.77826000000005,1000.70667,1284.09,427.0,8.738,18.957395,89.16724,,,10528.505,10528.503,10528.51,H_Burn_DT_2Shk_S01a,A,10.0,10-JUN-2018 14:32:15.01000,Au,49.10922,50.68389000000001,0.16785667,40.78229333,2shk,34.7321,1.10023733357814,-0.272357,0.0618459391033151,,,0.00733265,0.0429675698498923,32.4008,1.31111501332433,0.0193332,0.0129590664106463,,,,,81.0931,76.437,,,32.1339,14.5130184279296,,,,,,,,,43.47393498611112,7.8858039722222175,0.0322224027777777,0.0578884722222222,,,0.0179775833333333,0.0562333333333333,104.81805555555556,65.20454006243037,,,35.6375,39.37033658451218,,,0.30197057248381043,31.796645609415524,27.442706590624557,2.537470344112401,0.5914692291288597,2.6054925822685036,-0.4983937341999184,0.027191894490613242,0.019992105727344046,0.04718400021795728,0.12028642970020552,0.03327139090957803,0.017961853051419806,0.051233243960997835,22.476484310673513,12.031280064477677,,,,,,,,,,,,,,,,,,,,,2018-06-10,2069902519221013.0,64388776271213.66,9977966087891.0,64388776271213.66
N180625-001-999,1.32e+16,401627941259071.2,0.0,401627941259071.2,2.980823547535252,0.13733082038822098,0.0,0.13733082038822098,4.552991636320681,0.11763441905956958,0.0,0.11763441905956958,4.07448502199,0.4699664538138607,0.0,0.4699664538138607,4.0825000000000005,0.135,0.0,0.135,3.92,0.27,0.0,0.27,43637607499876.31,1656810842024.9343,0.0,1656810842024.9343,8.142999999999999,0.02,0.02,0.03,160.0,15.0,18.0,21.0,8.197721481323242,0.030009131878614426,0.014758159406483172,0.015250971540808678,136.52330017089844,21.970252990722656,0.00023933305055834356,21.970014572143555,6.1939,HDC,69.7035,979.39431,1725.21,452.8,7.654,18.851245,87.64282,,3.652,10528.489,10528.503,10528.506,I_IPP_DT_WinEffect_S01a,L,5.0,25-JUN-2018 18:05:20.01000,DU,49.06333333,50.59333333,0.30166667,55.8074,HDC,,,,,,,,,36.9278,2.25868,0.0270541,0.0542948984237003,,,,,0.6946680000000001,6.28279,,,35.2079,35.2079,,,,,,,,,,,,,,,,,,,,,,,282485.0,,0.2984809896360048,38.558763548427876,26.298036893534654,3.007485674662225,0.4090036171805743,3.0351695244525128,-0.1656802374936494,0.009033248246076264,0.015387778907523087,0.024421027153599357,0.03379127360547071,0.021424764134319884,0.007488148109757142,0.028912912244077025,33.42669917766126,6.59376787129994,,,,,,,,,,,,,,,,,,,,,2018-06-25,1.487154672432905e+16,459802454571857.3,81693279339687.0,459802454571857.3
N180618-001-999,1300000000000000.0,39878614053907.25,0.0,39878614053907.25,3.1672364275275386,0.14297298157521293,0.0,0.14297298157521293,3.194387976448714,0.1144231432769812,0.0,0.1144231432769812,3.09,0.25,0.0,0.25,3.0500000000000003,0.15588457268119899,0.0,0.15588457268119899,2.98,0.27,0.0,0.27,4825911820428.529,182949355359.35217,0.0,182949355359.35217,12.077,0.02,0.02,0.03,154.0,15.0,18.0,21.0,,,,,,,,,6.7202,Be,113.85086,897.9109900000003,1477.37,424.6,11.531,18.77634,87.91,,3.913,10528.503,10528.503,10528.507,I_Int_DT_Be900_S03a,A,5.0,18-JUN-2018 15:50:55.01000,Au,49.18928667,50.45589,0.30877333,45.33946,Be,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1030301.0,,0.30058784002454786,45.834460155140135,20.023421347495923,2.4341795331133547,0.7132314025062696,2.5365190779785216,0.029493358074722382,0.0009850016336077037,0.032738481426726807,0.03372348306033452,0.0020437532800445103,0.00605607150345725,0.01666581668276655,0.022721888186223803,69.60309507742917,11.51419510056581,,,,,,,,,,,,,,,,,,,,,2018-06-18,1475583819881214.2,46044708109650.09,8438790731427.875,46044708109650.09
N180708-001-999,4636367926580079.0,148565256331262.53,0.0,148565256331262.53,3.018003256923313,0.12321624928647504,0.0,0.12321624928647504,4.004618429379797,0.11456139650502532,0.0,0.11456139650502532,3.50198464268,0.4777682733149062,0.0,0.4777682733149062,3.689999999999999,0.135,0.0,0.135,3.61,0.27,0.0,0.27,17354526812007.559,663360641926.8595,0.0,663360641926.8595,9.66,0.02,0.02,0.03,173.0,15.0,18.0,24.0,9.741583824157717,0.035816971212625504,0.020461317151784897,0.015355654992163181,159.4952392578125,8.189398765563965,0.00020004599355161193,8.18919849395752,6.7139,HDC,77.68143,1077.20606,1824.52,485.0,7.921,18.93746,133.30786,,4.013,10528.507,10528.503,10528.506,I_Int_DT_HyB_S03a,D,5.0,08-JUL-2018 15:48:05.01000,AuDU,49.21256333,50.4293,0.3062,54.31223000000001,HyB,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45199761652338566,49.98222621888202,29.79847097409997,3.137525364956846,0.6431440529634117,3.202764382312535,0.005223385581159784,0.01939547316103955,0.021339520676460347,0.0407349938374999,0.03890053963082536,0.04422857098877173,0.01583430527011347,0.06006287625888521,42.94354204271383,6.86772433998588,,,,,,,,,,,,,,,,,,,,,2018-07-08,5231256069758095.0,169598816305088.94,25783134464170.0,169598816305088.94
N180723-001-999,1.5299128540305544e+16,488469421482707.5,0.0,488469421482707.5,3.218231154546027,0.14017249762497297,0.0,0.14017249762497297,4.875154487118181,0.11913385197520376,0.0,0.11913385197520376,4.261980960969998,0.4689743020346791,0.0,0.4689743020346791,4.392499999999999,0.135,0.0,0.135,4.04,0.27,0.0,0.27,52639237928664.43,1989861223966.7783,0.0,1989861223966.7783,8.18,0.02,0.02,0.03,141.0,15.0,18.0,21.0,8.225563049316406,0.031668219715356834,0.01644340716302395,0.015224812552332878,145.98536682128906,34.180309295654304,0.00015887441986706108,34.18014907836914,6.19285,HDC,70.05214000000001,979.68111,1747.92,454.4,7.664,18.84341,87.67895,,3.652,10528.499,10528.506,10528.51,I_IPP_DT_WinEffect_S04a,L,5.0,23-JUL-2018 15:19:50.00000,DU,49.37666667,50.42333333,0.162,55.38459,HDC,,,,,,,,,47.3533,9.692251708351892,0.0523739,0.155370963107557,,,,,159.05,28.468939460036697,,,33.2509,28.4454613560825,,,,,,,,,,,,,,,,,,,,,,,219155.0,,0.29872846614051696,38.548197525676954,25.125345881776088,2.2292308829551057,0.42348933796208704,2.2690997221119145,-0.5703861678507318,0.04994253038453556,0.013824480651620813,0.06376701103615638,0.18431999742514235,0.03414984698836447,0.011329523818048816,0.04547937080641329,,,,,,,,,,,,,,,,,,,,,,,2018-07-23,1.7400955435654916e+16,564078219183862.9,97565926579171.0,564078219183862.9
N180827-002-999,1.013305590783232e+16,325475047720357.3,0.0,325475047720357.3,3.1463430211231636,0.1434748711907766,0.0,0.1434748711907766,4.4840304949512,0.1351688046897949,0.0,0.1351688046897949,3.90252548242,0.4725090276678546,0.0,0.4725090276678546,4.165,0.19091883092036785,0.0,0.19091883092036785,4.11,0.27,0.0,0.27,42675481659493.58,2438979481225.0815,0.0,2438979481225.0815,8.152999999999999,0.02,0.02,0.03,156.0,15.0,18.0,21.0,8.193412780761719,0.031248223036527637,0.014648715034127237,0.016599508002400398,135.0,22.96271896362305,0.0004751507076434791,22.96224403381348,6.19415,HDC,69.53761999999999,979.24812,1737.61,458.3,7.653,18.87003,88.6167,,3.652,10528.51,10528.503,10528.503,I_IPP_DT_WinEffect_S03b,L,5.0,28-AUG-2018 08:13:30.02000,DU,49.56943,50.22999333,0.16250667,55.38124333,HDC,,,,,,,,,35.3756,3.8618044446145694,0.0262517,0.0583609707192224,,,,,105.991,54.7054526666906,,,39.2098,24.245403819994998,27.50856705,3.0560794000000016,-0.24379915,0.0641923999999999,,,0.0348292,0.0589834999999999,25.84510795,2.9688008000000004,,,,,,,,,,,,,323344.0,,0.3014976723800942,38.56127953760381,31.29188517584052,3.540831955978998,0.4973259332566847,3.5755872279070036,-0.2570152370745687,0.0032711294975885648,0.01657192226819923,0.019843051765787798,0.06732632306130097,0.02056160853311087,0.01253356831242356,0.03309517684553443,48.77572879963018,4.999151342066778,,,,,,,,,,,,,,,,,,,,,2018-08-27,1.1492063454179798e+16,374972314808738.8,65953254990877.0,374972314808738.8
N180909-003-999,1.219890710382678e+16,390897602269342.0,0.0,390897602269342.0,3.02691774869207,0.0035355339059327377,0.3178737400175636,0.31789340130420074,5.120819408141033,0.03,0.25016470441819577,0.2519570982065067,4.9817776569078855,0.06,0.25,0.2570992026436488,4.4093326332268425,0.03,0.25117411835760667,0.25295935984406864,3.914899018751341,0.06,0.25,0.2570992026436488,43463805281687.53,310547296284.22626,2607828316901.252,2626253634678.391,7.893,0.02,0.02,0.03,156.0,15.0,18.0,21.0,7.9638285636901855,0.03044633194804192,0.014316370710730553,0.016129961237311363,149.00454711914062,40.318946838378906,0.0003850362845696509,40.31856155395508,6.0057,HDC,72.0714,1021.89039,1798.14,484.7,7.072,18.99027,89.33,,3.9135,10528.502,10528.503,10528.505,I_Int_DT_BFScaleUp_S12a,A,5.0,10-SEP-2018 06:26:45.01000,Au,49.91811667,49.88217667,0.16422,49.62078667,BF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.3019972279589638,44.51633185496251,28.820617479170803,3.007890703079624,0.5304158708010654,3.0542998342779786,-0.2421154140904764,0.009115239864942656,0.01479510436679008,0.023910344231732737,-0.013521889914426223,0.02168763776046557,0.01863706481316475,0.040324702573630335,4.95001240088542,6.86772434036587,,,,,,,,,,,,,,,,,,,,,2018-09-09,1.376904664337116e+16,441214912994847.56,1947237256891.0,474681697433650.2
N180930-001-999,1.496629210392804e+16,502606642438351.06,0.0,502606642438351.06,3.021077270760676,0.13673993464514697,0.0,0.13673993464514697,5.501225686768578,0.11965347241312939,0.0,0.11965347241312939,5.1014881903900005,0.4711614823373359,0.0,0.4711614823373359,4.7,0.135,0.0,0.135,4.44,0.27,0.0,0.27,45645027692376.875,2202317040465.4937,0.0,2202317040465.4937,7.723,0.02,0.02,0.03,132.0,8.0,18.0,18.0,7.797882556915282,0.036427028477191925,0.02124603092670441,0.015180997550487518,128.50581359863278,36.25641632080078,0.00018317444482818246,36.25623321533203,6.00385,HDC,72.09881,1021.58438,1807.44,483.2,7.1179999999999986,18.826845,87.40745,,3.913,10528.505,10528.503,10528.507,I_Int_DT_BFScaleUp_S14a,D,5.0,30-SEP-2018 12:50:00.01000,AuDU,50.36147333,49.42921333,0.17398333,49.328775,BF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.2980656923161291,42.60971187967911,25.28412674630793,2.7062432186982877,0.5620735137419093,2.763996923587406,-0.35880722838799034,0.018263317204358254,0.01878670712766472,0.03705002433202298,0.05582179546145314,0.01498091261935546,0.01173234122407389,0.026713253843429347,51.82480096267722,11.493426769956386,,,,,,,,,,,,,,,,,,,,,2018-09-30,1.688867991760416e+16,574638719433083.1,92374740113515.0,574638719433083.1
N181007-011-999,7969605827649046.0,246015041301431.66,0.0,246015041301431.66,2.8672871281741026,0.13513747599273057,0.0,0.13513747599273057,4.345225464190982,0.12103364804668489,0.0,0.12103364804668489,4.2,0.27,0.0,0.27,3.9899999999999998,0.135,0.0,0.135,3.76,0.27,0.0,0.27,37268496935024.234,2137934694479.876,0.0,2137934694479.876,9.485,0.02,0.02,0.03,158.0,8.0,18.0,18.0,9.558932304382324,0.062116265296936035,0.024138519540429115,0.03797774761915207,191.4506683349609,78.05266571044922,0.0021702726371586323,78.05049896240234,6.7133,HDC,77.88003,1127.72224,1839.2,479.1,8.146,18.89649,133.3186,,3.652,10528.502,10528.503,10528.513,I_Int_DT_HyB_S06a,D,5.0,07-OCT-2018 12:53:40.00000,AuDU,50.41963,49.36917333,0.18101667,55.324385,HyB,,,,,,,,,,,,,,,,,,,,,,,36.8494608,2.7162348000000023,-0.5057851000000001,0.0747237999999999,,,0.2215612,0.0708666999999999,33.19170335,2.489780699999999,,,,,,,,,,,,,328959.0,,0.4530169167193776,49.975119415109695,30.69235536670948,2.746687914778248,0.6376232876722354,2.819726575072631,-0.7440334364573691,0.04895634080243921,0.020155330031883054,0.06911167083432226,0.3167815725427666,0.03875992445920914,0.020034960232237126,0.058794884691446274,82.29783594613157,8.944926617995243,,,,,,,,,,,,,,,,,,,,,2018-10-07,8938131114156342.0,280110929125847.66,48315294444377.5,280110929125847.66
N181014-002-999,1.6564990592210076e+16,510083355845618.6,0.0,510083355845618.6,2.984944639999003,0.12480127333552725,0.0,0.12480127333552725,4.928082474856872,0.12131337745686353,0.0,0.12131337745686353,4.79,0.29,0.0,0.29,4.435,0.135,0.0,0.135,4.16,0.27,0.0,0.27,61196431808940.195,2464723577584.7046,0.0,2464723577584.7046,8.213,0.02,0.02,0.03,141.0,8.0,18.0,18.0,8.32,0.03490278869867325,0.015095377340912819,0.019807411357760433,140.0,18.620920181274414,0.0009062947938218713,18.620014190673828,6.1953,HDC,69.9599,979.71012,1722.69,453.9,7.672999999999999,18.87583,89.0388,,3.652,10528.512,10528.503,10528.501,I_Int_DT_HDCScaleUp_S09a,L,2.0,15-OCT-2018 06:42:15.00000,DU,50.42784333,49.3524,0.17979667,55.635675,HDC,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,274979.0,,0.3028409396256393,38.572854422892924,27.240283900763608,2.370427684972701,0.36656106674566,2.3986025984599357,-0.5648485650946032,0.037916467135329916,0.014095361656693518,0.052011828792023436,0.17050418189279368,0.030164651084477332,0.012681432729655757,0.04284608381413309,17.27048852764072,8.714464300009915,,,,,,,,,,,,,,,,,,,,,2018-10-14,1.8665730582058216e+16,582275276339233.2,93180664793278.0,582275276339233.2
N181028-001-999,1.03327404511611e+16,318963111195835.7,0.0,318963111195835.7,3.1768829084427384,0.12667696435155382,0.0,0.12667696435155382,4.568247702760249,0.11971477808207183,0.0,0.11971477808207183,4.45,0.26,0.0,0.26,4.05,0.135,0.0,0.135,3.74,0.27,0.0,0.27,40399341276517.43,1634514675034.8064,0.0,1634514675034.8064,8.133,0.02,0.02,0.03,149.0,8.0,18.0,18.0,8.21,0.06565093994140625,0.049355749040842056,0.016295190900564194,150.0,40.0,0.0009900404838845134,40.0,6.1957,HDC,73.26886999999998,1022.49529,1677.71,457.2,7.401,18.90567,88.69263000000002,,3.652,10528.51,10528.503,10528.508,I_Int_DT_HDCScaleUp_S10a,L,5.0,28-OCT-2018 10:38:20.01000,DU,50.34745,49.41927667,0.19067667,50.71411,HDC,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,429182.0,,0.3011861451770983,40.52331754450728,34.095951940825486,3.096317537178539,0.4541027903547689,3.129439508162342,-0.5665315234815083,0.022303848942794025,0.015073085468261124,0.03737693441105515,0.185120766175119,0.010955546941638777,0.017400024767377502,0.028355571709016283,30.86254364443871,8.790330205547177,,,,,,,,,,,,,,,,,,,,,2018-10-28,1.1732852990808852e+16,367030403263692.5,59451542407472.0,367030403263692.5
N181104-002-999,9899959657177654.0,305221060309860.25,0.0,305221060309860.25,2.981761460129091,0.12919770659463148,0.0,0.12919770659463148,4.504960905396423,0.12266093616731512,0.0,0.12266093616731512,4.38,0.28,0.0,0.28,4.117500000000001,0.135,0.0,0.135,3.82,0.27,0.0,0.27,35833264544077.25,1469094801249.0527,0.0,1469094801249.0527,9.574,0.02,0.02,0.03,156.0,8.0,18.0,18.0,9.6793212890625,0.03789177536964417,0.02140980213880539,0.016481975093483925,169.5946044921875,37.91177749633789,0.0003425990871619433,37.911434173583984,6.7132,HDC,78.29217,1128.27808,1841.8,477.6,8.128,18.902745,131.27,1080.9,4.013,10528.502,10528.503,10528.503,I_Int_DT_HyB_S08a,D,5.0,05-NOV-2018 03:56:35.01000,AuDU,50.64243,49.13406667,0.18339,55.59500333,HyB,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.44590469242024255,49.973935010092475,32.32366321528924,1.632939984613674,0.2608810859244905,1.6536480684665789,-0.10197214216348216,0.04593128945675993,0.010246099537544054,0.05617738899430398,-0.016975225441543226,0.010974794848754571,0.0033768568001362746,0.014351651648890847,96.36781557243202,8.46133105037427,,,,,,,,,,,,,,,,,,,,,2018-11-04,1.115403304419203e+16,348682539109620.0,57643276125294.0,348682539109620.0
N181118-002-999,4099889697592080.0,126480293791085.9,0.0,126480293791085.9,3.623549400505523,0.14596574132754317,0.0,0.14596574132754317,4.384929803947849,0.12579695002671867,0.0,0.12579695002671867,4.28,0.3,0.0,0.3,4.0725,0.135,0.0,0.135,3.95,0.27,0.0,0.27,15679358946547.832,629946736991.1024,0.0,629946736991.1024,15.978,0.02,0.02,0.03,157.0,8.0,18.0,18.0,16.071849822998047,0.031046450138092038,0.014108465053141115,0.01693798415362835,141.63365173339844,14.3473482131958,0.0004893041332252325,14.346858978271484,5.74485,CH,177.63374,1115.24911,1743.61,393.8,15.467,18.32273,474.854,,3.111,10531.227,10530.507,10524.305,I_Int_DT_CH_ALD_S01a,D,5.0,19-NOV-2018 08:48:35.01000,AuDU,49.41727,50.36897,0.17745999999999998,,CH LGF,,,,,,,,,48.2716,1.504625,0.042750300000000005,0.0254344073937394,,,,,78.5203,6.64038469052371,,,59.2882,22.1763964468907,,,,,,,,,,,,,,,,,,,,,,,,,1.6665385760708205,28.150123535064193,29.555739882761067,3.142391750812701,0.6131374501628093,3.201650113358401,-0.5012848665962112,0.012713332490788544,0.02295806808036431,0.03567140057115285,0.09572619518271416,0.005725126434255462,0.019323893378502842,0.0250490198127583,19.206255845914203,7.193259969276752,,,,,,,,,,,,,,,,,,,,,2018-11-18,4739359719659748.0,148803281694113.44,27671523413806.5,148803281694113.44
N181203-001-999,7216586754421688.0,223324927016730.28,0.0,223324927016730.28,3.416188843136997,0.17930369484032538,0.0,0.17930369484032538,4.386572481759298,0.13456180855101993,0.0,0.13456180855101993,4.27,0.28,0.0,0.28,3.95,0.135,0.0,0.135,3.63,0.27,0.0,0.27,,,0.0,,9.265,0.02,0.02,0.03,136.0,8.0,18.0,18.0,9.298954010009766,0.041961729526519775,0.01435018330812454,0.027611546218395237,128.52609252929688,24.185794830322266,0.00120448786765337,24.18459129333496,6.71365,HDC,79.46495999999998,1129.1799,1864.78,483.5,8.144,19.034715,89.39,1095.1,3.652,10528.503,10528.503,10528.506,I_Int_DT_HyB_S10a,D,5.0,03-DEC-2018 17:39:20.00000,AuDU,49.38839,50.39623333,0.17433667,55.63929,HyB,,,,,,,,,,,,,,,,,,,,,,,38.941786625,1.1712779999999938,-0.441050125,0.024586625,,,0.0832423125,0.02826025,35.1179326875,1.2878379999999972,,,,,,,,,,,,,,,0.3014931777166794,49.979264972794276,27.822507326981476,2.2707610441627386,0.5913945032750051,2.3465087210984197,-0.7131560011005064,0.07259919951460864,0.021432156208147264,0.0940313557227559,0.3371126811111074,0.06354287460677578,0.01839665953414634,0.08193953414092213,24.46714446975877,7.993978718702888,,,,,,,,,,,,,,,,,,,,,2018-12-03,8273268429667753.0,262811309560476.66,59337612628962.0,262811309560476.66
N181209-001-999,6064465725920959.0,230280310152854.38,0.0,230280310152854.38,2.6609749395821716,0.1652260189272128,0.0,0.1652260189272128,4.458152547671148,0.13331045964056232,0.0,0.13331045964056232,4.16,0.26,0.0,0.26,3.8924999999999996,0.135,0.0,0.135,3.57,0.27,0.0,0.27,22819466806396.08,927399764209.1414,0.0,927399764209.1414,9.634,0.02,0.02,0.03,164.0,8.0,18.0,18.0,9.74007797241211,0.04247717186808586,0.015207055024802685,0.02727011777460575,169.4506378173828,63.75048065185547,0.0013548338320106268,63.74912643432617,6.7144,HDC,77.25081,1176.21603,1854.8,477.5,8.154,18.676635,86.90799999999999,,4.013,10528.499,10528.503,10528.5,I_Int_DT_HyB_S13a,D,5.0,09-DEC-2018 12:29:55.00000,AuDU,49.46103667,50.32355,0.17929333,56.90324333,HyB,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.2987501274516262,49.98814904471358,,,,,,,,,,,,,71.29652620152788,7.339229865592532,,,,,,,,,,,,,,,,,,,,,2018-12-09,6745566300803056.0,259993943675836.72,44582047162988.0,259993943675836.72
N190120-001-999,9083182066150872.0,281089089149756.47,0.0,281089089149756.47,3.074508244678639,0.1446566159839253,0.0,0.1446566159839253,4.430258325228327,0.12073170119783204,0.0,0.12073170119783204,4.3,0.29,0.0,0.29,4.0525,0.135,0.0,0.135,3.92,0.27,0.0,0.27,33206215584070.8,1532061680293.5886,0.0,1532061680293.5886,8.127,0.02,0.02,0.03,146.0,8.0,18.0,18.0,8.175627708435059,0.02915788814425468,0.014062240719795229,0.015095648355782032,138.47972106933594,24.972660064697266,0.00011400195216992871,24.972545623779297,6.1956,HDC,69.72698000000001,979.42044,1568.55,457.6,7.292999999999997,18.855275,87.42,,3.6525,10528.494,10528.503,10528.495,I_Int_DT_HDCScaleUp_S11a,L,2.0,20-JAN-2019 17:55:35.00000,DU,,,,55.89488667,HDC,31.9207,1.37914,-0.464494,0.0264094,,,0.117156,0.0258013,28.6709,1.5775,0.029227099999999995,0.0381342,,,,,4.40701,41.7325,,,37.0314,29.684,34.12933205,2.041988149999998,-0.42946465,0.0532489249999999,,,0.0595990375,0.050059825,30.760117612500004,1.5940458999999991,,,,,,,,,,,,,379306.125,,0.29765816340494666,38.57587431893421,30.45473616457228,2.8086214568480052,0.4696108697239386,2.8476110789273674,-0.5618302806602457,0.023967592872442326,0.016107349700594346,0.04007494257303667,0.19950780967731752,0.03580225322815657,0.014232648579744402,0.050034901807900975,22.279191007244243,8.540359463923098,,,,,,,,,,,,,,,,,,,,,2019-01-20,1.0271827040228176e+16,323381934425587.56,59435841243667.0,323381934425587.56
N190203-001-999,4383338006191930.5,136060898086159.83,0.0,136060898086159.83,3.1554890828323594,0.1521067771345656,0.0,0.1521067771345656,3.93907878359782,0.11851650408426523,0.0,0.11851650408426523,3.78,0.26,0.0,0.26,3.7275,0.135,0.0,0.135,3.56,0.27,0.0,0.27,17802749932157.73,834790225703.1661,0.0,834790225703.1661,9.617,0.02,0.02,0.03,165.0,8.0,18.0,18.0,9.693224906921387,0.04091557115316391,0.01956639438867569,0.02134917862713337,155.7393341064453,15.818913459777832,0.0007291107904165982,15.81818389892578,6.7153,HDC,79.15341,1129.06182,1849.74,479.2,8.151,18.822825,132.001,,4.013,10528.516,10528.503,10528.516,I_Int_DT_HyB_S11a,D,5.0,03-FEB-2019 15:43:35.00000,AuDU,49.72945333,50.05968333,0.17831333,55.36523333,HyB,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.4502981407816833,49.99881125237695,36.40608846177389,3.5420631240836804,0.3143764387087332,3.555987024752569,-0.3837123531481387,0.016189277491202914,0.007620103597373795,0.02380938108857671,0.1129635715317754,0.028381810194418364,0.0103902717888526,0.038772081983270965,76.6675849530327,9.963211883134655,,,,,,,,,,,,,,,,,,,,,2019-02-03,4973033913922683.0,157302806060780.75,30257473128612.5,157302806060780.75
N190217-001-999,5773320995401525.0,178438413599904.12,0.0,178438413599904.12,3.7005081936246405,0.1416910639525348,0.0,0.1416910639525348,4.640315959666966,0.11791435105357946,0.0,0.11791435105357946,4.52,0.28,0.0,0.28,4.0025,0.135,0.0,0.135,3.68,0.27,0.0,0.27,23445161555660.652,1086540080085.3016,0.0,1086540080085.3016,8.978,0.02,0.02,0.03,141.0,8.0,18.0,18.0,9.085284233093262,0.03364761546254158,0.01771770603954792,0.01592990942299366,121.4542007446289,19.075902938842773,0.0002753970620688051,19.07562828063965,6.19765,HDC,77.58686999999998,1077.68062,1789.82,477.8,7.942,18.9159,88.0459,,3.652,10528.506,10528.503,10528.508,I_Int_DT_Iraum_S01a,D,5.0,17-FEB-2019 22:18:55.00000,AuDU,49.80779667,49.98667667,0.17593,55.91524667,Iraum,,,,,,,,,37.166,2.17241,0.0627872,0.0244592,,,,,150.64,13.3814,,,85.05799999999998,39.2016,30.938183375,2.9884707499999976,-0.2982364375,0.02595475,,,0.042059625,0.069329,28.84559675,2.82292425,,,,,,,,,,,,,1127357.0,,0.2988273043382037,38.60819656607051,30.413293630013186,3.37037996005455,0.3951425630802546,3.393464118020838,-0.3993302309278008,0.006314913992114868,0.01368974589841868,0.020004659890533547,0.09684541267859204,0.012285504703772605,0.008600451035956254,0.02088595573972886,22.034072296105023,6.867724341336763,,,,,,,,,,,,,,,,,,,,,2019-02-17,6694376229200908.0,210355864799352.72,37941534743218.0,210355864799352.72
N190318-001-999,6756628965864479.0,209609979954235.94,0.0,209609979954235.94,3.3435553411733205,0.14168838973858955,0.0,0.14168838973858955,4.290678574231804,0.1159398232818511,0.0,0.1159398232818511,4.08,0.27,0.0,0.27,3.7575000000000003,0.135,0.0,0.135,3.63,0.27,0.0,0.27,26504947800000.0,1494879055920.0,0.0,1494879055920.0,9.59,0.02,0.02,0.03,157.0,8.0,18.0,18.0,9.713236808776855,0.03039902076125145,0.015245660208165647,0.015153360553085804,158.51730346679688,32.47777557373047,0.00013144058175384998,32.477645874023445,6.7118,HDC,79.72155,1179.10685,1864.56,470.3,8.148,19.118785,133.19,,4.013,10528.494,10528.5,10528.499,I_Int_DT_HyB_S15a,D,5.0,19-MAR-2019 14:44:35.01000,AuDU,49.81730333,49.97111,0.17965,56.13708667,HyB,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,607392.0,,0.44730284541788023,49.95735520802238,37.46371078491211,3.3317626915471505,0.22212087930585536,3.3391586242359197,-0.3398008644580841,0.015049408892665124,0.009026458417661823,0.024075867310326942,0.054729223251342766,0.01622512809667045,0.0072006789216427294,0.02342580701831318,57.35076539858909,15.35492266312676,51.01205444335938,1.0261188896599307,0.16430067298021456,1.0391894374264399,0.03866888955235481,0.013389879238298815,0.0031985888810552024,0.01658846811935402,134.80924987792972,3.0506289408956064,2.1742973967538397,5.224926337649445,0.02621961198747158,0.0013366830215660699,0.00443810684578672,0.00577478986735279,44.09721755981445,1.0304000599279943,1.4399355547963486,2.470335614724343,2019-03-18,7723489777660056.0,243570433015332.0,43773387530022.5,243570433015332.0
N190415-004-999,3622895401638578.5,121946403929367.81,0.0,121946403929367.81,3.6771618693068766,0.1566474101052666,0.0,0.1566474101052666,4.266201455959431,0.10976089175416485,0.0,0.10976089175416485,3.92,0.25,0.0,0.25,3.72,0.145,0.0,0.145,3.41,0.29,0.0,0.29,11834142343718.682,1030117769695.4844,0.0,1030117769695.4844,11.904000000000002,0.02,0.02,0.03,128.0,8.0,18.0,18.0,11.93930435180664,0.02928012609481812,0.014195962809026241,0.015084164217114447,119.1592254638672,26.09661102294922,7.859955076128243e-05,26.096532821655273,6.71315,CH,170.42099,1014.06934,1744.53,482.1,11.425999999999998,18.948985,176.15991,,3.652,10528.491000000002,10528.501,10528.501,I_Int_DT_DpntScan_S01b,D,10.0,16-APR-2019 16:00:45.00000,AuDU,,,,62.23333333,CH LGF,31.5744,1.61082725322857,-0.333547,0.0433981,,,0.0531503,0.0190673802324815,29.1792,1.61029500073922,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,264112.0,,0.5970129070283292,34.000857452148146,23.33834457397461,1.6278300307506042,0.550751495033576,1.7184754343007735,-0.4012745022773743,0.06605685320789909,0.019484748296340663,0.08554160150423976,0.1365899294614792,0.08103822558926609,0.015395419230140385,0.09643364481940647,,,38.22666549682617,1.087062668424718,0.14272603671432754,1.0963922503551582,0.1469562202692032,0.014518506124283084,0.004858950853618912,0.019377456977902,112.44705200195312,0.4463342573442356,0.7860353162884057,1.2323695736326412,0.010863462463021278,0.006531206278804489,0.003458178692832613,0.009989384971637105,27.99145126342773,6.402506536490061,7.7763964875912635,14.178903024081324,2019-04-15,4196958161440209.5,143696200287620.9,26297877133768.0,143696200287620.9
N190422-001-999,2029980058416453.0,68327904361767.85,0.0,68327904361767.85,3.565417562746296,0.15947543880147158,0.0,0.15947543880147158,3.870018858880238,0.11661155840115332,0.0,0.11661155840115332,3.75,0.27,0.0,0.27,3.59,0.135,0.0,0.135,3.32,0.27,0.0,0.27,6449739488987.628,368786508875.85925,0.0,368786508875.85925,11.845,0.02,0.02,0.03,130.0,8.0,18.0,18.0,11.904086112976074,0.0323372408747673,0.014546206220984459,0.017791034653782845,107.54527282714844,15.735804557800293,0.00046366397873498494,15.73534107208252,6.7134,CH,174.44400000000005,992.42039,1709.79,452.1,11.452,19.017315,176.919,,3.652,10528.494,10528.501,10528.501,I_Int_DT_DpntScan_S02a,D,10.0,23-APR-2019 01:37:35.00000,AuDU,,,,62.65002333,CH LGF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,282487.5,,0.5974245766128661,34.00228243854622,23.30903434753418,2.4546595450044446,0.6132963422266843,2.5301157849533404,-0.16610077023506165,0.00628340317062466,0.019226970138164018,0.02551037330878868,-0.0241615679115057,0.013075357244157895,0.01698747287447178,0.030062830118629674,,,33.72507858276367,1.0036731822828262,0.09876740646609654,1.0085211239303689,0.11077806353569032,0.002833937418826149,0.004246898488781225,0.0070808359076073735,107.89163208007812,1.0915954946561437,1.4100955351127358,2.5016910297688795,0.009669929742813109,0.0017537868280522078,0.002824638659140473,0.004578425487192681,30.52431488037109,10.229500374168127,7.048912725359759,17.278413099527892,2019-04-22,2341150960896028.0,80204408698088.62,14934344355481.75,80204408698088.62
N190527-001-999,3979924770635210.0,134267041860616.6,0.0,134267041860616.6,3.688520470510268,0.16623039006939197,0.0,0.16623039006939197,4.449883706218756,0.11443381310287064,0.0,0.11443381310287064,4.17,0.26,0.0,0.26,4.234999999999999,0.135,0.0,0.135,3.82,0.27,0.0,0.27,15565447730779.404,721441643146.14,0.0,721441643146.14,11.877,0.02,0.02,0.03,128.0,18.0,11.0,18.0,11.921622276306152,0.030523002147674564,0.015278893522918224,0.015244109556078909,112.92240142822266,12.088037490844727,0.00012814984074793756,12.087909698486328,6.7127,CH,168.93368999999996,1001.77982,1781.09,489.4,11.442,18.89038,176.55,,3.652,10528.503,10528.503,10528.503,I_Int_DT_DpntScan_S04a,D,10.0,27-MAY-2019 17:12:25.01000,AuDU,50.33976667,49.45943,0.18025,62.56213667,CH LGF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1793613.375,,0.6001989957702563,33.99829258021751,22.152511596679688,2.8672081115357027,0.31209490763105896,2.8841438220424043,-0.3004353642463684,0.0422294756424296,0.014791707020247891,0.057021182662677486,0.05502094328403473,0.0156436873899761,0.005501952080584848,0.02114563947056095,,,29.684404373168945,1.0274502980520825,0.09112586049603916,1.0314834159686994,0.1661430597305298,0.0056332114619894865,0.0037225944253396702,0.009355805887329156,118.68164825439452,0.4931395107063558,0.5652585028064584,1.0583980135128142,0.028363123536109924,0.0017474924558409013,0.002188023836228072,0.003935516292068972,32.888671875,0.6556753750957853,1.82148242263268,2.4771577977284656,2019-05-27,4612655567124072.0,158606649516251.2,30670767368995.0,158606649516251.2
N190602-002-999,3519908944794516.0,118343460062263.28,0.0,118343460062263.28,4.058970000124904,0.1530478698499723,0.0,0.1530478698499723,4.040897301497857,0.1131073397187261,0.0,0.1131073397187261,3.71,0.26,0.0,0.26,3.6700000000000004,0.15588457268119899,0.0,0.15588457268119899,3.63,0.27,0.0,0.27,13641465140730.13,632363109753.4349,0.0,632363109753.4349,11.892000000000001,0.02,0.02,0.03,131.0,18.0,11.0,18.0,11.918686866760256,0.032434836030006416,0.01718994975090027,0.01524488627910614,115.4972686767578,19.07246208190918,0.00015128262748476118,19.072311401367188,6.71325,CH,166.85136,1010.28649,1787.95,483.5,11.453,18.969975,178.62,,3.651,10528.502,10528.503,10528.485,I_Int_DT_DpntScan_S05a,D,10.0,03-JUN-2019 09:04:35.00000,AuDU,50.35094667,49.44826,0.17891333,62.27198333,CH LGF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,215871.75,,0.6046827871551841,34.00142744177439,22.1264705657959,1.8716398100446616,0.2876916273646936,1.893621411739887,-0.5173041224479675,0.06986833932619071,0.014122764288583618,0.08399110361477434,0.16469651460647586,0.046306432321296366,0.009688026322674358,0.05599445864397072,,,34.647876739501946,1.000225105014975,0.1666245683451281,1.0140088793883504,0.172297865152359,0.01593612371404919,0.003982779221784518,0.019918902935833708,111.2010726928711,0.6421339987189031,0.8488495414458891,1.4909835401647922,0.02273312769830227,0.0018183179184144292,0.0026525245377892674,0.004470842456203697,14.411613464355467,5.125349424153449,3.1875336977587874,8.312883121912236,2019-06-02,4140406292571697.0,141494193955171.44,25347372862435.75,141494193955171.44
N190617-001-999,6433263178394605.0,216293190264953.28,0.0,216293190264953.28,2.861295612905404,0.13355270301279595,0.0,0.13355270301279595,4.5821224817027,0.11335027058355429,0.0,0.11335027058355429,4.38,0.26,0.0,0.26,4.0825,0.135,0.0,0.135,3.86,0.27,0.0,0.27,24069764523416.203,964825696250.8406,0.0,964825696250.8406,7.01,0.02,0.02,0.03,131.0,11.0,18.0,18.0,7.05,0.034734614193439484,0.019100291654467583,0.0156343225389719,125.0,26.94729423522949,0.0001771894167177379,26.94711685180664,5.4005,HDC,68.47643000000001,913.22285,1351.55,411.2,6.2970000000000015,18.883295,88.1,,3.46,10528.507,10528.501,10528.502,I_Scale_DT_S01a,A,5.0,18-JUN-2019 03:01:40.00000,Au,50.37333333,49.42333333,0.18033333,51.00579000000001,BF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1602216.0,,0.2995282400443102,38.111558986334636,22.301647186279297,2.205138777771502,0.3100323951093787,2.226826691785612,0.5622840523719788,0.021209722780211937,0.016810673628942497,0.03802039640915443,0.1021236777305603,0.06397654621032403,0.012678288579603916,0.07665483478992795,100.0,10.000000000000007,,,,,,,,,,,,,,,,,,,,,2019-06-17,7213351810141254.0,245562957047909.38,38534688565043.0,245562957047909.38
N190624-001-999,339706986973395.7,12537762650496.805,0.0,12537762650496.805,3.0100040302418165,0.1308646094841529,0.0,0.1308646094841529,4.166387224186563,0.11971477808207183,0.0,0.11971477808207183,3.93,0.27,0.0,0.27,4.166387224186563,0.11971477808207183,0.0,0.11971477808207183,,,0.0,,,,0.0,,7.763999999999999,0.02,0.02,0.03,144.0,18.0,11.0,18.0,7.8,0.032436009496450424,0.017231730744242668,0.015204278752207756,133.0,28.09052276611328,0.00013013582793064415,28.09039306640625,6.0067,HDC,72.1555,1022.12168,1713.88,515.3,6.745,18.502005,85.5,,3.913,10528.506,10528.503,10528.499,I_Int_THD_AlphaHeat_S01a,A,5.0,25-JUN-2019 04:15:00.00000,Au,5.70407333,71.14491,23.01005667,50.09813333,Alpha Heat,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,698959.125,,0.2966879630469066,44.52739084360548,33.65525054931641,3.1498650211489276,1.1742191564458369,3.3616127496816026,-0.22054187953472135,0.0004670707312776079,0.021913886824432332,0.022380957555709936,0.025388583540916443,0.001755781882769241,0.016225615266178592,0.017981397148947833,34.182776178144195,10.674926447447806,40.1650390625,1.0352337274663796,0.3616367911926477,1.0965810682425852,0.037009242922067635,0.011839859034035949,0.006188230454094714,0.01802808948813066,118.0551528930664,4.606316443896222,2.5635264761002947,7.169842919996516,0.019203517585992813,0.0038543934742299455,0.004322186149942314,0.008176579624172259,320.1339416503906,3.160456576120612,12.486761308896348,15.64721788501696,2019-06-24,383171858111903.94,14283475893411.984,2005754582960.5938,14283475893411.984
N190707-002-999,6257547527846419.0,209676855439367.72,0.0,209676855439367.72,3.126339119879208,0.13715905110637183,0.0,0.13715905110637183,4.835989876983072,0.1150548334656403,0.0,0.1150548334656403,4.6,0.25,0.0,0.25,4.235,0.135,0.0,0.135,3.83,0.27,0.0,0.27,25572243138919.227,917054039272.5604,0.0,917054039272.5604,7.712999999999999,0.02,0.02,0.03,125.0,18.0,11.0,18.0,7.75,0.033213797956705086,0.016088873147964478,0.017124924808740616,125.0,33.287425994873054,0.0006289434968493879,33.28679656982422,6.00555,HDC,72.1684,1022.27835,1725.47,508.8,6.7639999999999985,18.890915,89.055,,3.913,10528.503,10528.503,10528.499,I_Int_DT_AlphaHeat_S01a,A,5.0,08-JUL-2019 15:38:10.00000,Au,50.68429667,49.11339667,0.18350333,49.97603,Alpha Heat,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,463414.5,,0.30265372062763163,44.514673146019504,30.11347007751465,2.9024223461860883,0.3704262989934096,2.9259649893028987,-0.351835161447525,0.0043414537400426065,0.011492801692429831,0.015834255432472442,0.09172193706035614,0.033310191056505664,0.00995609822628932,0.04326628928279498,91.015978912246,18.90306803179837,,,,,,,,,,,,,,,,,,,,,2019-07-07,7091110124859987.0,240771678926081.34,38904592612443.0,240771678926081.34
N190721-002-999,9426116065114614.0,317643733556842.4,0.0,317643733556842.4,2.8970485614968706,0.1415880733613041,0.0,0.1415880733613041,4.830567988553884,0.12222266430333206,0.0,0.12222266430333206,4.72,0.28,0.0,0.28,4.2749999999999995,0.135,0.0,0.135,4.2,0.27,0.0,0.27,34168272998241.918,1596098177844.714,0.0,1596098177844.714,7.053,0.02,0.02,0.03,124.0,11.0,15.0,18.0,7.08,0.0426134392619133,0.014776938594877718,0.027836499735713,120.0,29.467514038085934,0.0009662052034400405,29.4665470123291,5.4006,HDC,68.3287,912.96372,1310.26,408.3,6.2970000000000015,18.89932,89.095,,3.46,10528.503,10528.503,10528.502,I_Scale_DT_S02a,A,5.0,22-JUL-2019 10:25:40.00000,Au,49.30742667,50.49243333,0.17968667,45.19341,BF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,561515.625,,0.30265478564336945,38.11257110205406,27.58000373840332,3.186525742219747,0.34724884811339424,3.2053904704957845,-0.0708305686712265,0.008707089374264072,0.008076679894937787,0.01678376926920186,0.02826993353664875,0.017361968018079498,0.005336546814100455,0.022698514832179956,,,,,,,,,,,,,,,,,,,,,,,2019-07-21,1.0584239808294546e+16,361672740494062.8,59944405354535.0,361672740494062.8
N190730-001-999,1.4832435646008544e+16,496406298916830.3,0.0,496406298916830.3,2.702138568509167,0.12093467149526219,0.0,0.12093467149526219,5.505534727751212,0.11145424244154109,0.0,0.11145424244154109,5.3291649548,0.4706532425728601,0.0,0.4706532425728601,4.947500000000001,0.135,0.0,0.135,4.7,0.27,0.0,0.27,48865926032795.26,2289271062554.033,0.0,2289271062554.033,7.704,0.02,0.02,0.03,125.0,11.0,15.0,18.0,7.736727237701416,0.03430408611893654,0.01914092339575291,0.01516316365450621,128.45303344726562,26.52270126342773,0.00022738773259334263,26.52247428894043,6.00445,HDC,72.16003,1021.96544,1836.67,492.8,7.117000000000001,18.97288,88.59,,3.913,10528.502,10528.501,10528.501,I_Int_DT_BFScaleUp_S19a,D,5.0,31-JUL-2019 01:40:25.00000,AuDU,,,,49.6028,BF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1793613.375,,0.2997698216985327,44.502510391109624,29.325824737548828,2.5866082232749203,0.6224184748749496,2.6604411022571237,-0.1366342455148697,0.020771076609786825,0.01835341229887134,0.03912448890865816,-0.05731093138456345,0.027640617687490654,0.02477172700043261,0.05241234468792326,84.84273184206369,8.549321709575722,,,,,,,,,,,,,,,,,,,,,2019-07-30,1.652545506227624e+16,558815046815454.9,79940330941235.0,558815046815454.9
N190918-001-999,6863032595235221.0,211328508726445.16,0.0,211328508726445.16,3.192367689671737,0.13319580104881515,0.0,0.13319580104881515,4.878072464943416,0.1098236947290125,0.0,0.1098236947290125,4.43,0.26,0.0,0.26,4.2775,0.135,0.0,0.135,4.14,0.27,0.0,0.27,24920510366011.6,998359225283.151,0.0,998359225283.151,9.705,0.02,0.02,0.03,154.0,20.0,20.0,20.0,9.745356559753418,0.031635895371437066,0.014033562503755093,0.017602333799004555,137.48773193359378,8.851614952087402,0.00037436769343912596,8.851240158081055,6.39605,HDC,79.57099000000002,1178.83011,1894.53,467.9,8.253,18.939755,88.8,,4.013,10529.751,10529.752,10528.505,I_Int_DT_HyE_S01a,D,5.0,18-SEP-2019 23:30:40.00000,AuDU,50.05884333,49.73964,0.18231,56.55,HyE,,,,,,,,,,,,,,,,,,,,,,,42.3421270625,3.9827208749999934,0.0656436874999999,0.032422125,,,-0.0251810625,0.030152375,43.0351363125,3.9260474999999992,,,,,,,,,,,,,565301.0,,0.30100714780576254,46.30585376108023,38.21448135375977,3.614581459066478,0.3253705785162254,3.6291962109523825,-0.07462717592716217,0.009359476013676156,0.006355154132230739,0.015714630145906894,-0.007430846337229013,0.00506838671434089,0.011613728515565795,0.016682115229906685,86.970966,19.528621,40.12292861938477,1.0222841212523992,0.1172658565003841,1.0289879035564795,0.115110881626606,0.013631696130585874,0.0027447296566663936,0.01637642578725227,110.92140197753906,0.6786169621898528,0.5140368507073877,1.1926538128972406,0.015573530457913876,0.009361042496106569,0.0024797251098857692,0.011840767605992338,345.3136901855469,6.458556897190944,4.356359618540926,10.814916515731868,2019-09-18,7797819325214595.0,243680463372848.03,41545668208716.0,243680463372848.03
N191007-001-999,1.6632258103693266e+16,512789210001914.75,0.0,512789210001914.75,2.8591728044729723,0.0035355339059327377,0.30883547566407926,0.30885571231346537,4.67306721476476,0.03,0.25015064717443586,0.2519431409699202,4.518110000803411,0.06,0.25,0.2570992026436488,4.67306721476476,0.03,0.25015064717443586,0.2519431409699202,,,0.0,,,,0.0,,9.925,0.02,0.02,0.03,151.0,20.0,20.0,20.0,10.017842292785645,0.031874176114797585,0.015306929126381876,0.016567246988415718,166.48031616210938,31.915267944335934,0.00045266974484547967,31.91481590270996,6.39285,HDC,79.51935999999998,1179.06608,1895.39,490.9,8.293,18.880445,89.26,,4.0125,10529.751,10529.75,10528.503,I_Int_DT_HyE_S02a,D,5.0,07-OCT-2019 17:03:55.00000,DU,50.36723,49.44564667,0.18712333,65.57361,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,666013.0,,0.30351916603154905,46.26972970652982,38.9891357421875,3.970921030797052,0.3571599485141809,3.9869508476590196,-0.2066931277513504,0.009819773562029023,0.007577118097209728,0.01739689165923875,0.03951875865459442,0.005441315115537714,0.010524471242908943,0.015965786358446657,102.98913,11.582398,44.070655822753906,1.0296193380874734,0.07940769073812735,1.0326768917294746,0.1755349040031433,0.02911456750717295,0.0016974606312164114,0.030812028138389364,120.95892333984376,0.9659084443573304,0.29959796289813,1.2655064072554605,0.01242833212018013,0.013708338330851477,0.0016595480572291286,0.015367886388080603,17.98120880126953,13.85122693203532,6.744691057048303,20.59591798908362,2019-10-07,1.8647479343562464e+16,574926551623794.6,2637151827966.0,619361790582463.0
N191013-002-999,2533424409252153.5,78877721992727.17,0.0,78877721992727.17,2.0004589058573172,0.0035355339059327377,0.3166114730229483,0.31663121269034916,3.8321144478779168,0.03,0.2500875681738312,0.2518805108679524,3.7418392264917295,0.06,0.25,0.2570992026436488,3.423333333333334,0.15588457268119899,0.0,0.15588457268119899,3.18,0.27,0.0,0.27,163784705935.73972,9315384115.985003,0.0,9315384115.985003,9.767000000000001,0.02,0.02,0.03,139.0,9.0,15.0,18.0,9.78552532196045,0.06632375717163086,0.01412222720682621,0.0522015318274498,136.28103637695312,19.339527130126953,0.0006529292440973222,19.33887481689453,6.2,CH,173.89888,991.97996,1351.04,463.8,8.782,18.922375,87.88,,,10529.005,10529.005,10528.503,I_Int_DT_AlphaHeat_S03a,A,5.0,14-OCT-2019 11:43:20.00000,Au,50.32185,49.49008,0.18807333,41.270645,Alpha Heat,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1771561.0,,0.29816182196407226,31.795136074145443,27.57752227783203,2.827628408439544,0.3819602279120056,2.853309662816313,-0.2780225872993469,0.005679599786011735,0.014237627490344676,0.019917227276356413,0.0635129064321518,0.021447860776260583,0.009584614873829255,0.031032475650089836,64.209864,10.096547,29.38251304626465,1.0456578791209783,0.2260008634123365,1.0698022202402198,0.14455613493919373,0.01316320770721005,0.004321176942654285,0.017484384649864338,104.26490020751952,0.9774925104867204,1.038393195727803,2.0158857062145232,0.017066549509763718,0.0020521326704234753,0.003640033620545416,0.0056921662909688924,21.66499137878418,2.9026550759273877,6.336429443111165,9.239084519038553,2019-10-13,2744476277262111.0,85449666142593.2,388127558585.25,92248471224180.31
N191028-002-999,1.136652368841143e+16,351746285494218.0,0.0,351746285494218.0,2.908403069190481,0.0035355339059327377,0.3201566224015139,0.32017614350158186,4.809326085705348,0.03,0.25113852126019176,0.2529240140057005,4.393948777653194,0.06,0.25,0.2570992026436488,4.299257727577286,0.03,0.2501673584888745,0.25195973339663036,4.115482960213292,0.06,0.25,0.2570992026436488,45095266552448.016,323525166987.31793,2705715993146.881,2724989462226.4106,8.258,0.02,0.02,0.03,142.0,9.0,15.0,18.0,8.296485900878906,0.07178223878145218,0.01958070695400238,0.0522015318274498,134.55342102050778,18.613788604736328,0.0006465333281084894,18.613142013549805,6.19575,HDC,69.79579,979.57738,1788.65,474.7,7.694,19.008415,88.21,,3.652,10528.503,10528.506,10528.496,I_Int_DT_HDCScaleUp_S12a,L,5.0,29-OCT-2019 14:07:40.00000,DU,50.30117333,49.51130333,0.18752,,HDC,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29792457498456315,38.58906303654726,,,,,,,,,,,,,11.792297,8.3801806,37.37780380249024,1.000142105712603,0.07721718507293503,1.003118500123404,0.048771794885396964,0.014952252977453319,0.0017543080989470565,0.016706561076400374,121.07563018798828,1.644671335413162,0.7520206834635226,2.3966920188766854,0.002456408692523837,0.0007653248706206715,0.0019241872196010844,0.0026895120902217557,34.592079162597656,5.089518149823901,4.808284364871092,9.897802514694993,2019-10-28,1.2768850362692052e+16,395146546868752.6,1805788141902.0,427646424869954.7
N191105-001-999,1.4999111111111694e+16,464168985626027.2,0.0,464168985626027.2,2.9482723524863363,0.0035355339059327377,0.3236916359898012,0.32371094391409444,5.374830478811763,0.03,0.25008803516697103,0.2518809745369351,5.228887965522294,0.06,0.25,0.2570992026436488,4.8909455345422055,0.03,0.250407227375638,0.2521978975367448,4.6534472593103695,0.06,0.25,0.2570992026436488,62399490851249.92,442970999140.9861,3743969451074.995,3770083627277.088,8.647,0.02,0.02,0.03,143.0,9.0,15.0,18.0,8.63,0.065,0.04,0.025,148.0,25.0,0.0009625023230910301,25.0,6.19885,HDC,81.49958000000002,1081.68674,1779.72,483.4,7.382999999999999,18.685295,88.88,,3.652,10528.491000000002,10528.502,10528.486,I_Int_DT_Iraum_S02a,D,5.0,06-NOV-2019 01:43:30.01000,AuDU,50.61337333,49.19359,0.19303333,56.807095,Iraum,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,651172.5,,0.3053892540012271,42.5151363106895,36.52973937988281,4.031630871110323,0.2115358576406988,4.037176600045825,-0.2477003633975983,0.010529535511582408,0.005637263633625298,0.016166799145207706,0.01168131735175848,0.030668871671634845,0.007646316319854221,0.038315187991489065,110.82352,5.5080738,45.20846176147461,1.0042085533323581,0.080888891174658,1.0074610817800027,0.1463228166103363,0.010051844951523031,0.0015487984790579332,0.011600643430580964,113.67431640625,1.569010399056595,0.3064698681126472,1.8754802671692419,0.036128513514995575,0.0018734901365102079,0.0016794664600530511,0.003552956596563259,39.82726287841797,2.6087050481356275,0.9216539484344458,3.530358996570073,2019-11-05,1.687649514782881e+16,522272778179798.1,2386696840293.0,566143686584477.8
N191110-003-999,1.7433161469654636e+16,540156644935650.7,0.0,540156644935650.7,3.1769902205987934,0.0035355339059327377,0.30632348680267674,0.3063438893905829,4.713348582520848,0.03,0.25037790264497867,0.25216878104336865,4.521636208012222,0.06,0.25,0.2570992026436488,4.196577607185044,0.03,0.2504426564949539,0.25223307513537846,3.990894445829413,0.06,0.25,0.2570992026436488,67433949283219.93,481193215203.5071,4046036956993.196,4074550523396.74,10.038,0.02,0.02,0.03,166.0,9.0,18.0,20.0,,,,,,,,,6.39275,HDC,79.54829000000002,1178.87575,1877.5,489.6,8.288,18.884525,88.435,,4.013,10529.855,10529.851,10528.502,I_Int_DT_HyE_S04a,D,5.0,11-NOV-2019 13:20:05.00000,DU,50.71308667,49.08595667,0.20094,65.52838333,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,794733.0,,0.3006479134443225,46.2686011110525,41.90157318115234,4.076652046276918,0.32136388481593503,4.089299041752482,-0.10453739017248154,0.004174775127064219,0.006355948664041089,0.010530723791105309,-0.001581135205924511,0.0031038217271747923,0.007648514774313166,0.010752336501487957,11.113352,10.630294,48.93734359741211,1.0094513813145156,0.09532293801568144,1.0139420859939314,0.098222978413105,0.02330136140265913,0.0015000533717686596,0.024801414774427797,125.94234466552734,0.4720375473682141,0.3373843456226136,0.8094218929908277,0.04337133094668389,0.005435070725387722,0.0014731143594374186,0.006908185084825141,34.51371383666992,0.7261140315108714,0.6024676512109685,1.3285816827218395,2019-11-10,1.9795484038856356e+16,613358262020217.9,2799504209482.0,659578044144899.0
N191126-003-999,499918806223149.7,15817252872216.371,0.0,15817252872216.371,2.405071047045001,0.0035355339059327377,0.32364198512919595,0.3236612960153974,4.424271504541563,0.03,0.25349640263592904,0.2552654033537586,3.893108463072176,0.06,0.25,0.2570992026436488,4.424271504541563,0.03,0.25349640263592904,0.2552654033537586,3.192296373459933,0.06,0.25,0.2570992026436488,161181798263.54636,1611817982.6354635,9670907895.81278,9804306030.435862,7.093999999999999,0.02,0.02,0.03,130.0,9.0,18.0,30.0,,,,,,,,,5.4,HDC,68.35215,913.01972,1330.99,407.8,6.265,18.5,85.5,,3.46,10528.505,10528.503,10528.5,I_Int_THD_AlphaHeat_S04a,A,5.0,26-NOV-2019 21:07:30.01000,Au,,,,45.52600333,Alpha Heat,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3477265.875,,0.29672018015935464,38.10649863006393,32.14431381225586,3.279365469635318,0.6014388426394235,3.3340615718477546,0.11701376736164093,0.005143806974161065,0.012873419698924408,0.018017226673085474,-0.008015060797333717,0.00029453935834667256,0.010377125731969934,0.010671665090316605,82.235839,6.9776727,26.77766036987305,1.0051608951795366,0.23641689766804355,1.0325896448740464,0.07514673471450806,0.008536316317647202,0.007485697276064365,0.016022013593711568,111.49219512939452,1.5272334284971203,3.9237310850431135,5.450964513540236,0.005575596354901791,0.0023424476804699674,0.0018387307481910328,0.004181178428661,19.627443313598636,10.700488858587613,10.84861615065918,21.549105009246798,2019-11-26,550401790423769.0,17414690460314.334,77838567936.59375,18816071292423.76
N191117-002-999,4309944166174219.5,133706823355240.39,0.0,133706823355240.39,2.636381123044266,0.0035355339059327377,0.3191281497226553,0.31914773373064315,4.054215492935349,0.03,0.25023216966716383,0.25202408364348095,3.852831576877334,0.06,0.25,0.2570992026436488,3.7487389475884165,0.03,0.2501422308669155,0.2519347845436935,3.599480518681587,0.06,0.25,0.2570992026436488,14450863311051.002,102800440045.80084,867051798663.06,873124705891.6945,11.775,0.02,0.02,0.03,150.0,9.0,18.0,20.0,11.725,0.06738407909870148,0.015182549133896828,0.0522015318274498,136.0,24.015565872192386,0.0006972948904149233,24.01486778259277,6.71205,CH,169.84091,1015.61646,1618.47,478.3,10.922,19.060270000000006,175.82,,3.6515,10528.503,10528.5,10528.501,I_Int_DT_DpntScan_S06b,D,10.0,18-NOV-2019 02:55:45.00000,AuDU,49.22711667,50.58171333,0.19117,63.13525667,CH LGF,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3442951.0,,0.5923683901623917,33.99458800029196,32.15427780151367,3.781234866860236,0.3134788287210044,3.794206912441102,-0.2744553983211517,0.006771183563063832,0.011779986111072322,0.01855116967413616,0.07792744040489198,0.0032023114342209853,0.01263605483085807,0.015838366265079055,83.869519,8.6311155,35.693397521972656,1.0152319766883011,0.11605863130216446,1.0218442016228144,0.18505892157554624,0.01698296859582479,0.0025802270827660376,0.01956319567859083,108.52296447753906,0.07477562932242293,0.3892180458488215,0.4639936751712444,0.03740309178829193,0.00426986539766575,0.0023184664675244284,0.006588331865190178,19.79437828063965,1.1029260479763334,1.6567008325502703,2.7596268805266035,2019-11-17,4789280514834736.0,148578754787031.6,677306548067.0,160665589692233.3
N200125-001-999,5003142192368379.0,154825855082562.72,0.0,154825855082562.72,2.5376022192686203,0.0035355339059327377,0.30894438911665756,0.30896461863240055,4.32857941254111,0.03,0.25005990543644646,0.2518530450617672,4.244911068320014,0.06,0.25,0.2570992026436488,3.666781274643044,0.03,0.2507474051355128,0.2525356631887722,3.3965672691367907,0.06,0.25,0.2570992026436488,21194607485927.324,151272049530.59668,1271676449155.6394,1280642114060.8655,9.726,0.02,0.02,0.03,180.0,10.0,20.0,20.0,,,,,,,,,6.39365,HDC,79.54958,1179.06029,1851.39,472.3,8.347000000000001,18.94924,88.62,,3.6525,10529.996,10530.004,,I_Int_DT_HyE_S06b,D,5.0,26-JAN-2020 20:08:40.00000,DU,49.86544333,49.93419667,0.20036,66.33993333,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1024221.375,,0.3002461728436856,46.27875908386866,43.43717575073242,5.67402560247935,0.3858780382275444,5.68713182526812,-0.803493320941925,0.0020524630271336326,0.009943997786599537,0.01199646081373317,0.3593476414680481,0.04829709215699024,0.012666004512659706,0.06096309666964995,23.461885,10.946767,,,,,,,,,,,,,,,,,,,,,2020-01-25,5537650106617805.0,171368378685775.22,783141991056.0,184527613784659.16
N200202-001-999,1970000000000.0002,139197797532.90634,0.0,139197797532.90634,6.631986880422511,0.002672612419124244,0.4964829001672885,0.49649009357253504,4.67215699218714,0.022677868380553634,0.2624798379316234,0.2634576835753647,3.1787477036886265,0.06,0.25,0.2570992026436488,,,0.0,,,,0.0,,,,0.0,,6.96,0.02,0.02,0.03,156.0,10.0,20.0,20.0,,,,,,,,,5.39985,HDC,64.93412,909.72986,,398.5,6.274,18.30287,85.435,,3.46,10528.501,10528.51,,I_Cap_THD_FT_S01a,A,5.0,02-FEB-2020 21:09:55.00000,Au,0.05254,74.89223,25.05523,44.72784333,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29969424041428283,38.10498059543618,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2020-02-02,2568476747581.633,181485642375.40503,274581714.6760254,188518476714.59604
N200229-001-999,1.2633147472007176e+16,390454276850596.25,0.0,390454276850596.25,2.8079921711107554,0.0035355339059327377,0.3050511864376439,0.3050716741144844,4.776547679203002,0.03,0.2501024844654412,0.25189532098827533,4.652667592518339,0.06,0.25,0.2570992026436488,4.17484877798224,0.03,0.2507079015950571,0.2524964394247904,3.855675117992116,0.06,0.25,0.2570992026436488,51369096240667.45,364793706058.7835,3082145774440.047,3103658651153.3027,9.5069,0.02,0.02,0.03,181.0,10.0,20.0,20.0,,,,,,,,,6.3937,HDC,79.57139000000002,1178.73151,1692.8,487.7,7.715,19.016495000000006,87.83716,,3.6525,10529.747,10529.752,,I_Int_DT_HyE_S07a,D,5.0,01-MAR-2020 11:37:10.01000,DU,49.75107667,50.04856,0.20036333,66.13529667,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,755858.25,,0.29653868650018467,46.279323456168605,35.86540222167969,3.083657450838585,0.4219291327713405,3.1123893501927893,-0.6693571209907532,0.05930807546394268,0.011989309492282326,0.07129738495622501,0.2205553501844406,0.010336171026303423,0.010677948778767007,0.02101411980507043,38.583219,6.629672,55.37358093261719,1.3071220833426371,0.07961788761418524,1.3095446341343777,0.0485137514770031,0.011509404149302595,0.0010802595320542126,0.012589663681356807,89.86614227294922,8.620447250415722,0.7396684006086681,9.36011565102439,0.03403856232762337,0.010970628437694035,0.001376025699089772,0.012346654136783809,43.9809455871582,1.0133878653680872,0.5376763954644392,1.5510642608325265,2020-02-29,1.4134855923140108e+16,436872342016659.9,1998970501532.0,469687410658096.2
N200308-001-999,5813312562770609.0,180450712203052.72,0.0,180450712203052.72,2.5893684182820014,0.0035355339059327377,0.3161919540359022,0.316211719891977,4.206266116466137,0.03,0.2505579098453806,0.2523475107586478,4.002416692098248,0.06,0.25,0.2570992026436488,3.6943709191980374,0.03,0.25036984335486984,0.2521607789913849,3.55170515542156,0.06,0.25,0.2570992026436488,26349919027777.188,186429638405.85324,1580995141666.631,1591949009249.2373,9.5069,0.02,0.02,0.03,181.0,10.0,20.0,20.0,9.596500396728516,0.028994899243116382,0.028994899243116382,0.0,139.94599914550778,17.678850173950195,17.678850173950195,0.0,6.39395,HDC,79.6779,1179.1061,1680.83,485.5,7.7189999999999985,18.9285,88.61,,3.652,10530.248,10530.251,,I_Int_DT_CapTest_S01a,D,5.0,08-MAR-2020 21:00:50.00000,DU,49.94971,49.84498333,0.20530333,65.98773333,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,715908.375,,0.3005418483799076,46.28214538158277,41.89994430541992,4.436917308060423,0.5781069624353761,4.47442095232248,-0.2293088436126709,0.002041326987902478,0.011020926437109266,0.013062253425011744,0.03999999910593033,0.01209719742934507,0.01604332398925109,0.02814052141859616,61.0,12.0,45.82116317749024,1.0467297324319738,0.10709852296332234,1.052194481252414,0.05434148758649826,0.0023502271565223123,0.0025267296068485464,0.00487695676337086,82.01806640625,0.5726617912443517,1.2344761579568964,1.807137949201248,0.016558431088924408,0.0031903793546612753,0.0025988532612036385,0.005789232615864914,355.7936096191406,0.44668849436237096,4.9432811382710256,5.389969632633394,2020-03-08,6447711706147547.0,200145137910476.56,911844137149.5,216121730130778.12
N200315-001-999,531482404312781.9,20199485405359.848,0.0,20199485405359.848,2.2072340627468825,0.0035355339059327377,0.3248974784794714,0.3249167147475159,3.6249079193536153,0.03,0.2501642342485758,0.2519566313816255,3.5074804628575613,0.06,0.25,0.2570992026436488,3.621652696346885,0.042426406871192854,0.2500004788215671,0.25357491873411464,3.616640555896905,0.06,0.25,0.2570992026436488,290958777440.0581,2909587774.400581,17457526646.40349,17698331492.737644,9.917162447311467,0.02,0.02,0.03,167.62861863790698,10.0,20.0,30.0,,,,,,,,,6.1999,CH,174.30767,994.85092,1502.63,439.6,9.258,18.666975,85.05,,,10529.25,10529.25,,I_Int_THD_AlphaHeat_S06b,A,5.0,15-MAR-2020 10:11:50.00000,Au,10.15661,69.43832333,20.40506333,40.39552667,Alpha Heat,,,,,,,,,35.6651,0.980893,0.0165152,0.0145685,,,,,136.201,13.2639,,,40.5259,5.40332,,,,,,,,,,,,,,,,,,,,,,,490714.875,,0.2925127925337847,31.794238776886054,34.891918182373054,3.5174991089953918,0.2245941842235939,3.5246620447030717,-0.03021208383142948,0.001987595353189989,0.008245945515745685,0.010233540868935673,0.028384238481521606,0.015473610175990629,0.011430623729329443,0.026904233905320075,,,30.65896034240723,1.00030797067185,0.20024718461811095,1.0201543859324012,0.1233408823609352,0.00759204678255561,0.007197385926960333,0.01478943270951594,133.649169921875,0.06328979782668473,5.374532838692072,5.4378226365187565,0.008565547876060009,0.002186802552044561,0.0011887167458293618,0.003375519297873923,42.1977424621582,0.9266453713501904,15.393979632870114,16.320625004220304,2020-03-15,580540434911702.6,22064134448646.53,82100815929.5,23318466965241.52
N200608-002-999,1.2031534545510966e+16,404523581507521.0,0.0,404523581507521.0,3.112724917808579,0.0035355339059327377,0.3046960109888974,0.30471652254603177,4.766802064359115,0.03,0.2502371842155259,0.2520290625386585,4.613380246272898,0.06,0.25,0.2570992026436488,4.343562787350671,0.03,0.2502111394841171,0.2520032029993673,4.209649142795933,0.06,0.25,0.2570992026436488,51926729046725.52,367705821697.0976,3115603742803.5312,3137227160006.3184,9.965,0.02,0.02,0.03,148.0,10.0,20.0,20.0,,,,,,,,,6.39315,HDC,79.67514,1179.02364,1897.18,490.0,8.299,19.110075,89.271,,4.013,10529.854,10529.852,,I_Int_DT_CapTest_S05a,D,5.0,09-JUN-2020 00:57:50.00000,DU,51.1738,48.61799667,0.2082,62.75919333,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,636678.0,,0.2999021420569079,46.27311559521286,35.26936721801758,1.0254631345786698,0.22291071108353916,1.0494111803748234,-0.3561839461326599,0.017371240448917746,0.007166859103928478,0.024538099552846224,0.02947484515607357,0.009976073000632378,0.0061252259200294855,0.016101298920661863,61.0,13.0,53.81931686401367,1.0720497945077958,0.15089797311223552,1.0826176426576413,0.04888981580734253,0.010387915016618655,0.0018582242712255539,0.01224613928784421,107.34060668945312,6.081874101903117,1.2999293822692428,7.381803484172359,0.02091723494231701,0.002577636762377461,0.0028721903357843337,0.0054498270981617955,40.06705093383789,1.5717931145154362,2.189310435452952,3.761103549968389,2020-06-08,1.362682230084096e+16,458164310122104.5,1927123697413.0,487338668477585.4
N200719-001-999,1558846580406.6543,131414995122.00867,0.0,131414995122.00867,4.698531126568514,0.0031622776601683794,0.47271382557165176,0.47272440267727456,3.8590989241093188,0.022677868380553634,0.3119445258552538,0.3127677619661988,1.3004871082506642,0.06,0.25,0.2570992026436488,,,0.0,,,,0.0,,,,0.0,,7.489078699575236,0.02,0.02,0.03,143.0,10.0,20.0,20.0,7.474410057067871,0.04597990214824677,0.019054099917411804,0.026925800368189808,126.25499725341795,33.08327865600586,3.173979997634888,29.90929985046387,5.40045,HDC,68.44846,913.1306,1071.45,328.1,6.162000000000001,18.36978,85.6599,,3.459,10528.506,10528.505,,I_Cap_THD_FT_S05a,A,5.0,19-JUL-2020 12:59:35.01000,Au,0.0,73.40380667,26.59619333,44.328005,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29938677231638167,38.111052934033204,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2020-07-19,,,,
N200727-001-999,5740001695430622.0,177408365853338.5,0.0,177408365853338.5,2.7933056301309125,0.0035355339059327377,0.30176182642035315,0.301782537408226,3.8098843593116323,0.03,0.25024987763409157,0.25204166571398035,3.6468415053724175,0.06,0.25,0.2570992026436488,3.3568086740924925,0.03,0.250113785649767,0.2519065417412926,3.2586313617024536,0.06,0.25,0.2570992026436488,26007536183613.76,185173802581.7515,1560452171016.8257,1571400749393.2637,9.531459886947859,0.02,0.02,0.03,171.0,10.0,20.0,25.0,9.53715991973877,0.028835400938987725,0.028835400938987725,0.0,151.33700561523438,9.118940353393556,9.118940353393556,0.0,6.39405,HDC,79.86973,1178.78576,1717.38,499.7,7.715,18.8813,88.76,,3.652,10530.254,10530.251,,I_Int_DT_CapTest_S06a,D,5.0,27-JUL-2020 15:24:10.01000,DU,52.95683667,46.60302,0.23743667,65.654315,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,664308.0,,0.3018047678397693,46.28327418157565,41.4801139831543,1.1734873140339155,0.40088265438358617,1.2400723280454906,-0.167353555560112,0.017272007012308938,0.006007999224986185,0.023280006237295123,-0.06865017116069794,0.015723731850920696,0.009422654412852708,0.02514638626377341,31.0,11.0,49.59394836425781,1.0195893427059939,0.1604314342981155,1.032134038228849,0.11316243559122086,0.006036974645493076,0.0029154734302469765,0.008952448075740053,106.61488342285156,1.385815414924224,0.7116730719387545,2.0974884868629786,0.01420694403350353,0.008656243370217767,0.0031531264166511697,0.011809369786868936,318.8917236328125,12.716089457260908,4.365828764480258,17.081918221741162,2020-07-27,6418546761285667.0,198382487099707.6,907719591079.0,212974792526356.03
N200810-001-999,1.5999166666667094e+16,495116249497090.6,0.0,495116249497090.6,2.4217460553189825,0.0035355339059327377,0.3132843733467794,0.31330432263740676,4.46755310935786,0.03,0.25105017017962517,0.2528362868482662,4.097514695971057,0.06,0.25,0.2570992026436488,4.002310824835831,0.03,0.25101874631472637,0.25280508499912924,3.697158065649055,0.06,0.25,0.2570992026436488,64068124152740.4,458346188333.3782,3844087449164.4243,3871316254865.157,9.628,0.02,0.1,0.1,170.0,10.0,20.0,20.0,9.648480415344238,0.04410839825868607,0.017182599753141403,0.026925800368189808,139.37750244140622,98.4947509765625,3.500149965286255,94.99459838867188,6.3937,HDC,79.96605,1178.6279,1696.75,487.0,7.733,18.96189,88.2805,,3.652,10530.5,10530.505,,I_Int_DT_CapTest_S07a,D,5.0,10-AUG-2020 13:10:45.01000,DU,0.5,0.5,0.0,74.69914,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4647830.625,,0.29889569706438124,46.279323456168605,47.56917572021485,1.1720835534264573,0.2712123333909136,1.2030527777267859,0.3371740281581879,0.004126296561309112,0.0044152876089261755,0.008541584170235287,0.11356885731220245,0.00047219949458213867,0.0055874104078658645,0.006059609902448002,47.0,10.0,38.534217834472656,1.058800085145661,0.0774469605680485,1.0616287731621106,0.051294080913066864,0.011857295280670907,0.0014081312803120387,0.013265426560982946,319.6333923339844,0.1582028531928847,0.7941510332936528,0.9523538864865376,0.0044155241921544075,0.00250910247070377,0.0015343744790339662,0.004043476949737736,322.3243408203125,46.847037135480136,14.049700339715828,60.89673747519596,2020-08-10,1.7626553378461568e+16,545483668637783.8,2492771092882.0,588510958397930.6
N200816-001-999,1.523171243901659e+16,470787433553421.8,0.0,470787433553421.8,3.7646592070904554,0.0031622776601683794,0.32332944980400335,0.32334491353747863,4.92325613008247,0.026832815729997475,0.2519102091552932,0.2533352590474993,4.373506334024769,0.06,0.25,0.2570992026436488,4.126170947758077,0.026832815729997475,0.2518961316165591,0.25332126070147937,3.6744698330645167,0.06,0.25,0.2570992026436488,63045646116931.805,445839220428.5302,3782738767015.908,3808921788374.94,8.646,0.02,0.02,0.03,140.0,10.0,20.0,25.0,8.651100158691406,0.04667999967932701,0.0197541993111372,0.026925800368189808,143.9010009765625,27.989749908447266,3.6267499923706055,24.363000869750977,6.1977,HDC,82.94731999999998,1083.13112,1851.0,503.8,7.365,18.882305,88.23,,3.652,10528.503,10528.503,,I_Int_DT_Iraum_S03a,D,5.0,16-AUG-2020 17:02:50.00000,DU,51.46696667,48.31777667,0.21525667,53.91487333,Iraum,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3477265.875,,0.29998611111631135,42.50282991871593,32.675865173339844,1.0072072245409587,0.13276390978234173,1.0159196075025794,-0.4971209764480591,0.036483388608874234,0.0049942598326600685,0.0414776484415343,0.12746427953243256,0.01573767644190114,0.0067496267425507074,0.022487303184451846,17.0,11.0,47.48052597045898,1.0243921655540953,0.05953512285275212,1.0261207237463346,0.07399748265743256,0.01156992792052277,0.0012449587237846535,0.012814886644307423,126.2907943725586,0.6242425795771189,0.40089313644498936,1.0251357160221084,0.024278521537780758,0.005756504934622507,0.0012875130212373403,0.007044017955859848,315.8257141113281,0.6654728335373188,0.8238399598312285,1.4893127933685473,2020-08-16,1.7707104928262194e+16,547302368444684.2,2239791299610.0,593285760273050.2
N200920-002-999,5495852362936.308,219067093375.22113,0.0,219067093375.22113,2.876814502147559,0.0035355339059327377,0.31848712730621653,0.31850675072871876,2.634016514106193,0.03,0.2637095871856307,0.26541052423296213,2.072248024672696,0.06,0.25,0.2570992026436488,,,0.0,,,,0.0,,,,0.0,,9.798936371319606,0.02,0.02,0.03,158.52791597072002,10.0,20.0,20.0,9.82,0.05067960172891617,0.02375379949808121,0.026925800368189808,110.0,33.754199981689446,2.3329999446868896,31.421199798583984,6.19935,CH,174.15733999999995,981.8642,1531.09,435.3,9.274,18.54929,85.11,,,10529.0,10528.905,,I_Cap_THD_ThinIce_S01a,A,10.0,21-SEP-2020 05:50:55.01000,Au,0.05689667,74.44557333,25.49753,29.310075,,,,,,,,,,,,,,,,,,,,,,,,40.8183225,4.6728666666666685,0.11896925,0.15311266666666667,,,-0.11447166666666668,0.10175883333333337,42.15943741666667,4.744051333333331,,,,,,,,,,,,,,,0.2945799071506485,32.03528354077296,,,,,,,,,,,,,75.0,13.0,64.98305511474611,8.879529066008368,4.10114857573553,9.7808719485711,0.024485079571604732,0.004175145647287323,0.0190309627573747,0.023206108404662026,48.14812469482422,1.632074609884527,39.11366786222003,40.745742472104546,0.010703947395086287,0.0073674942693486515,0.0059952839219944536,0.013362778191343109,37.96124267578125,0.138185501469049,23.17662193715682,23.31480743862587,2020-09-20,6166098302498.987,245784938352.9822,872017987.5390625,258033196815.9082
N201011-001-999,8779576659110032.0,271695825084433.1,0.0,271695825084433.1,3.284148991685377,0.0031622776601683794,0.33657993345760795,0.3365947884420194,4.328022245341925,0.026832815729997475,0.2522742896309672,0.2536972944451894,3.7131161885849946,0.06,0.25,0.2570992026436488,3.8840012815060305,0.026832815729997475,0.2515375842432937,0.25296473328697827,3.3730281975012573,0.06,0.25,0.2570992026436488,31464338877745.727,223717826926.7069,1887860332664.7437,1901069778239.0432,9.366,0.02,0.02,0.03,151.0,10.0,20.0,30.0,9.364760398864746,0.05093320086598396,0.02400740049779415,0.026925800368189808,138.46650695800778,22.724781036376953,3.47298002243042,19.25180053710937,6.3931,HDC,78.79609,1128.26185,1706.89,496.5,7.71,19.02059,88.5,,3.652,10529.751,10529.752,,I_Int_DT_HyE_S09a,D,5.0,12-OCT-2020 19:17:55.01000,DU,48.76346,51.06874667,0.16779333,64.763195,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4647830.625,,0.29871262911501617,46.27255126978103,43.60639953613281,1.1994502259904434,0.2668289339648426,1.2287711441229974,-0.1569434255361557,0.004320773572241962,0.0059453013538398655,0.01026607492608183,0.1085112988948822,0.01888621616956026,0.008852979907556182,0.02773919607711644,84.0,13.0,41.9951057434082,1.0071538249096077,0.1504047894380942,1.018322359430436,0.04582249373197556,0.0005761487622146616,0.0025067754917723105,0.003082924253986972,97.81021881103516,0.3809078755501887,1.3664176388906797,1.7473255144408684,0.010448132641613485,0.005021731851576483,0.002739537385776813,0.007761269237353295,329.7575988769531,6.723329906624322,6.993966747864215,13.717296654488539,2020-10-11,1.001209787859325e+16,309840442562129.94,1266441341493.0,337893251365207.75
N201101-001-999,3.113310780936353e+16,962242659242557.1,0.0,962242659242557.1,3.390680734704354,0.0031622776601683794,0.3410166231806962,0.34103128490736,4.962240918164078,0.026832815729997475,0.25025908839495137,0.2516934868531009,4.664743382275967,0.06,0.25,0.2570992026436488,4.62,0.026832815729997475,0.25064241967045015,0.2520746368404764,4.1408300685704456,0.06,0.25,0.2570992026436488,100284125114424.2,723789939457.6414,6017047506865.453,6060423465100.097,9.374,0.02,0.02,0.03,141.0,10.0,30.0,30.0,9.394960403442383,0.02756350114941597,0.010063500143587591,0.017500000074505806,117.19550323486328,5.56449031829834,2.3573100566864014,3.20718002319336,6.3937,HDC,78.93226999999999,1128.17196,1892.92,492.8,8.116,18.952375,88.75,,3.6519999999999997,10530.251,10530.253,,I_Int_DT_HyE_S11a,D,5.0,01-NOV-2020 16:25:20.00000,DU,50.38412333,49.41159333,0.20428333,64.65652333,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3477265.875,,0.3006369117090344,46.279323456168605,38.53871154785156,1.0649008537274154,0.19456639873200496,1.08252940458212,0.20709531009197235,0.00035888862294651547,0.004144417706569213,0.004503306329515728,-0.003538954304531217,0.0008385305081929907,0.004674126091978339,0.00551265660017133,55.0,11.0,33.57286834716797,1.0042121947773983,0.07944669870755687,1.0073499441977294,0.1232827678322792,0.0010175213141280157,0.0017485488578204054,0.002766070171948421,121.84754180908205,0.2765758464762248,0.486778417339795,0.7633542638160198,0.005799977108836174,0.0013395412080401574,0.0012945771919401715,0.0026341183999803288,318.9494934082031,12.300433331291606,8.74002095698138,21.040454288272983,2020-11-01,3.5655344166460548e+16,1102022346174125.9,4510083944958.0,1204581465470106.2
N201122-002-999,3.2098759716837376e+16,993336977674121.1,0.0,993336977674121.1,3.2462097392362117,0.0031622776601683794,0.32241542646794513,0.32243093403782913,5.289612764586786,0.026832815729997475,0.2500859199659317,0.25152130598660305,5.113160555101404,0.06,0.25,0.2570992026436488,4.6564536522387385,0.026832815729997475,0.25017655859492344,0.2516114275433434,4.467225018799216,0.06,0.25,0.2570992026436488,113592373364871.55,810670152491.1869,6815542401892.293,6863585384340.45,8.667,0.02,0.02,0.03,150.0,0.0,20.0,20.0,8.695440292358397,0.035438500344753265,0.01793850027024746,0.017500000074505806,133.54350280761722,11.732179641723633,2.701819896697998,9.030360221862793,6.1984,HDC,83.0112,1082.86343,1817.27,502.2,7.365,18.93534,86.7251,,3.6519999999999997,10529.001,10529.003999999999,,I_Int_DT_Iraum_S04a,D,5.0,23-NOV-2020 16:27:20.01000,DU,50.59704333,49.19345667,0.2095,55.59738667,Iraum,37.4194,2.57704,-0.0321055,0.09116160000000001,,,-0.029997900000000004,0.0707117,36.9365,2.4826599999999996,,,,,,,,,,,,,,,,,,,,,44.6,,0.004,,,,,,,,,,,,3477265.875,,0.2940404756340058,42.51032050465368,38.925697326660156,1.0533204774360805,0.2772258910543009,1.0891915455313743,-0.13209234178066254,0.012644913024617677,0.007028432334924045,0.019673345359541718,-0.043511107563972466,0.016203991516895968,0.006293272646280994,0.02249726416317696,100.0,12.0,40.70789337158203,1.0030464523156797,0.08404569495407323,1.0065614061463832,0.08812165260314941,0.004237397447649824,0.0013412317118887056,0.00557862915953853,131.09442138671878,1.2960117049222069,0.4520794440991896,1.7480911490213964,0.03204983100295067,0.00884131257894122,0.0017084957251200478,0.010549808304061268,37.85417938232422,1.7236117924212944,1.1826813850052342,2.9062931774265284,2020-11-22,3.654943693910181e+16,1131078297994875.0,4623178729296.0,1225371186243003.5
N210117-002-999,1.3566297803473278e+16,421643245487517.9,0.0,421643245487517.9,2.2284989375714734,0.0035355339059327377,0.3200113445500681,0.32003087451172957,4.435003400166739,0.03,0.2503790179514273,0.25216988842905325,4.245430201944378,0.06,0.25,0.2570992026436488,3.9695085611049916,0.03,0.2517825625046961,0.25356352021028417,3.4444543620601,0.06,0.25,0.2570992026436488,58488621635103.14,416200864661.58093,3509317298106.1885,3533911580463.264,,,,,195.65,30.0,0.0,30.0,,,,,195.65,300.0,300.0,0.0,9.22075,HDC,79.78205,1278.3673199999998,1600.76,473.0,6.082000000000001,18.854595,88.16,,3.111,10528.502,10528.505,,I_DPI_DT_Frust_S01a,D,5.0,18-JAN-2021 09:48:00.00000,DU,50.636109999999995,49.15999333,0.20389667,58.61127667,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1148262.75,,0.3001894053581964,67.61031695523972,44.9222297668457,1.084526784185999,0.23435215252739905,1.1095581449437653,0.10122907161712646,0.00023417159160426387,0.003147793130514169,0.0033819647221184326,-0.044412989169359214,0.006121836419318513,0.004126743759844001,0.010248580179162513,66.0,12.0,50.39069747924805,2.4799206181810294,0.1096434058479573,2.4823432375328998,0.1194959282875061,0.07892668308548298,0.0011150492676267664,0.08004173235310974,325.596435546875,5.587446877539024,0.3762596583011885,5.963706535840213,0.04388178512454033,0.09242020945039986,0.0019083521396060122,0.09432856159000587,324.8004455566406,6.8962453700715916,0.7038238308534444,7.600069200925035,2021-01-17,1.4831133290068766e+16,460959356917885.75,2097438991410.0,498524534438724.2
N210131-001-999,2172674924493.7776,7713150258.69577,130360495469.62665,130588481367.99727,2.7553096757521987,0.0027735009811261455,0.41544545073975353,0.4154547085399915,4.514265510923995,0.021213203435596427,0.2583063699610549,0.25917596486259553,3.5674624156252155,0.06,0.25,0.2570992026436488,,,0.0,,,,0.0,,,,0.0,,9.627,0.02,0.02,0.03,167.0,9.0,20.0,20.0,9.64890956878662,0.046659700572490685,0.01973390020430088,0.026925800368189808,140.0,23.72390937805176,3.3932099342346187,20.330699920654297,6.1997,CH,178.012,985.66393,1527.51,436.3,9.275,18.486345,85.66,,,10529.001,10529.001,,I_Cap_THD_ThinIce_S03a,A,10.0,31-JAN-2021 17:36:05.00000,Au,0.08492333,74.47769,25.43738667,28.3253,,,,,,,,,,,,,,,,,,,,,,,,34.290429125,1.6757247500000003,0.21200700000000003,0.023748000000000002,,,0.048346375,0.02516,36.4364675,1.6121374999999991,,,,,,,,,,,,,,,0.2974956397397932,32.05481403262164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2021-01-31,2425824531407.551,8616053341.55329,145549720686.75745,151274865347.04752
N210207-002-999,5.285914764122414e+16,1627699956242895.8,0.0,1627699956242895.8,2.841661005758241,0.0035355339059327377,0.31034015238521284,0.3103602909240761,5.7589721503611955,0.03,0.2502070574800683,0.25199915002403117,5.622450521320154,0.06,0.25,0.2570992026436488,5.296162844579688,0.03,0.2503989301987494,0.252189659273885,4.949597434391365,0.06,0.25,0.2570992026436488,178610478175077.1,1267440546686.5715,10716628690504.625,10791317622493.188,9.09,0.02,0.02,0.03,137.0,10.0,20.0,25.0,9.126090049743652,0.041373498737812035,0.014447700232267381,0.026925800368189808,96.85369873046876,15.130080223083494,2.557679891586304,12.572400093078613,6.3936,HDC,75.56913,1124.32245,1929.82,476.0,8.046,19.200645,87.937256,88.105,3.6519999999999997,10530.052,10530.051000000001,,I_Int_DT_HyE_S13a,D,5.0,08-FEB-2021 04:19:55.00000,DU,50.83364,48.9644,0.20196,63.20661333,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,970677.0,,0.2940242265077586,46.278194715829564,42.25965118408203,1.0948305847218485,0.02598452479797292,1.0951388974789276,0.06269370764493942,0.002670735668452509,0.0009460498388298973,0.003616785507282406,0.028897512704133987,0.00045970539934180906,0.0010518235980277123,0.0015115289973695214,73.0,12.0,39.317718505859375,1.0139390425490111,0.052807684238108436,1.0153132686613513,0.15071526169776914,0.0034338986799058585,0.000991313343168302,0.00442521202307416,124.91382598876952,0.16293164238555868,0.1774169207978999,0.3403485631834586,0.012927422299981116,0.005804476324811978,0.0013175155763678536,0.0071219919011798315,44.73451232910156,1.45574788946755,1.3589706793712168,2.8147185688387677,2021-02-07,5.922224458524132e+16,1823659022476397.2,8375290176580.0,1966271243127150.5
N210220-001-999,4.9465501830793784e+16,1525055340466299.8,0.0,1525055340466299.8,2.8524252943540276,0.0035355339059327377,0.3082500253861712,0.3082703004679095,5.702356885047301,0.03,0.2502780847715942,0.25206967234662975,5.518876552000803,0.06,0.25,0.2570992026436488,5.02366096229641,0.03,0.2508260654038993,0.2526137666201135,4.595995935643503,0.06,0.25,0.2570992026436488,163827073032346.16,1158753751145.1836,9829624381940.77,9897687898991.232,8.788,0.02,0.02,0.03,139.0,9.0,20.0,20.0,8.792349815368652,0.02831029891967773,0.010810299776494505,0.017500000074505806,134.56700134277344,9.72910976409912,2.7237699031829834,7.005340099334718,6.1992,HDC,83.04065,1082.99455,1777.54,491.3,7.358,18.87666,88.445,,3.6519999999999997,10528.999,10529.005,,I_Int_DT_Iraum_S05a,D,5.0,21-FEB-2021 15:02:05.01000,DU,50.91109667,48.87904667,0.20986,55.279115000000004,Iraum,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,892478.25,,0.3008074382935888,42.51888216993381,37.62,1.0004498987955368,2.82,2.99220654367308,-0.0748,0.0066,0.0057,0.00872066511224918,0.021,0.0044,0.0139,0.014579780519610026,123.0,10.0,40.55865478515625,1.0225486754648052,0.04077108812720879,1.0233611656311294,0.0284922756254673,0.008821220484113336,0.0012124228139571318,0.01003364329807047,342.6121520996094,7.276286169306912,1.449090332772077,8.725376502078989,0.062386304140090935,0.009070465353675757,0.0018019889686376378,0.010872454322313391,320.3263854980469,0.4501133788686038,0.4680117223281354,0.9181251011967392,2021-02-20,5.544394473987787e+16,1709392818105169.0,7840957886392.0,1841029365921872.2
N210307-004-999,4.396656546502672e+16,1360588993834121.0,0.0,1360588993834121.0,3.485132317650788,0.15584333326568506,0.0,0.15584333326568506,5.552961821529775,0.1134891563361453,0.0,0.1134891563361453,5.32,0.27,0.0,0.27,4.8675,0.135,0.0,0.135,4.64,0.27,0.0,0.27,123575953409894.1,4974755879103.361,0.0,4974755879103.361,9.309,0.02,0.02,0.03,138.0,10.0,20.0,20.0,9.331250190734863,0.029886299744248387,0.012386299669742584,0.017500000074505806,114.22250366210938,8.267829895019531,2.3088600635528564,5.958970069885254,6.39255,HDC,78.3774,1128.33515,1909.63,494.0,8.096,18.901239999999998,88.0935,,3.6519999999999997,10530.048,10530.051000000001,,I_Int_DT_HyE_S14a,D,5.0,08-MAR-2021 15:54:35.00000,DU,50.04952551,49.75857547,0.19189902,64.36731333,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.2992212427528216,46.266343971221964,39.53506088256836,1.180824084117565,0.04408575299629942,1.1816467624672515,-0.2815383672714233,0.0010913179595556932,0.0018330375739579183,0.002924355533513612,0.23070941865444186,0.03877377953391799,0.002220147399294964,0.04099392693321295,56.0,9.0,43.96427917480469,1.009583697594437,0.04741280561905354,1.0106964017869688,0.103986494243145,0.004255407928197882,0.0008969568583212892,0.005152364786519171,132.45834350585938,0.15750066708329888,0.2839676127529429,0.4414682798362417,0.03850236535072327,0.012125570226005638,0.0010313447229453186,0.013156914948950956,323.7607421875,2.6259892628965336,0.4398984598401698,3.0658877227367034,2021-03-07,5.054352073990782e+16,1595538446460197.0,315076870492372.0,1595538446460197.0
N210328-001-999,1.8899296292891316e+16,584132420695651.9,0.0,584132420695651.9,3.065899686932842,0.1463011824244873,0.0,0.1463011824244873,5.434499890030588,0.1219339349258833,0.0,0.1219339349258833,5.03,0.27,0.0,0.27,4.919999999999999,0.15588457268119899,0.0,0.15588457268119899,4.49,0.27,0.0,0.27,54161510809284.71,2522602547691.513,0.0,2522602547691.513,8.832,0.02,0.02,0.03,104.0,10.0,20.0,20.0,8.858610153198242,0.027750600129365918,0.010250600054860115,0.017500000074505806,94.2667007446289,7.62893009185791,1.8969700336456297,5.731959819793701,6.3934,HDC,75.53429,1124.4453800000001,1869.68,469.5,7.816,19.0386,88.135,,3.6519999999999997,10529.902,10529.905,,I_Int_DT_HyE_S16a,D,5.0,29-MAR-2021 02:17:25.00000,DU,51.10103333,48.69544667,0.20351667,55.489309999999996,HyE,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,8303765.625,,0.29719837180687136,46.27593728628148,,,,,,,,,,,,,24.0,8.0,,,,,,,,,,,,,,,,,,,,,2021-03-28,2.136514114990687e+16,672078311773668.8,125030530155172.0,672078311773668.8
N210411-001-999,1826120281204782.5,57370996678280.18,0.0,57370996678280.18,4.161236823390373,0.192455517601922,0.0,0.192455517601922,4.132811927079754,0.1257711033641587,0.0,0.1257711033641587,3.96,0.28,0.0,0.28,3.7325000000000004,0.135,0.0,0.135,3.52,0.27,0.0,0.27,6451474816397.839,259461599369.15585,0.0,259461599369.15585,,,,,,,,,,,,,,,,,5.74655,CH,193.56117,1127.8378699999998,1611.7,373.8,17.691,18.386845,274.09,,3.111,10534.607,10533.712,,I_DPI_DT_Shim_S01a,D,5.0,11-APR-2021 15:07:20.01000,DU,51.10103333,48.69544667,0.20351667,69.64879667,,,,,,,,,,,,,,,,,,,,,,,,33.77362383333334,1.2062469999999976,-0.10834641666666664,0.03634333333333333,,,-0.031973,0.017818,39.52556335,29.5367682,0.03942985,0.1272996,,,0.03941583333333333,0.05748246666666666,104.74833333333332,30.787081345554306,,,53.55833333333334,25.3171952984089,,,0.9577857641789365,28.164215677804343,29.973878860473636,1.5506396819779074,0.6649297757861362,1.6871914621795439,-0.2946388423442841,0.007304321479632781,0.018113378221618508,0.02541769970125129,0.03584286943078041,0.008978179944626439,0.010583130715408815,0.019561310660035254,78.0,7.0,,,,,,,,,,,,,,,,,,,,,2021-04-11,2156837706841527.5,69765746981329.17,16603976688151.0,69765746981329.17


==> Figure_Data/Scaling_plots/MCMC_0D_summary.csv <==
,P,P_STAT_LOWERR,P_STAT_UPERR,P_SYS_LOWERR,P_SYS_UPERR,P_LOWERR,P_UPERR,Ti,Ti_STAT_LOWERR,Ti_STAT_UPERR,Ti_SYS_LOWERR,Ti_SYS_UPERR,Ti_LOWERR,Ti_UPERR,BW,BW_STAT_LOWERR,BW_STAT_UPERR,BW_SYS_LOWERR,BW_SYS_UPERR,BW_LOWERR,BW_UPERR,rHS,rHS_STAT_LOWERR,rHS_STAT_UPERR,rHS_SYS_LOWERR,rHS_SYS_UPERR,rHS_LOWERR,rHS_UPERR,Vol_HS,Vol_HS_STAT_LOWERR,Vol_HS_STAT_UPERR,Vol_HS_SYS_LOWERR,Vol_HS_SYS_UPERR,Vol_HS_LOWERR,Vol_HS_UPERR,n_HS,n_HS_STAT_LOWERR,n_HS_STAT_UPERR,n_HS_SYS_LOWERR,n_HS_SYS_UPERR,n_HS_LOWERR,n_HS_UPERR,rho_HS,rho_HS_STAT_LOWERR,rho_HS_STAT_UPERR,rho_HS_SYS_LOWERR,rho_HS_SYS_UPERR,rho_HS_LOWERR,rho_HS_UPERR,rhoR_HS,rhoR_HS_STAT_LOWERR,rhoR_HS_STAT_UPERR,rhoR_HS_SYS_LOWERR,rhoR_HS_SYS_UPERR,rhoR_HS_LOWERR,rhoR_HS_UPERR,mass_HS,mass_HS_STAT_LOWERR,mass_HS_STAT_UPERR,mass_HS_SYS_LOWERR,mass_HS_SYS_UPERR,mass_HS_LOWERR,mass_HS_UPERR,Ptau,Ptau_STAT_LOWERR,Ptau_STAT_UPERR,Ptau_SYS_LOWERR,Ptau_SYS_UPERR,Ptau_LOWERR,Ptau_UPERR,E_HS,E_HS_STAT_LOWERR,E_HS_STAT_UPERR,E_HS_SYS_LOWERR,E_HS_SYS_UPERR,E_HS_LOWERR,E_HS_UPERR,E_fusion,E_fusion_STAT_LOWERR,E_fusion_STAT_UPERR,E_fusion_SYS_LOWERR,E_fusion_SYS_UPERR,E_fusion_LOWERR,E_fusion_UPERR,f_alpha,f_alpha_STAT_LOWERR,f_alpha_STAT_UPERR,f_alpha_SYS_LOWERR,f_alpha_SYS_UPERR,f_alpha_LOWERR,f_alpha_UPERR,E_alpha,E_alpha_STAT_LOWERR,E_alpha_STAT_UPERR,E_alpha_SYS_LOWERR,E_alpha_SYS_UPERR,E_alpha_LOWERR,E_alpha_UPERR,r17,r17_STAT_LOWERR,r17_STAT_UPERR,r17_SYS_LOWERR,r17_SYS_UPERR,r17_LOWERR,r17_UPERR,E_17,E_17_STAT_LOWERR,E_17_STAT_UPERR,E_17_SYS_LOWERR,E_17_SYS_UPERR,E_17_LOWERR,E_17_UPERR,Ti_DT,Ti_DT_STAT_LOWERR,Ti_DT_STAT_UPERR,Ti_DT_SYS_LOWERR,Ti_DT_SYS_UPERR,Ti_DT_LOWERR,Ti_DT_UPERR,Ti_DD,Ti_DD_STAT_LOWERR,Ti_DD_STAT_UPERR,Ti_DD_SYS_LOWERR,Ti_DD_SYS_UPERR,Ti_DD_LOWERR,Ti_DD_UPERR,T0,T0_STAT_LOWERR,T0_STAT_UPERR,T0_SYS_LOWERR,T0_SYS_UPERR,T0_LOWERR,T0_UPERR
N111215-001-999,96.89532089233398,,,,,10.712481842041015,12.951465606689453,3.3049100637435913,,,,,0.1910971403121948,0.1903509950637816,173.79022979736328,,,,,29.235807189941397,29.12982940673828,28.401363372802734,,,,,1.0092144012451172,1.0161529541015641,95963.5234375,,,,,9870.703125,10673.162500000006,9.289711054871651e+24,,,,,1.3308300677542083e+24,1.6463861972272796e+24,38.56572174888598,,,,,5.524867435047369,6.834881257170707,0.10935947933370348,,,,,0.014624584094393503,0.0182850910760122,3.6946154431058016e-06,,,,,5.168856462139447e-07,6.369213522999951e-07,16.703984260559082,,,,,1.9379973983764651,2.0924408340454086,1.4108910398287242,,,,,0.1500031842994316,0.18349791910565272,2.5769811146796995,,,,,0.08891871575697685,0.08843133637696887,0.5963280529154853,,,,,0.061194177666195275,0.05966531291010424,0.30892212970395083,,,,,0.03384039120801735,0.034053372351785294,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120126-001-999,135.47811889648438,,,,,16.482162475585938,19.88096618652344,2.0989943742752075,,,,,0.11860835552215575,0.12068140506744385,166.24472045898438,,,,,26.76075134277343,26.968312377929692,25.00590419769287,,,,,0.9888919448852532,0.9821623611450184,65496.232421875,,,,,7467.169765624996,8024.6194531250085,2.042732318174879e+25,,,,,3.2060992980162755e+24,4.000474296764565e+24,84.80290261436728,,,,,13.309943947261205,16.607747827817022,0.2118387091157696,,,,,0.03107997195459058,0.03882028760426606,5.543073435739852e-06,,,,,8.364835500148978e-07,1.0467365189073453e-06,22.344696044921875,,,,,2.8346729278564453,3.1777076721191406,1.345863241017098,,,,,0.15643271238817946,0.18598490548551627,1.0544307931604249,,,,,0.036061347100890595,0.03606361600279406,0.8495530213152118,,,,,0.03341673304833126,0.02951690754366065,0.17999171987122548,,,,,0.009482702909954649,0.009348348265412448,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120205-002-999,211.03741455078125,,,,,26.029114379882802,33.21067382812501,1.7957741618156433,,,,,0.1349265933036803,0.13576144456863415,144.76590728759766,,,,,22.2868212890625,22.24155303955078,28.01038360595703,,,,,0.0284271240234375,0.026416778564453125,92054.6640625,,,,,279.984375,260.6953125,3.718251876655666e+25,,,,,6.608331485015006e+24,8.890954602820363e+24,154.36117056856796,,,,,27.434122737524916,36.910306388327626,0.4323449432985764,,,,,0.07678873507138129,0.10345004665871728,1.42068499804681e-05,,,,,2.5237685660495743e-06,3.402568909032343e-06,30.322897911071774,,,,,3.8991195297241217,4.60903263092041,2.9523517210307353,,,,,0.36353879983533854,0.4644606859404221,2.0715558643920824,,,,,0.07124834153341952,0.07107211297923044,0.9418786254231036,,,,,0.021392701025475303,0.01829090408926548,0.3921513783373453,,,,,0.016197833726439848,0.016104211313581196,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120213-001-999,81.19205474853516,,,,,3.8245178222655767,3.806469421386794,1.723989963531494,,,,,0.14438051700592025,0.1054428339004545,150.97783660888672,,,,,7.270213928222518,10.554977111818202,28.12365341186523,,,,,0.0,0.0,93175.953125,,,,,0.0,0.0,1.490689129992457e+25,,,,,1.1436282930207846e+24,1.0480751879590178e+24,61.88513492163969,,,,,4.747709618983649,4.351026187143063,0.17404360858827125,,,,,0.013352293982447472,0.012236675247316142,5.766206598598584e-06,,,,,4.423723817985994e-07,4.05411023871044e-07,12.083719253540039,,,,,0.8301608276366998,1.6424983978272305,1.1498078194528811,,,,,0.05416123721594235,0.053905593905612115,0.2819820348887072,,,,,0.05313842134990543,0.08384787289309498,0.8560049138606449,,,,,0.019088609452058813,0.02028197477888449,0.04803496299888352,,,,,0.007856955505308627,0.014652746330751684,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120311-001-999,115.77459716796876,,,,,12.907936096191404,15.523455200195315,1.5521535873413086,,,,,0.0918220281600952,0.09106771945953374,171.36234283447266,,,,,22.82661590576171,22.863260803222662,28.00495910644531,,,,,0.02814292907714844,0.027916259765625284,92001.1953125,,,,,277.0859375,275.4009375000023,2.3574689976840485e+25,,,,,3.5982168637403036e+24,4.609414966881067e+24,97.86902182348257,,,,,14.93779833834401,19.135731347065178,0.27410281514493107,,,,,0.04183895471389615,0.053565893613111426,9.005142927522698e-06,,,,,1.3752605690213323e-06,1.7597543220020504e-06,19.6962890625,,,,,2.2087326049804688,2.5931806182861337,1.6182009121645038,,,,,0.17977363181036576,0.2176326647360931,0.4680778024500662,,,,,0.028863365309611918,0.028881543974668245,0.9202109864720488,,,,,0.021772624764021975,0.01928570902065041,0.08661626993602625,,,,,0.005907002734867717,0.005942368846519011,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120316-002-999,130.5989761352539,,,,,6.444889831542922,6.400760192873803,2.0234221220016484,,,,,0.0781251668930023,0.07257806301118919,148.1918487548828,,,,,7.797531738281207,4.8109130859378135,24.20568084716797,,,,,0.0,0.0,59407.39453125,,,,,0.0,0.0,2.0588443796114916e+25,,,,,1.6532285116696134e+24,1.3788123661952498e+24,85.47178593538243,,,,,6.863286747216918,5.7240632937365055,0.2068902771789327,,,,,0.016613052856573024,0.01385548492371752,5.077656110745304e-06,,,,,4.077299837650481e-07,3.400516865730091e-07,19.107275009155273,,,,,1.6983948516845686,1.7467744445801865,1.1792018155184731,,,,,0.05819203649227723,0.057793644024075615,0.7112059922637366,,,,,0.12150066557574525,0.08429381237445144,0.8511613882945823,,,,,0.017301355121227883,0.014186161973012257,0.12215558780763322,,,,,0.02043438662673708,0.015672696023885633,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120405-003-999,206.53758239746097,,,,,27.249288940429693,34.520431518554695,1.2117746472358704,,,,,0.07180708646774292,0.07265728712081909,137.58949279785156,,,,,25.9476318359375,25.923551025390626,27.008634567260746,,,,,0.026909790039063353,0.026979446411132812,82527.0859375,,,,,246.4306249999936,247.5625,5.396376594627653e+25,,,,,9.3519481733568e+24,1.227339798525627e+25,224.02759027846454,,,,,38.824095704735974,50.952333050715076,0.60500620155506,,,,,0.10477278136784653,0.13767788230955613,1.848393197796381e-05,,,,,3.199253831961988e-06,4.20682862109184e-06,28.1376895904541,,,,,3.9344088745117176,4.412595748901367,2.590760404154284,,,,,0.34198800640917915,0.43340838389711456,0.4462645668735213,,,,,0.016172627999755832,0.015922623028433336,0.9820462401490422,,,,,0.009860236417995494,0.008432503697860083,0.08814360244862468,,,,,0.003344875762929092,0.003299127546428929,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120412-001-999,118.36734008789062,,,,,6.3342990112302715,4.942484436037262,1.6310501098632812,,,,,0.08275839328765787,0.1002225446701146,137.19324493408206,,,,,4.7068911743163815,5.7254385376009225,26.03298377990723,,,,,0.0,0.0,73902.7265625,,,,,0.0,0.0,2.2764693668687296e+25,,,,,1.6645214625108e+24,1.8025211337850496e+24,94.50636694074764,,,,,6.910168808165053,7.483066812458702,0.2460282717666444,,,,,0.01798923124993812,0.019480655695270018,6.984278114516592e-06,,,,,5.10680310086848e-07,5.530190341618832e-07,16.25179672241211,,,,,1.1765953445434274,1.0146700286867372,1.3295364609667648,,,,,0.0711487352519804,0.055515417126433375,0.3474403845225805,,,,,0.05434677460355003,0.10197424324927096,0.9028061889329764,,,,,0.01042339035535067,0.013836604173764087,0.06378451148428621,,,,,0.009304995994572074,0.018281484143590016,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120417-002-999,121.0237808227539,,,,,6.6315051269530585,3.0457708740236034,2.3837130069732666,,,,,0.10463702201842916,0.07885684967047091,161.6791534423828,,,,,7.974882202148451,7.5657910156282355,26.66941070556641,,,,,0.0,0.0,79456.40625,,,,,0.0,0.0,1.5933803256128857e+25,,,,,8.42150211035884e+23,9.051411074330893e+23,66.14830312242134,,,,,3.4961400325302208,3.7576432557003017,0.17641362634481556,,,,,0.00932399944117207,0.010021413127127288,5.255906422440838e-06,,,,,2.7779072150529144e-07,2.985688277494511e-07,19.56821918487549,,,,,1.2634732437133422,1.1225429153444717,1.461529216830656,,,,,0.08008451239636137,0.03678188613485656,1.3963522554603285,,,,,0.14061691074329774,0.25780206855095944,0.7990361664410299,,,,,0.017338578344106237,0.017013870408472354,0.22271874458846305,,,,,0.022332925847184687,0.03754859813663697,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120422-001-999,116.07922744750977,,,,,17.856273040771484,25.79555892944336,1.4268057346343994,,,,,0.08385362148284914,0.08360949993133547,148.0748062133789,,,,,43.49484252929687,42.76155242919924,27.240654945373535,,,,,0.02639957427978601,0.026446647644043253,84672.28125,,,,,245.93843750000818,246.85406250000233,2.5838667377062443e+25,,,,,4.86857511572989e+24,6.944048668622332e+24,107.26779880879458,,,,,20.211620374169254,28.827834061035915,0.2921881959700047,,,,,0.05503738373708705,0.07855136383450223,9.083003621227764e-06,,,,,1.7126543143871343e-06,2.441182881510553e-06,16.930985450744632,,,,,3.0584562301635754,3.1054389572143566,1.4938030745917108,,,,,0.22976829573262125,0.33198608418753617,0.27685413982070084,,,,,0.011579656115258965,0.01158166729554033,0.9335087412700772,,,,,0.022463104491248997,0.019637712884307826,0.051937701241453506,,,,,0.0025443415495245217,0.0025579938505116764,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120626-002-999,57.68247795104981,,,,,3.1361254119872872,3.1110198211670195,1.670345962047577,,,,,0.06857334852218444,0.053216140270238466,184.1314239501953,,,,,4.975122070312409,11.73512939453613,34.362510681152344,,,,,0.0,0.0,169958.65625,,,,,0.0,0.0,1.0907399161502242e+25,,,,,6.786038658647588e+23,8.270642501044946e+23,45.281464469869825,,,,,2.817186424214377,3.4335114999356193,0.15559848065041226,,,,,0.009680559859286423,0.011798407559039714,7.695976724066133e-06,,,,,4.788052109607755e-07,5.835549908705053e-07,10.55832576751709,,,,,0.469056091308591,0.9967554092407268,1.490030301909356,,,,,0.0810111100308506,0.08036255609425114,0.3055178899056258,,,,,0.03107187204056383,0.043969673430721216,0.8515074282519406,,,,,0.015453014491578319,0.01391363608739915,0.05246654481088106,,,,,0.006400196760190407,0.007640072421908137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120716-001-999,138.29615783691406,,,,,15.672950744628904,19.251190185546875,1.9247649908065796,,,,,0.13980913162231445,0.13953006267547607,176.2734832763672,,,,,22.864236450195307,22.99012756347656,24.46747398376465,,,,,0.02418930053710966,0.024091720581054688,61355.857421875,,,,,181.79679687500175,181.419921875,2.274218364193118e+25,,,,,3.7965310396316633e+24,4.929852524152713e+24,94.41291780941208,,,,,15.761088673329725,20.46601014676483,0.2310109645715039,,,,,0.03858741668426033,0.050084608589386785,5.792086322814037e-06,,,,,9.665792096758548e-07,1.2547040113882082e-06,24.202817916870114,,,,,2.7581119537353516,3.3060951232910156,1.2890898641499415,,,,,0.14548145199008378,0.1798729476336378,0.85140994250221,,,,,0.029962310988994156,0.029661941725709018,0.8739077137081479,,,,,0.03575420829919862,0.03097374523093621,0.14955637379785708,,,,,0.008223970365074912,0.007832605325068244,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120720-002-999,98.24724197387695,,,,,6.4209580993651665,4.601206512452478,1.6941845417022705,,,,,0.07110036849975597,0.09314275264740468,168.82752227783203,,,,,7.365872497558513,7.332527160651324,29.05733299255371,,,,,0.0,0.0,102767.5234375,,,,,0.0,0.0,1.8179023685098832e+25,,,,,1.2402217441758822e+24,1.0687842802048671e+24,75.46921157878958,,,,,5.148711990102484,4.436998838445959,0.21929340115303791,,,,,0.014960783877916162,0.012892735273629802,7.755783898364024e-06,,,,,5.291203752468166e-07,4.5597937792622576e-07,16.438569068908688,,,,,1.1086177825927417,1.2688962173469245,1.534560938439678,,,,,0.1002914133768229,0.07186801341078497,0.504914175929575,,,,,0.0850023380098156,0.10501605324423767,0.8868146495186757,,,,,0.01196544929925425,0.0117774834133354,0.08917490615208976,,,,,0.014245163164351732,0.017957869699313483,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120802-001-999,72.62995529174805,,,,,3.8141633605956566,3.5762892150889063,2.4021188020706177,,,,,0.14086654186248593,0.14879177570343805,180.25093841552737,,,,,6.147100524902271,8.909416198732174,31.07405662536621,,,,,0.0,0.0,125684.71875,,,,,0.0,0.0,9.724626146217166e+24,,,,,1.084264124184636e+24,8.061624954506883e+23,40.37124770100119,,,,,4.501262554735291,3.3467390212997685,0.12544984370975965,,,,,0.013987248751148498,0.010399675785819157,5.074049015718458e-06,,,,,5.657399296771935e-07,4.206339611463517e-07,13.007009983062744,,,,,0.7817241096496588,1.3464682197570852,1.3874142910509892,,,,,0.07286012594049729,0.068316047422875,0.9965868603564318,,,,,0.2015506962704362,0.2476339712396485,0.7316475299845968,,,,,0.04111408795505666,0.030617424935861837,0.14209376159251358,,,,,0.023557877537640937,0.03643612386860301,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120808-001-999,66.408447265625,,,,,2.2393048095703136,1.6407635498072182,2.12128484249115,,,,,0.10064207553863412,0.1520362234115673,199.24756622314453,,,,,6.891637878417839,10.919373474124,28.286802291870114,,,,,0.0,0.0,94806.953125,,,,,0.0,0.0,9.771686043642852e+24,,,,,5.427639314502415e+23,7.162358041862027e+23,40.56661426288131,,,,,2.2532544480664285,2.9734133352133933,0.11474997973046824,,,,,0.006373736308573214,0.008410835514519141,3.845996963855819e-06,,,,,2.136241814488219e-07,2.8190024894394183e-07,13.268252849578856,,,,,0.7863810157775823,0.661067218780925,0.956910641729109,,,,,0.03226720607821865,0.023642563647018888,0.4606506329584045,,,,,0.05268109477524857,0.12157514259435097,0.7384092435783886,,,,,0.026356369578478755,0.034681500649932695,0.06991725558521808,,,,,0.00845343081257123,0.014046032668110664,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N120920-001-999,85.6302375793457,,,,,3.4646333312987854,4.951400909423967,2.6521087884902954,,,,,0.1679108476638751,0.13529839038851366,200.14227294921875,,,,,9.722437133789017,11.060826416016056,28.57863426208496,,,,,0.0,0.0,97771.6640625,,,,,0.0,0.0,1.0281325647026671e+25,,,,,6.346234095519561e+23,8.317347206389128e+23,42.68235489466402,,,,,2.6346039918297848,3.4529007000951135,0.1219803409979115,,,,,0.007529338390793242,0.009867918625131531,4.1731247329973985e-06,,,,,2.575896083309369e-07,3.3759583668033055e-07,17.198878288269047,,,,,1.4617337036132696,1.3924854660034889,1.2724714439359013,,,,,0.05148470366697589,0.0735782616505043,1.4625563058020106,,,,,0.31358745867636717,0.30310673990711345,0.6957336683162709,,,,,0.02467021779110223,0.027050337281323774,0.2025895053350294,,,,,0.035397643887691205,0.041579429209776635,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N130331-002-999,75.20475006103516,,,,,3.9417517089843273,3.9653634643557183,2.6464065313339233,,,,,0.10722082614898687,0.15891512393952698,203.45155334472656,,,,,9.198529663085653,10.376503295898942,26.50390625,,,,,0.0,0.0,77986.2890625,,,,,0.0,0.0,9.070717624576976e+24,,,,,8.158135064362268e+23,3.567832176328323e+23,37.656582632750656,,,,,3.3868046597319292,1.481165798874258,0.09980465357938016,,,,,0.008976355318859805,0.00392566794740698,2.936697018217574e-06,,,,,2.641243163916285e-07,1.1551061941709096e-07,15.202410221099855,,,,,0.9362740135192578,1.7330158805849545,0.8913974462569858,,,,,0.046721333417179656,0.047001243494556144,0.8840440117181231,,,,,0.10721569730897118,0.2181163563437184,0.6368652972821188,,,,,0.04425841637541417,0.02720787187956553,0.11339674289448087,,,,,0.016504985734297206,0.027052971371698584,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N130710-002-999,55.94798278808594,,,,,6.9409637451171875,9.11072906494141,3.2917110919952393,,,,,0.30333828926086426,0.30402654647827143,168.8361053466797,,,,,33.13133300781249,33.25620666503906,43.83950233459473,,,,,0.04378700256347656,0.04321479797363281,352927.46875,,,,,1056.4375,1044.71875,5.384706230079135e+24,,,,,9.977654895774692e+23,1.3831941404012266e+24,22.354310154762263,,,,,4.142168256299687,5.742253987052593,0.09799406521389227,,,,,0.018154529290922636,0.02517911895932061,7.889217150515121e-06,,,,,1.4629586295105728e-06,2.0283307139167823e-06,9.359867095947266,,,,,1.230518455505372,1.396073951721192,3.0021745956184205,,,,,0.3738854207022459,0.4880750047366478,3.2851341364363584,,,,,0.07252386481238515,0.07153809185268889,0.5810548479673372,,,,,0.09520975286584132,0.0930736240962392,0.38399340979907776,,,,,0.06375581403890351,0.06245117467363559,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N130802-002-999,40.732648849487305,,,,,0.9114868927001396,2.12130180358919,2.9467130899429317,,,,,0.15953068256378122,0.15683471202850718,216.63953399658203,,,,,6.992485046386719,9.738417663577877,41.336219787597656,,,,,0.0,0.0,295856.34375,,,,,0.0,0.0,4.4139646470208743e+24,,,,,2.518770621893243e+23,2.8362801686919064e+23,18.324330152029532,,,,,1.045653695571751,1.177466028184952,0.07574585386247955,,,,,0.00432233709818676,0.004867199453348292,5.421369485365928e-06,,,,,3.093632886113957e-07,3.4836080458580336e-07,8.97696304321289,,,,,0.4859655380248906,0.42549606323250266,1.8316032893183212,,,,,0.04098635735909762,0.09538758458853523,1.4835484556064022,,,,,0.12751679727157672,0.25008737773682443,0.5380403941325257,,,,,0.0367321955097073,0.04235557828831815,0.16283364038397302,,,,,0.012575487427201463,0.022338444903434895,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N130812-002-999,107.97970581054688,,,,,10.453016662597648,13.596450805664062,3.7409470081329346,,,,,0.40363955497741705,0.4067695140838623,161.88502502441406,,,,,9.04927795410154,9.042160034179688,35.276899337768555,,,,,0.03505516052246094,0.03519691467285213,183890.734375,,,,,547.65625,550.976250000007,9.123858852400848e+24,,,,,1.6729002771239128e+24,2.3786190213980208e+24,37.87719550149803,,,,,6.94495299370605,9.874705336258808,0.13361696489038444,,,,,0.024499344023236697,0.034845995803015756,6.966659835389224e-06,,,,,1.2783774007183276e-06,1.814137730404499e-06,17.452710151672367,,,,,1.6887531280517578,2.2092466354370117,3.01816770326454,,,,,0.2933181871641728,0.3801633741372088,7.7831279581210495,,,,,0.18327445321572175,0.17925810965513467,0.6208198972344332,,,,,0.09778689072725966,0.0937261324735148,0.9721106418433848,,,,,0.15471436143843742,0.15075300461031405,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N130927-003-999,144.8530731201172,,,,,11.69582336425782,13.76792541503906,3.6370773315429688,,,,,0.2149813175201416,0.2124810600280762,174.49634552001953,,,,,22.324892272949228,22.31147369384766,35.68548583984375,,,,,0.035350799560546875,0.03534698486328125,190354.640625,,,,,565.15625,566.203125,1.2606863582784214e+25,,,,,1.528302076667216e+24,1.8695192007734724e+24,52.3366970391241,,,,,6.3446615603919625,7.7612055827527096,0.1867509928891959,,,,,0.02261352424785812,0.02772579970838282,9.961035411570006e-06,,,,,1.2057851812313523e-06,1.4802456445535102e-06,25.17436408996582,,,,,2.1290847015380834,2.2776966094970703,4.190461061974971,,,,,0.3383740329016778,0.3988637759146911,14.756517523443089,,,,,0.3185308789722736,0.31677908603263916,0.7159498554140196,,,,,0.04632354413830386,0.04420234897620956,2.1258168273369784,,,,,0.1468831871637588,0.14210354863920396,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N131119-002-999,136.36366271972656,,,,,10.998936157226566,13.278488159179688,4.109156608581543,,,,,0.21251535415649414,0.21141305923461928,152.49525451660156,,,,,22.252803344726573,22.399078369140625,37.415748596191406,,,,,0.0373382568359375,0.03748382568359432,219407.734375,,,,,656.203125,660.0906250000116,1.0506895417012215e+25,,,,,1.179517071234288e+24,1.457916858219723e+24,43.61879532137254,,,,,4.896699897186514,6.052461218115753,0.1631956873671282,,,,,0.018317330082853217,0.02265082464138907,9.568133564449116e-06,,,,,1.0732593141427428e-06,1.333337928019403e-06,20.7304630279541,,,,,1.7955684661865234,1.8342449951171889,4.547466504307222,,,,,0.36694061199846306,0.4435823949527107,16.755551307428853,,,,,0.3676413564025935,0.3674388480346664,0.6482982098344096,,,,,0.047290150434080365,0.0469299010326133,2.18572313048466,,,,,0.16846184447318446,0.1694206176553852,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N131212-001-999,109.10709381103516,,,,,5.739139709472609,4.206207275391363,3.2501778602600098,,,,,0.13716770172118584,0.12112300872808525,161.26744079589844,,,,,6.612272338867173,9.253314208986325,33.95839309692383,,,,,0.0,0.0,164032.53125,,,,,0.0,0.0,1.0502305148830354e+25,,,,,5.346660860370453e+23,6.719380417576076e+23,43.59973907684473,,,,,2.2196366906220817,2.7895136240352296,0.1480577078494804,,,,,0.007537529527249981,0.009472740019421277,7.1517754211336275e-06,,,,,3.640926176154129e-07,4.575709716549143e-07,17.424544334411618,,,,,0.8624917221069204,1.5881801223755259,2.7201376358867217,,,,,0.1430820310144001,0.10486439579463623,5.317706038942669,,,,,0.8419799939070769,0.7254803176936244,0.6937572704457102,,,,,0.02587238535947356,0.024222563581941525,0.743782308306809,,,,,0.12088910354519045,0.07729451645399144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N131219-003-999,126.68170928955078,,,,,4.2588037109373715,5.152385559086497,4.1235601902008066,,,,,0.22816744804382294,0.19185009956362895,135.49181365966794,,,,,6.1004507446288025,3.628888244632094,33.529430389404304,,,,,0.0,0.0,157894.546875,,,,,0.0,0.0,9.805768094498687e+24,,,,,5.899796532145072e+23,5.2849578431038245e+23,40.708104012365844,,,,,2.449267906071512,2.194021024204517,0.13649195397672506,,,,,0.008212255776162691,0.007356427520395503,6.427587651001814e-06,,,,,3.867260470366818e-07,3.4642395619632604e-07,17.227027893066403,,,,,1.0806772613524984,0.7787758636476809,3.04010757893609,,,,,0.10220279524318476,0.12364692929096276,9.087965072773175,,,,,1.045369152776738,1.0943004614183067,0.5949142934788552,,,,,0.03793088897043362,0.028361144068209113,1.089481043693627,,,,,0.11527351599627587,0.11503274757813453,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N140225-002-999,156.08165740966797,,,,,6.516628112792745,8.387358093262948,3.943143486976623,,,,,0.2525799703598017,0.2745568609237683,138.74958038330078,,,,,5.7565390014645175,6.8992471313502515,28.952312469482425,,,,,0.0,0.0,101657.2578125,,,,,0.0,0.0,1.2390165778756911e+25,,,,,8.24549971750133e+23,1.3500161415925693e+24,51.437088088495976,,,,,3.423073612380165,5.604517359650316,0.1489222646858428,,,,,0.009910589683166993,0.016226373783723463,5.228953274638335e-06,,,,,3.479802733776147e-07,5.697398606641814e-07,21.778237342834473,,,,,1.55344371795654,1.7966224288940786,2.4115604680818654,,,,,0.10068611257267036,0.1295899292397671,8.268379011956727,,,,,1.1433528660457242,1.3773940907827118,0.6276886620239659,,,,,0.04430734934950942,0.038290147566602095,1.055811408720554,,,,,0.15254797792634744,0.15978442575190765,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N140819-001-999,182.53292083740232,,,,,15.623332824707004,17.45975311279298,4.707984924316406,,,,,0.16754579544067386,0.17060621261596687,118.42938232421876,,,,,7.664128723144529,7.774772644042969,31.77315330505371,,,,,1.525676727294922,1.5232752227783235,134359.875,,,,,18440.484375,20265.793750000008,1.2261324712065298e+25,,,,,1.244589879439065e+24,1.4139189602864015e+24,50.902211524681576,,,,,5.16684606210174,5.869806377808048,0.16171453530475893,,,,,0.01244768269689464,0.013631941524090837,6.830967553146313e-06,,,,,6.51589390401816e-07,7.079489058119839e-07,21.5803279876709,,,,,1.825398788452148,2.085388793945313,3.722218792441757,,,,,0.2922147474170691,0.3109027456749951,17.54173403060615,,,,,0.42243855256500495,0.4276921141458381,0.5955139595955854,,,,,0.03423011144100063,0.033462870640145866,2.102029918554012,,,,,0.13492791124071069,0.13445859148666894,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N140926-001-999,109.10250091552734,,,,,13.45268402099609,16.719767150878912,3.864235877990722,,,,,0.17778849601745605,0.18285118103027376,150.00975036621094,,,,,19.478060302734374,18.398611450195318,37.05362892150879,,,,,2.726888656616211,2.816930770874023,213098.7265625,,,,,43670.2890625,52389.7109375,8.93140576974926e+24,,,,,1.2371424609307305e+24,1.5937804947349954e+24,37.07823717099494,,,,,5.135928515986102,6.616491592224321,0.1369981454877916,,,,,0.014303160800823804,0.01771190180118534,7.886354701823769e-06,,,,,1.1260029094335684e-06,1.2408078181199649e-06,16.275623321533207,,,,,2.0966344451904284,2.399657058715821,3.5211517372312415,,,,,0.4386130993457415,0.5119133835993424,8.990616975535312,,,,,0.15983268423897812,0.1652420482222272,0.6189010625510939,,,,,0.043817039777669715,0.04484977396010048,1.1229485534037238,,,,,0.08573818972575431,0.08816301208977206,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N141008-003-999,157.08509063720703,,,,,15.84208404541016,18.628305969238287,4.491242408752441,,,,,0.1726940345764163,0.17170162200927752,134.36215209960938,,,,,15.525154724121096,15.796142578125,33.260398864746094,,,,,1.7460820007324216,1.7369599914550804,154124.2421875,,,,,23021.3346875,25429.48531249998,1.107521751746907e+25,,,,,1.2957668334312418e+24,1.5177419234456207e+24,45.97815309477362,,,,,5.37930435665578,6.3008216682398555,0.15269253268330107,,,,,0.014012432072711968,0.01628941728738409,7.066078565791276e-06,,,,,7.893276837164873e-07,8.959500814545467e-07,21.00446128845215,,,,,2.132678985595703,2.4636363983154297,3.672821098844907,,,,,0.3535389828743236,0.38859022206341054,15.71626072254763,,,,,0.4869168363719201,0.48329108157776796,0.5962578494779534,,,,,0.03903545536551467,0.038815014317766905,1.8848123334882485,,,,,0.13956000482113295,0.14314751416706106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N141106-002-999,148.85184478759766,12.142799987792955,13.72899261474612,1.8606561279296727,31.535555419972525,12.182823181152346,13.7162203979492,4.030553340911865,0.17446909904480012,0.17162067413330107,0.005762577056884766,0.005692481994628906,0.1730797290802002,0.1722485923767092,129.95172882080078,7.090556945800785,7.234706115722644,18.862768249506246,0.17269134521484375,7.091224670410156,7.1374002075195335,31.23481369018555,1.3645245361328122,1.3567716217041053,0.22499546051025374,1.0945756149299155,1.3722124481201163,1.392230987548828,127645.46875,15880.440937499996,17233.613437499997,2751.6309374999987,13962.177500009508,16094.964687500005,17840.734375,1.1689056163877055e+25,1.2254344325937765e+24,1.4403818562328072e+24,1.3516861919897864e+23,5.929512506483508e+23,1.2293452325056736e+24,1.413411594217762e+24,48.5264702917513,5.0873232837669216,5.979665627004351,0.5611450481525182,2.461604328496975,5.1035587533447,5.86770007563004,0.15133858478592466,0.012882959228501691,0.01516020662046824,0.0010729097681396738,0.05549076129456737,0.012902876625177029,0.014786182023724668,6.179499661853648e-06,6.15842114534085e-07,7.003268850803232e-07,7.108069692500267e-08,3.1972395241097923e-06,6.197702114704133e-07,7.099097070464347e-07,19.315796852111816,1.5937242889404288,1.7928053283691412,4.663760032653734,0.2376868820190445,1.5830049514770508,1.7751790237426768,2.8841870595951495,0.21606305816226798,0.2327977279837139,0.03252995484323051,1.6672412716112928,0.21949415269107184,0.2366012979388827,9.23734780602362,0.17864057408257672,0.1794754660411968,0.09297430301648113,1.4126744487824787,0.17721917084048397,0.17827240217423326,0.6271715712487835,0.03826332611134864,0.03831075128688044,0.0020844875514089978,0.06869458376394655,0.0385931103319157,0.03767728888006916,1.1658559461400817,0.07562100680627437,0.07636798632502151,0.014612950726031968,0.35189854758424605,0.07606941950883206,0.07517846863448985,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N141116-001-999,76.31670379638672,5.222393035888672,4.644169769287117,6.437334594726565,8.458620605468752,9.095016479492188,11.343168640136723,3.300039052963257,0.12890618801116815,0.14912831783300184,0.003311195373535192,0.003441810607910156,0.17398100852966314,0.17279337882995582,137.7112808227539,0.0001220703125,0.0001220703125,27.42107299804688,26.033950805664066,25.89180877685547,25.673518981933594,40.82876205444336,1.4872684478759766,1.177696762084956,0.1676025390625,0.15985107421875,1.9102304077148415,1.936855621337891,285093.46875,29277.90625,24769.956249999992,3528.5,3392.3125,38172.49562499998,42528.40375,7.328911961802877e+24,9.785424086288163e+23,8.938634872640145e+23,6.154120178533685e+23,8.082615147467288e+23,1.0688158031934668e+24,1.3377014948957465e+24,30.425572740795733,4.062364698724746,3.7108248391896903,2.554848961530091,3.3554529838372957,4.43712970439001,5.553393784854479,0.12392587843112735,0.014266746923967203,0.012360365386494682,0.010446127811596331,0.01370978928693625,0.016294349289380963,0.02065606101155075,8.638225579109578e-06,1.0519696627804158e-06,9.339229673573654e-07,7.336659649979997e-07,9.680896277955908e-07,1.2286534141245024e-06,1.5744313327878519e-06,10.418859958648682,0.7310299682617192,0.6500952911376956,1.0934531784057615,0.9405812835693368,1.3305166053771966,1.43429048538208,3.2965512562123624,0.3368389173912094,0.2484026784809825,0.28107183557355464,0.3714144066563754,0.38650128291782293,0.4819831419399314,4.018134686372074,0.32169091559319796,0.3301009688133174,0.035236304444137716,0.034010130630280244,0.0753206397914008,0.07454373507671885,0.6453462472691206,0.04341338370956815,0.031546684353630616,0.025229325058618413,0.02862462492849993,0.053799863873372315,0.05261500209670922,0.5218678873026797,0.04821927686069338,0.04714667245868198,0.02114589085393836,0.02366109290219265,0.04522350139818121,0.04431711133980265,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N141123-001-999,183.94063568115232,11.657988891601574,7.612650146484356,11.011090087890608,14.998112792968755,24.109708557128897,29.33604827880859,3.1325278282165527,0.16694493293762225,0.15718377113342274,0.0032937908172607773,0.0034902477264404648,0.17322105407714886,0.17499113082885742,107.47710800170898,0.000152587890625,0.000152587890625,15.292770385742188,13.542698059082026,13.203853607177734,13.067331085205085,26.00094509124756,0.9244100570678704,1.159120140075686,0.27427890777588004,0.2898843765258761,1.790318107604982,1.8315914535522457,73630.20703125,6915.036874999998,9427.594218750004,2343.3915624999936,2530.594687500008,14186.383281249995,16682.11390625,1.857652746170039e+25,1.450923739834782e+24,1.465423237482131e+24,1.1068028086302036e+24,1.510679999488067e+24,2.9184699914162034e+24,3.67873270268217e+24,77.11942652648784,6.0234296738408375,6.083623536541567,4.594830656883943,6.271504481435003,12.115866786018785,15.272055391407205,0.20029860548381032,0.01942000356875495,0.020814084090341408,0.011626100109971116,0.016080982262358184,0.02536909732810599,0.031053490055138605,5.665182853905772e-06,8.568589711841667e-07,1.060938076017603e-06,3.4041044049652465e-07,4.6954029413741597e-07,8.4409031535553e-07,1.0210234908425523e-06,19.644845008850094,1.2629718780517578,0.8246748352050801,1.4794864654541016,1.2389842224121104,2.595815773010255,3.0921030044555664,2.0551338584441607,0.2438666435604948,0.24452552623493995,0.12399768336299966,0.17063966045116086,0.2482603525243965,0.28387877065280165,3.838586613897604,0.3751834844598454,0.4921660912856511,0.024171334478376938,0.024814319529988804,0.06577311602889413,0.06419699080675167,0.7597826122294259,0.027154280103530826,0.02274316062906312,0.012664951226301737,0.015659163341726123,0.04108934840347478,0.03814105336024831,0.5867019324372315,0.06488640501509957,0.07613381973072998,0.010981422989274849,0.01231507570592405,0.033438419354104076,0.03173641898409385,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150115-001-999,190.89907836914062,,,,,21.59446044921873,25.453216552734375,3.6725673675537114,,,,,0.17369699478149414,0.1664905548095703,127.21947479248048,,,,,13.018420104980464,13.055495910644536,29.319713592529297,,,,,1.777966537475585,1.7969171905517562,105576.6328125,,,,,18065.54468749999,20625.393437499995,1.646789749493448e+25,,,,,2.2291135355021329e+24,2.6820176277579456e+24,68.36556582088375,,,,,9.254041578803267,11.134247873455436,0.1998977990477414,,,,,0.020947197928312816,0.02551125051472047,7.176034698100566e-06,,,,,8.840608153705341e-07,1.070834902040377e-06,24.17669200897217,,,,,2.7230131912231457,3.1729259109497083,3.0537548159840338,,,,,0.3154784001196789,0.3576686720786109,10.0901130350614,,,,,0.24313553830222825,0.24133585253178325,0.722874963836299,,,,,0.036649266646215595,0.03664857271355404,1.467357111029494,,,,,0.0840258588075633,0.08532742417295602,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150121-006-999,266.51475524902344,,,,,38.29590576171876,47.653146362304646,4.549647092819214,,,,,0.1768983173370362,0.17103535652160673,114.86804580688477,,,,,16.453685455322272,16.60800399780274,27.31477355957031,,,,,2.276636581420899,2.2683363342285148,85365.3125,,,,,19615.479374999995,23082.33031250001,1.8556531627406484e+25,,,,,2.868552661432525e+24,3.5885090754634793e+24,77.0364149261312,,,,,11.908637750882292,14.897496992126689,0.2098918852619241,,,,,0.02223669833437064,0.026882642217233518,6.531827221161063e-06,,,,,9.269490637341032e-07,1.092319981343626e-06,30.28813171386719,,,,,4.332793350219724,5.4615411376953205,3.441811952698791,,,,,0.45486690806965097,0.5175377934465635,20.715757926991028,,,,,0.5005949560572773,0.5007829373791601,0.6726524905460928,,,,,0.03674119718653579,0.036262098215877565,2.8035377713531253,,,,,0.1705968334844461,0.17225545073858986,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150211-001-999,214.4918212890625,,,,,26.044954833984374,31.276157226562503,4.3886260986328125,,,,,0.1710539627075196,0.16975490570068352,122.76285552978516,,,,,19.984039306640625,19.89987823486328,32.808502197265625,,,,,1.9632624816894548,1.9525718688964844,147927.125,,,,,24998.486875,28014.34375,1.547104901591581e+25,,,,,2.0855069985322607e+24,2.52195330114609e+24,64.22720448321078,,,,,8.657866981618497,10.469749672642351,0.21015993035457914,,,,,0.022347484405172424,0.02704607559215161,9.460870987121586e-06,,,,,1.1980749532209804e-06,1.4201985723468304e-06,26.09146022796631,,,,,3.221226997375489,3.599766731262207,4.806204637781203,,,,,0.5447048581927234,0.630175448759597,24.46726614835769,,,,,0.4947413409074812,0.498260394743621,0.6896018567631748,,,,,0.03642614784307363,0.036079444752371466,3.3958573127888214,,,,,0.19518696836521432,0.1955153826581264,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150218-003-999,233.32091522216797,,,,,28.00592803955078,33.73035430908203,4.427759647369385,,,,,0.17381345748901378,0.17295532226562482,115.375732421875,,,,,15.550735473632812,15.571815185546882,27.96374893188477,,,,,1.8217463684082027,1.8457441711425773,91595.640625,,,,,16760.565937499996,19360.762812500005,1.6679547545176188e+25,,,,,2.2123845765180935e+24,2.697129121800579e+24,69.24421930079785,,,,,9.18459223064636,11.196982405349463,0.19341954718637808,,,,,0.019405390842287568,0.022826661134748627,6.326237001528589e-06,,,,,7.94124957671644e-07,9.170737674678529e-07,26.748046875,,,,,3.2817536163330097,3.782271270751952,3.241051526939602,,,,,0.35762682400507284,0.40696831805037537,16.529049488159654,,,,,0.3302134959546983,0.33032002275913896,0.6605357929677882,,,,,0.03726049713419255,0.036431814401690854,2.1963161112650087,,,,,0.13319903123454147,0.13338525729359008,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150318-003-999,166.2017059326172,,,,,16.544174194335938,19.700775146484407,4.907615661621094,,,,,0.1734933853149414,0.17229318618774414,121.472900390625,,,,,16.55544891357421,16.35177124023437,31.339393615722656,,,,,1.5383213043212862,1.5412635803222656,128931.8984375,,,,,18069.495624999996,19973.3828125,1.0723122423829523e+25,,,,,1.2104203940112873e+24,1.4382933948092504e+24,44.51644978341716,,,,,5.024993332826661,5.970995494890616,0.1392820504553028,,,,,0.012637570589558613,0.014865559602790209,5.72835081972546e-06,,,,,6.261349767300157e-07,7.140836236298632e-07,20.091529846191406,,,,,2.091336135864257,2.2823178100585935,3.251165994125978,,,,,0.3088378904853353,0.3512317677466408,15.186612545475668,,,,,0.3009045419853997,0.29795760519125025,0.5352316984812454,,,,,0.039805947513973816,0.040254381560965724,1.63548613226725,,,,,0.1272996856838302,0.1301809550888875,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150401-003-999,204.73098754882812,,,,,18.172378540039066,20.77763427734377,4.1402554512023935,,,,,0.17232144355773915,0.1725611686706543,126.33302307128906,,,,,8.50480560302735,8.522963256835936,31.70965576171875,,,,,1.5516891479492188,1.5532611083984378,133555.9375,,,,,18662.6171875,20603.32250000001,1.5652906029434137e+25,,,,,1.7103205585264257e+24,1.9876961110516835e+24,64.98217381864056,,,,,7.100301222710179,8.251810490915318,0.20590537418647292,,,,,0.017831346199977918,0.02024722043117755,8.663111581782124e-06,,,,,9.095408713656643e-07,1.020336330939763e-06,25.820685386657715,,,,,2.3106843185424815,2.6093985366821286,4.150728939558709,,,,,0.34302183927471264,0.3712413765878466,18.730223178305597,,,,,0.3886216215237113,0.3901199282646459,0.699843628561881,,,,,0.03291997049442863,0.03174349469695381,2.636858990805169,,,,,0.1379648012149204,0.13625811336708527,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150416-001-999,271.9279632568359,,,,,28.358168334960965,33.36092590332032,4.5300517082214355,,,,,0.1720018959045415,0.1715850830078125,119.99533081054688,,,,,10.264976501464844,10.18719482421875,27.68363952636719,,,,,1.6598587036132812,1.6969927978515642,88870.61328125,,,,,15046.23828125,17365.467968750007,1.899295970383688e+25,,,,,2.2383168413092928e+24,2.6766426260399976e+24,78.84822195216239,,,,,9.292248593944251,11.111933851046158,0.2182950604305164,,,,,0.01869832277022035,0.02109911797706474,6.997840331082368e-06,,,,,7.751960297012362e-07,8.702873981535087e-07,32.528106689453125,,,,,3.4654937744140604,4.000263214111328,3.6675477561347383,,,,,0.3463918803658612,0.38298305577498,23.60164366946569,,,,,0.4896839734178897,0.4905275466735901,0.6842537537345404,,,,,0.03170038017229782,0.03070004359079592,3.2491783469220943,,,,,0.1685116067770691,0.16731344154463734,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150422-002-999,128.38248443603516,,,,,15.036788940429688,18.059194030761713,3.626796960830689,,,,,0.17502729415893548,0.17319437980651875,194.61036682128903,,,,,10.07988220214844,11.782806396484375,28.827189445495605,,,,,2.0220811843872077,2.0357809066772456,100344.94921875,,,,,19669.515156249996,22795.80078125,1.120822460161981e+25,,,,,1.552194380965751e+24,1.8956957113485709e+24,46.530324649700304,,,,,6.4438491405087674,7.869875918916358,0.1339389566903667,,,,,0.013659744667390644,0.016049834519860917,4.650526272197275e-06,,,,,5.993798405917959e-07,6.974726688502084e-07,25.030447006225586,,,,,2.909912109375,3.5368804931640625,1.9553859536000775,,,,,0.21040198455646109,0.2274154927378764,6.4978752872899594,,,,,0.12927505642253312,0.12822041467936265,0.6238908363975022,,,,,0.04496572708600999,0.044183913223569286,0.8158561552267986,,,,,0.061722464827206676,0.06140026884738281,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150429-002-999,60.6392879486084,,,,,5.062647018432622,5.758862380981442,3.2927684783935547,,,,,0.17233291625976574,0.17294974327087376,238.1988983154297,,,,,10.64752868652343,10.715736083984384,41.24523735046387,,,,,1.7244394683837854,1.721172103881834,293907.078125,,,,,35344.460625000014,38351.203125,5.825865959070482e+24,,,,,6.872866222805245e+23,8.156425115047717e+23,24.185760374752913,,,,,2.8532324073419346,3.3860947837295403,0.0995762351819892,,,,,0.010340281465196902,0.01232679209804563,7.091148578041419e-06,,,,,8.193868752882546e-07,9.7483741350352e-07,14.43292760848999,,,,,1.2102789878845217,1.373787059783936,2.7046177923794428,,,,,0.2189674611139316,0.2441936661428814,4.554078080287262,,,,,0.09150368483338234,0.09198625932254956,0.5831460731560929,,,,,0.05181767716493246,0.051296756235336805,0.5345217043368212,,,,,0.0490632185548765,0.04907729206688605,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150528-002-999,205.05437469482425,,,,,21.621604919433594,25.54826751708984,4.50283670425415,,,,,0.15636444091796875,0.15510272979736328,120.4894027709961,,,,,11.280582580566405,11.057608947753891,31.056145668029785,,,,,1.8955112838745125,1.929885368347172,125467.51171875,,,,,21600.04921874999,24873.95453125,1.4417669593487124e+25,,,,,1.692808228568834e+24,2.0163687533782493e+24,59.85415805997643,,,,,7.027599753274792,8.370843380015984,0.18572181935506854,,,,,0.015359280270082152,0.017505205406060625,7.488919147811775e-06,,,,,8.205126875151519e-07,9.317259033823696e-07,24.60310363769531,,,,,2.6019417572021477,3.0304630279541023,3.9042930243483793,,,,,0.3792522663473328,0.41986721336596133,19.37226131695039,,,,,0.3436138016638921,0.3403689855818435,0.6481876157870188,,,,,0.03189936483822253,0.031263142526700705,2.526920423210088,,,,,0.1343624761426878,0.13304328988044878,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150610-001-999,132.4251708984375,,,,,12.102703857421872,13.974508056640616,3.709197163581848,,,,,0.17221248149871826,0.17228001117706304,149.42544555664062,,,,,9.37370239257814,9.518293457031234,33.29269790649414,,,,,1.6860623168945317,1.6723518371582031,154573.6875,,,,,22315.246249999997,24483.21875,1.1300150747277626e+25,,,,,1.3199358430576792e+24,1.5634561229482368e+24,46.911950960136274,,,,,5.479640663640325,6.490601639605772,0.15592021767778924,,,,,0.014679799746531332,0.01734619382348176,7.2276656411734576e-06,,,,,8.171442024596919e-07,9.447997332672622e-07,19.761619567871094,,,,,1.8101081848144531,2.0844554901123047,3.1059588043585276,,,,,0.2708274945825062,0.29498119911418863,8.810328848571897,,,,,0.17561552791757504,0.17196044926771492,0.6633188818011333,,,,,0.0398390310555965,0.03927287931389878,1.1757603378968655,,,,,0.07514135890399376,0.07519140462981387,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150617-004-999,95.29983520507812,,,,,11.010040893554688,13.117964172363285,3.5254935026168823,,,,,0.18688510417938264,0.1851389169692994,131.2084732055664,,,,,12.031822204589846,12.078653869628909,29.638294219970703,,,,,1.9220828247070296,1.9170074462890625,109055.6640625,,,,,19870.9921875,22559.4140625,8.560738890172619e+24,,,,,1.2061123594486928e+24,1.469297542503778e+24,35.53943411728918,,,,,5.007108765562497,6.099707499600542,0.10515085748760752,,,,,0.011810289859743237,0.0140096491840844,3.85905830947851e-06,,,,,5.36281244133165e-07,6.345557404053584e-07,12.461426734924315,,,,,1.4561973190307622,1.7210474014282229,1.575006996028407,,,,,0.17438274317710298,0.19448264197933707,2.477523690175107,,,,,0.046309751565955626,0.04646794242182617,0.5630926596331257,,,,,0.05371640649621101,0.05382215944338842,0.28071921670389216,,,,,0.027295740538772484,0.027716272925825125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N150625-001-999,77.91586303710938,,,,,12.215492248535154,15.451472778320309,3.160913109779358,,,,,0.17759255886077874,0.17977601528167764,166.1265869140625,,,,,22.69484924316407,21.95440673828125,43.36506462097168,,,,,4.2350948333740215,4.0287458038330115,341592.71875,,,,,90625.411875,104323.755,7.779377228458623e+24,,,,,1.370184049435777e+24,1.8289165693854277e+24,32.295654385829536,,,,,5.688243313831683,7.592646003758838,0.14040461291383727,,,,,0.018945219179653697,0.022042318514520737,1.0986422489321688e-05,,,,,1.97773027325928e-06,2.412814483782753e-06,12.822062492370605,,,,,2.0582895278930664,2.4633951568603525,4.011209379400547,,,,,0.6346632231402238,0.7340870722550674,5.4486574869707445,,,,,0.11474365050905533,0.11485675571938715,0.6904490146852517,,,,,0.04858642991902251,0.04852163391626185,0.7595881287983286,,,,,0.058792210185371625,0.0582586505234004,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N151007-001-999,115.45486450195312,,,,,15.020790100097654,18.37450805664062,2.54432475566864,,,,,0.14499139308929454,0.1427367925643921,173.12989807128906,,,,,24.284739379882808,24.012174682617196,37.588966369628906,,,,,2.4418704223632797,2.4267451477050765,222469.1328125,,,,,40600.85656250001,45929.45968750003,1.4371765358787656e+25,,,,,2.2985891101386232e+24,2.8883395319831183e+24,59.66358916799923,,,,,9.542465585098896,11.99078184981367,0.22373965425759929,,,,,0.03053582653675072,0.037950771323426696,1.321190180233518e-05,,,,,2.0740013124711088e-06,2.5249104908616382e-06,19.815692901611328,,,,,2.6337438964843756,3.110466079711916,3.89046677729352,,,,,0.4917557986062486,0.5776761604644651,4.9098574696517625,,,,,0.09863729382109908,0.09823028700230196,0.8318921849016913,,,,,0.03342318153215873,0.030924622734254895,0.8216001825488548,,,,,0.037151810459542634,0.03549816635972858,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N151020-003-999,211.02310180664062,,,,,20.739669799804688,24.106689453125,3.6941618919372563,,,,,0.17051035881042464,0.17402603149414064,137.7172775268555,,,,,10.258118286132813,10.269509582519534,27.91411209106445,,,,,1.4931259155273438,1.4847177886962903,91108.74609375,,,,,13852.12890625,15324.854531250005,1.80757126712956e+25,,,,,2.2044411272174423e+24,2.6196956936865503e+24,75.04032161779973,,,,,9.15161544012554,10.875521810389204,0.2090837372822599,,,,,0.0203340781623014,0.023793338770830924,6.8173620927323306e-06,,,,,7.961034180754505e-07,9.06819716292778e-07,28.99123954772949,,,,,2.86905288696289,3.2621335601806654,2.917411485117925,,,,,0.2663163546034446,0.2863348490227211,11.548290937037196,,,,,0.2349799494486433,0.23389897300729956,0.7300544546396144,,,,,0.034936750319906396,0.033150790220413666,1.695474316715411,,,,,0.0891942751107595,0.08778378873601356,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N151111-002-999,202.86439514160156,,,,,18.105518188476566,20.378936767578125,3.8911342620849614,,,,,0.17137850761413542,0.17187244415283232,124.81848526000977,,,,,5.871376495361332,5.890864105224607,30.47463798522949,,,,,1.519186630249024,1.52250190734863,118550.74609375,,,,,16860.422968750005,18670.73890625002,1.6498109225142463e+25,,,,,1.85550936032236e+24,2.1580427841121148e+24,68.4909881482168,,,,,7.703044504825486,8.958995284424248,0.20837956898952614,,,,,0.018515090303954845,0.021239278117121896,8.101639987354306e-06,,,,,8.586195066841071e-07,9.649003262502656e-07,25.278825759887695,,,,,2.2401161193847656,2.5771233367919915,3.65068506790845,,,,,0.2973814434393631,0.31742312070128303,14.23923334146858,,,,,0.2955206059516495,0.2934417039743593,0.7181563579683832,,,,,0.03299677118177824,0.03203036935139214,2.0574684734517454,,,,,0.10492083062575452,0.10427741952058156,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160120-003-999,105.45220947265624,,,,,11.277936706542974,13.226719055175776,3.3917052745819087,,,,,0.1718203353881833,0.16980993270874034,159.83326721191406,,,,,16.622244262695318,16.460014038085944,33.61026382446289,,,,,1.806820983886716,1.8133525085449236,159039.265625,,,,,24294.770625000005,27155.433749999997,9.842000480848109e+24,,,,,1.3116547560458356e+24,1.5872015851894357e+24,40.85852076074439,,,,,5.445262188831934,6.5891796130414955,0.13715322557752851,,,,,0.015397649703956684,0.01814085599200974,6.4821860097613606e-06,,,,,8.30789389353018e-07,9.712161493624566e-07,16.780893325805664,,,,,1.7917113494873045,2.0594329071044943,2.5449341922243875,,,,,0.2538853583722149,0.2850700963960935,5.121233116140752,,,,,0.10015129214851903,0.10054973799152744,0.6573073994860321,,,,,0.04671755294608182,0.04491785654499392,0.6772560588464274,,,,,0.050151872318904056,0.04907954969614603,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160223-001-999,106.45066452026369,,,,,10.56499801635742,12.105860748291024,3.156736135482788,,,,,0.17055773735046387,0.1696268367767333,167.90884399414062,,,,,17.572026367187505,17.614715576171875,33.971105575561516,,,,,1.5432796478271484,1.5329865264892604,164216.828125,,,,,21379.375,23249.758750000008,1.0671065156158146e+25,,,,,1.4033027649377833e+24,1.675617804571052e+24,44.30033691530283,,,,,5.825733829864589,6.956234658631075,0.1501874703874027,,,,,0.017400725923565563,0.02101101038618966,7.24664389840878e-06,,,,,9.279355383912488e-07,1.129203259409971e-06,17.79005241394043,,,,,1.7969851684570308,2.044306106567383,2.6502994612882382,,,,,0.25464241319169956,0.2908069888191802,4.869299586813907,,,,,0.09104743136528448,0.09147339226283167,0.701590270066317,,,,,0.04499268633537268,0.04309905256021285,0.6873942007198129,,,,,0.04620430816702281,0.045230259781391946,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160313-001-999,142.96477508544922,,,,,16.004974365234375,19.116350402832037,3.4244407415390015,,,,,0.1722723817825318,0.17238867282867432,155.71932220458984,,,,,22.998353576660147,23.05534698486329,32.25260353088379,,,,,1.6288463592529323,1.640481948852539,140534.5,,,,,20234.94187499999,22553.484375,1.3217820716564355e+25,,,,,1.8029120941183823e+24,2.2069543249168073e+24,54.87305179576699,,,,,7.484689862663487,9.162048841401564,0.17667085685304712,,,,,0.02089556612156865,0.025263930622435368,7.691233900973756e-06,,,,,1.0202683184462772e-06,1.2255965093665608e-06,22.11103057861328,,,,,2.5655519104003908,2.8467961883544923,3.0462412877448792,,,,,0.32744262594196805,0.3790377572439869,8.169359335901515,,,,,0.14652435359660565,0.148946075637161,0.7164056925994665,,,,,0.04248579891885385,0.03992344233086731,1.1774932443156476,,,,,0.07311818510465562,0.07068052042409434,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160411-001-999,211.99267578125,15.580621337890506,14.435791015625,15.923282470703127,20.561125488281274,25.52164001464843,31.212108764648466,3.5909661054611206,0.21512432098387935,0.18423130035400392,0.003815011978149485,0.003681182861328125,0.17245211124420168,0.17315524578094488,140.13450622558594,0.000244140625,0.000244140625,22.849145812988287,22.193825073242213,21.953424072265634,21.84933776855468,28.201985359191895,1.2537994384765625,0.9826866149902358,0.4962759017944336,0.5145211410522457,1.6218593215942398,1.6113387680053748,93956.68359375,10295.1328125,8789.70343750001,4915.6640625,5281.5271875000035,15295.63734375,17042.508593749993,1.8692680902535066e+25,2.2685464138011567e+24,1.7734115854553132e+24,1.399546371360913e+24,1.807495684920092e+24,2.6434657529417446e+24,3.27674865074577e+24,77.60163111314787,9.417744992532178,7.362220132245582,5.8101393696484385,7.50371838641685,10.974201896968367,13.603240828403244,0.2184914023214217,0.022328757798598664,0.025784264094728004,0.015544298158207376,0.02037673306999377,0.02599625096565231,0.03160639427561232,7.2685391880343245e-06,1.0867350062181104e-06,1.1462420771494086e-06,5.451116164966517e-07,7.068895142854049e-07,9.873588861387798e-07,1.1778672358421032e-06,29.46521377563477,2.2124267578124868,2.0498435974121065,2.6184635162353516,2.418393707275392,3.6718329620361345,4.171922760009772,3.0186294403676635,0.3212014434292385,0.33621978564749355,0.2269462538767981,0.2945279901163387,0.3425224655687589,0.39857677234350897,11.517342057344903,0.9242580469410376,0.6115766601995052,0.08403514133795298,0.08159568639971583,0.2134350471326183,0.21683502076891334,0.7470621735312393,0.0299288037346378,0.02665826367215529,0.01632061940495011,0.018705456110275076,0.03786541294763512,0.0359011325177393,1.7317628795538946,0.1341148742072642,0.10826197622877977,0.04050301083148522,0.04550706517806491,0.0948179001897047,0.09068967744314782,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160418-001-999,192.95015716552737,,,,,24.40465545654297,29.29969024658203,2.6050009727478027,,,,,0.14389671325683606,0.14601993560791016,141.040771484375,,,,,20.538576049804693,20.890896606445324,34.25712776184082,,,,,1.9865740203857385,2.012582778930664,168399.7578125,,,,,27630.487187499995,31457.9296875,2.3436099967837296e+25,,,,,3.648232041280412e+24,4.5554651099631615e+24,97.2936730647513,,,,,15.145433582200296,18.911761499348884,0.3327120316511836,,,,,0.044859704105741305,0.05569346885406578,1.6363383691956146e-05,,,,,2.463981282747655e-06,2.964133641461349e-06,27.02309513092041,,,,,3.4890966415405273,3.988431968688967,4.928986694754194,,,,,0.5913700132930169,0.6903132674752648,8.850033620140852,,,,,0.1532138895197228,0.15152782144259902,0.8802838337031479,,,,,0.02540169857510011,0.022921293472484283,1.5671619066338829,,,,,0.0531780699549107,0.050572492749419766,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160509-002-999,184.6198959350586,,,,,25.55329803466799,31.808154602050767,4.1397180557250985,,,,,0.21425314903259274,0.21207267761230494,116.96119689941406,,,,,18.507606506347656,18.494308471679688,33.026824951171875,,,,,2.5600450134277324,2.5404568481445295,150899.9375,,,,,32440.87625,37569.37125,1.4116458655098483e+25,,,,,2.2160208771782705e+24,2.824731869303774e+24,58.60369750539058,,,,,9.199688131759672,11.726718155528774,0.19308326356470906,,,,,0.023532388101273668,0.029256069666997345,8.796166927893581e-06,,,,,1.3548713130668141e-06,1.646428514468637e-06,21.388710021972656,,,,,3.0464257812500013,3.675881805419923,4.214642306654541,,,,,0.5641963833950863,0.6569548489744452,15.863532109348753,,,,,0.29146855842437525,0.2861660045543637,0.6855839109016652,,,,,0.04591013138706323,0.04416864315916435,2.188042823243626,,,,,0.15247456792839784,0.14943507546824766,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160602-001-999,130.36783599853516,,,,,11.98703796386718,13.71847869873045,3.324365019798279,,,,,0.17101700305938738,0.16768409252166716,130.20785522460938,,,,,9.548095703125,9.545269775390636,31.83299160003662,,,,,1.5052482223510781,1.5116794204711963,135120.421875,,,,,18275.757500000007,20178.325000000008,1.2409420211570072e+25,,,,,1.50338104703931e+24,1.7875242193646272e+24,51.51702180160275,,,,,6.241203283955954,7.420807951530335,0.16372665471950387,,,,,0.016992167447780315,0.0203383987817837,6.945242903429712e-06,,,,,8.486783276216026e-07,9.868627747971712e-07,16.92923355102539,,,,,1.5825370407104489,1.7819202423095708,2.6734438792320416,,,,,0.24488577777160406,0.26564983609830595,5.145908548706494,,,,,0.09173638767837923,0.09200129266938184,0.7058809622585707,,,,,0.04038153755823615,0.039199370636684334,0.7310854144355032,,,,,0.04457417687034915,0.043352537099648585,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160807-002-999,169.9363250732422,,,,,17.18235290527346,20.17906250000002,3.9919096231460567,,,,,0.17056359767913776,0.17392705440521186,117.66525650024414,,,,,3.530567169189453,3.4664280700683605,32.647733688354485,,,,,2.0404096221923815,2.0440196990966797,145763.1484375,,,,,25657.14624999999,29127.8203125,1.3464466410133594e+25,,,,,1.6207238361792778e+24,1.948374289690306e+24,55.89698775379274,,,,,6.728345384337763,8.088568123921881,0.1823306910871394,,,,,0.01579177818508021,0.018255756902127163,8.135752373625682e-06,,,,,9.482750294645473e-07,1.0535639750957044e-06,19.960861206054688,,,,,2.002383499145509,2.398948211669925,3.7597863508984752,,,,,0.35804167611423976,0.382360910985585,12.351686023089668,,,,,0.21917650903457894,0.21842895934456585,0.6811451346695959,,,,,0.0351339898392008,0.033917397661319626,1.6930158912034468,,,,,0.0936707210617742,0.09293479237487312,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160829-003-999,199.55426025390625,,,,,28.687927856445327,36.13601684570313,4.36029577255249,,,,,0.17212863922119134,0.17173088073730458,121.71269989013672,,,,,17.25857879638673,17.353401184082028,31.28608131408691,,,,,2.6623394012451165,2.6616497039794917,128275.03125,,,,,30039.672499999986,35603.046875,1.4486442702364768e+25,,,,,2.24081929782558e+24,2.8548305925452153e+24,60.13966581851863,,,,,9.30263740379268,11.851671340689215,0.18787846180062284,,,,,0.020063890645823614,0.024036807105623257,7.680318459918835e-06,,,,,1.1282865248305494e-06,1.3120277677022752e-06,24.06503486633301,,,,,3.4567413330078125,4.29412506103516,3.876674620940435,,,,,0.523976796260849,0.5918544219554738,17.821807966261087,,,,,0.3253859806864554,0.32473683003419396,0.6615358582271926,,,,,0.03895688811740616,0.037697933024294805,2.3717592982469045,,,,,0.14794146120321372,0.1451000866495047,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N160908-001-999,48.29698181152344,,,,,8.157356262207031,10.022153015136725,2.43829607963562,,,,,0.22172907829284672,0.20887064933776855,188.3744430541992,,,,,10.509578552246069,10.371764221191398,38.89243698120117,,,,,3.635589599609375,3.4235382080078125,246424.6171875,,,,,62847.28218750001,70971.5390625,6.22897423432075e+24,,,,,1.3033912377017028e+24,1.896841954420868e+24,25.85924208867797,,,,,5.410956649376043,7.874634483646923,0.1008498797266115,,,,,0.01859126120558624,0.024223496785762026,6.3158013687445975e-06,,,,,1.3716338237582166e-06,1.7201683775620464e-06,9.070895671844482,,,,,1.5222411155700684,1.873511905670167,1.7759361784156358,,,,,0.281546006647331,0.3324573866936422,0.9108004519824408,,,,,0.01667441571324868,0.017976704564216184,0.6787697524593233,,,,,0.07798075482554012,0.07710047721742863,0.12507375431922535,,,,,0.015291030973731716,0.014699913911450146,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N161004-003-999,119.12184143066406,,,,,22.812156677246094,31.15715637207032,2.619186520576477,,,,,0.16822031497955334,0.1672738027572631,151.8669204711914,,,,,30.138487243652335,30.223426818847656,18.92520046234131,,,,,1.9144678115844729,1.914627876281738,28392.921875,,,,,7774.392578125,9518.583124999996,1.4442951956811906e+25,,,,,3.1497120952581225e+24,4.306706010971184e+24,59.95911639327427,,,,,13.075855593067601,17.879051855576165,0.1129911331945571,,,,,0.019309501735181353,0.024962332706973275,1.68391975170012e-06,,,,,3.2206013740856553e-07,4.103838898828525e-07,17.798383712768555,,,,,3.4746055603027344,4.496055755615239,0.5104180679513498,,,,,0.08345996422952406,0.10138281821005823,0.5044846773116433,,,,,0.009359854779749377,0.009318850108628096,0.6662089725187914,,,,,0.06714401658179026,0.06245569189551602,0.06763392205413554,,,,,0.006944539403969149,0.006490422419518416,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N161030-001-999,181.08499145507812,,,,,33.1085235595703,45.35298522949219,3.658039808273315,,,,,0.16997710227966278,0.1723356342315676,140.72586059570312,,,,,27.80663146972657,27.463251342773447,24.33163356781006,,,,,2.6113100051879883,2.6004450607299816,60339.599609375,,,,,17416.853515625,21487.701953124993,1.5678832734847661e+25,,,,,3.0786296648952966e+24,4.2259411205590106e+24,65.08980710248943,,,,,12.780760814078784,17.543760879105832,0.1579242586192286,,,,,0.021937905135164776,0.028071350604800788,3.89420952792602e-06,,,,,6.985713062740137e-07,8.552289903218481e-07,25.06366729736328,,,,,4.6459569549560555,6.0347240447998045,1.6480443445626816,,,,,0.271578834640005,0.3283516747647939,5.3102917032289785,,,,,0.09636159957410406,0.09541213181418584,0.6601755373910554,,,,,0.05008186192155484,0.04914748161011395,0.7054350013150867,,,,,0.055450065351453685,0.05447696136400704,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N161113-001-999,174.0308380126953,,,,,34.89416870117188,51.31617736816406,3.791692733764648,,,,,0.17221791267395048,0.17449656486511245,123.9444808959961,,,,,11.549543457031266,11.494621276855467,26.41415023803711,,,,,3.6983429718017575,3.6794647979736337,77196.66796875,,,,,28097.6096875,36962.74046875002,1.4550873068756508e+25,,,,,3.075572422408302e+24,4.496068564411429e+24,60.407144921772286,,,,,12.768068840951102,18.6651800249561,0.15966978935781867,,,,,0.0197267274189451,0.02429020410949367,4.6368678054245715e-06,,,,,9.349996584143036e-07,1.0648321489226388e-06,21.475128173828125,,,,,4.286713104248047,6.311336364746094,2.0364144626244305,,,,,0.3865111454828394,0.42867338274810374,6.183771884304134,,,,,0.12052668501933628,0.11987737248364196,0.6552081660182888,,,,,0.04505616357525355,0.043442528319805766,0.815112863553314,,,,,0.05902320643097925,0.05741095671368246,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170109-002-999,265.73768615722656,,,,,54.592776489257794,78.39102844238279,3.7746798992156982,,,,,0.14530466079711912,0.14420819282531738,120.70140838623048,,,,,22.609893798828125,22.34703887939452,21.929551124572754,,,,,2.8614570236206056,2.8976354598999023,44175.12890625,,,,,15134.2003125,19926.8046875,2.230296375829136e+25,,,,,4.763603341754663e+24,6.799293447955579e+24,92.58952075013016,,,,,19.775835859160836,28.22689076700257,0.2027852250644905,,,,,0.02743553005525309,0.0340783563401785,4.052336385571623e-06,,,,,7.794194382275565e-07,9.535643807619372e-07,31.53754615783691,,,,,6.652271652221677,9.283415756225589,1.7707895072386233,,,,,0.32673616945647854,0.39208355630115665,7.356085525365032,,,,,0.1303185136945917,0.12992239552640686,0.7100564189377991,,,,,0.040502612253180637,0.03806269802680173,1.0510565605328197,,,,,0.06362222246756488,0.060430180680637775,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170226-001-999,434.9759979248047,,,,,58.82628601074214,44.59848693847653,4.24497127532959,,,,,0.14327629089355476,0.14374341964721715,132.76678466796878,,,,,22.964447021484375,23.982166137695344,20.39786434173584,,,,,1.3644838333129885,1.6501998519897467,35550.25390625,,,,,6667.64453125,9344.958749999998,3.2387846831626465e+25,,,,,4.525062845880019e+24,3.4940241829523776e+24,134.4563551628465,,,,,18.785548181169133,14.505248185620953,0.27056945326185544,,,,,0.02640669555006378,0.02657109896222937,4.7134927488497835e-06,,,,,7.166245676569882e-07,8.841830132740423e-07,56.04357719421387,,,,,9.459558639526364,10.963937759399414,2.3136533591496873,,,,,0.32948471294194404,0.4068906835423496,20.638685117811406,,,,,0.4140064683171083,0.4126975304271774,0.7411531964322683,,,,,0.027929390096701256,0.025398368829299137,3.076300353894232,,,,,0.13293023175310825,0.12776166670792222,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170328-002-999,279.2713623046875,,,,,35.48826599121094,43.24619873046879,3.959775447845459,,,,,0.17235827445983887,0.17304136276245075,106.96355819702148,,,,,15.02322769165039,15.012600250244148,27.140174865722656,,,,,1.8809780120849595,1.859746093750001,83738.765625,,,,,16232.013749999998,18420.80906249999,2.2312213394099033e+25,,,,,3.1749559055230856e+24,3.9535867347096687e+24,92.62792010170637,,,,,13.180653875469474,16.413096706699037,0.2510863585461064,,,,,0.02753009064199985,0.032704493757329645,7.728045647921327e-06,,,,,1.0386842283713535e-06,1.2195842218053695e-06,29.68217372894287,,,,,3.8483132553100567,4.470961952209471,3.540892215102569,,,,,0.4150312425501692,0.4733248042510026,16.25128073832321,,,,,0.2742357958433779,0.27559884108150356,0.7514155244831624,,,,,0.033441788657994964,0.03165048885805166,2.4571236867904727,,,,,0.1183111685997078,0.11485176020008092,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170524-002-999,235.71503448486328,,,,,35.10757354736327,45.19924407958985,4.0323824882507315,,,,,0.1444037723541256,0.14602973937988306,148.68317413330078,,,,,20.60869598388672,21.112735900878906,27.570515632629395,,,,,2.4802942276000977,2.4999639511108427,87785.59765625,,,,,21624.58984375,26110.718593750003,1.8495171915045133e+25,,,,,2.9281229482075474e+24,3.7574005057254654e+24,76.781683473286,,,,,12.155940502356133,15.598640425628801,0.21154606957443406,,,,,0.02236253607365074,0.026767806121916676,6.713748535669048e-06,,,,,9.95615468079694e-07,1.1428125500078523e-06,34.78253746032715,,,,,5.185540390014651,6.6065120697021475,3.1336775449892937,,,,,0.43261135044031507,0.4867626119119986,17.552525562057273,,,,,0.31183407686642184,0.3092853272747291,0.7091660776156534,,,,,0.0333263145496735,0.03240141245518968,2.5043204753603368,,,,,0.12747511002249112,0.12554658930331586,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170601-002-999,328.2763671875,,,,,41.79054321289061,51.28952026367187,4.257558345794679,,,,,0.1447300720214848,0.14267082214355487,152.5738983154297,,,,,17.83355712890625,17.439453125,29.130663871765137,,,,,2.1999202346801745,2.2088613510131836,103547.53515625,,,,,21732.39453125,25385.99078125,2.4417629705865982e+25,,,,,3.3585452247675327e+24,4.102281614105969e+24,101.36843949628852,,,,,13.942814782329506,17.030395276095845,0.2948807191132175,,,,,0.027252818010045476,0.03166335829801503,1.0461088758936785e-05,,,,,1.3236781287197194e-06,1.5119237819026625e-06,49.73088455200195,,,,,6.335107421874994,7.672369384765631,5.155482551993161,,,,,0.6011904384721429,0.6706058814013431,46.187448400608616,,,,,0.8623941208672079,0.8600330827989566,0.7689960348722106,,,,,0.025051469317757924,0.023983685873202876,7.145737617804163,,,,,0.2728705075348605,0.2717663128029013,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170702-001-999,146.59986114501953,,,,,17.768166809082032,21.481346130371094,2.807230830192566,,,,,0.1553528642654416,0.15417202472686764,115.79469299316406,,,,,9.6419677734375,9.548246765136724,21.802019119262695,,,,,1.3714463043212888,1.3804332733154292,43408.8984375,,,,,7687.35125,8778.631562499999,1.6522606409097708e+25,,,,,2.4709882512886446e+24,3.11943545268711e+24,68.59268685278025,,,,,10.258171086385927,12.950163785648925,0.14937700475562415,,,,,0.01833432462831952,0.02239727384830345,2.9680408602387983e-06,,,,,4.098296454095419e-07,4.949294402912923e-07,16.901239395141598,,,,,2.0310806655883797,2.492066040039063,0.965215303937114,,,,,0.10316319654164484,0.11605190402850217,1.1410756032584548,,,,,0.036783973705136974,0.03584329988191226,0.7190397794051109,,,,,0.0458010743038112,0.043050055011219945,0.1648913575527929,,,,,0.011921878313487485,0.011770849429272841,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170813-001-999,320.9125518798828,,,,,45.70206604003909,57.40855163574218,4.013547897338866,,,,,0.13801169395446775,0.13908266067504904,116.50381469726562,,,,,14.444291076660152,14.64558532714844,23.88960361480713,,,,,1.9960739517211936,2.015612373352049,57110.43359375,,,,,13152.630312499998,15709.49546875,2.5318945378623043e+25,,,,,3.84731723392238e+24,4.833875849936704e+24,105.11020167146731,,,,,15.9719247505911,20.067568291002587,0.2508056672036333,,,,,0.02535443778485824,0.029544637172298768,5.983897146898778e-06,,,,,8.164205213270781e-07,9.195523746922096e-07,37.11908149719238,,,,,5.312677383422852,6.593610763549805,2.7794733962273366,,,,,0.3518987936004909,0.3899354203134653,15.747296142743606,,,,,0.4843565196201016,0.4953955465187221,0.7441313318285147,,,,,0.029007917526769345,0.027304949817837376,2.3566974055561705,,,,,0.12159967705214657,0.12252059569566455,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170821-002-999,255.41390228271484,12.364524841308596,14.960442810058625,13.461145629882822,15.96043701171874,37.126080627441404,46.932723693847656,3.7964700460433964,0.16186130046844482,0.15207699298858654,0.0037856483459473007,0.0038623809814453134,0.16630138874053954,0.16652431011199953,146.4745330810547,0.0016632080078125,0.0016632080078125,16.88900115966797,16.730666809082035,19.646825866699213,19.52831665039062,31.40319061279297,1.0191307067871094,1.1391838073730511,0.22531700134277344,0.22453239440917727,2.701872711181643,2.724401702880862,129720.90234375,12778.5625,15276.779375000013,2822.703125,2853.093125000014,30684.65765625,36775.77765625002,2.130867472265455e+25,1.436659103533349e+24,1.8389243004070184e+24,1.1189391045724368e+24,1.3273969990581412e+24,3.3948890528670926e+24,4.327497849551357e+24,88.46178480012682,5.964210825030506,7.634192545695028,4.645213818384406,5.5106152401948805,14.093694174971304,17.965368023710393,0.2772330553643501,0.014393351542985268,0.026741371396088953,0.014432234144528709,0.01726834853023318,0.031229711572207382,0.03770135013670467,1.1410661814704687e-05,8.647563025148222e-07,1.4436615407189229e-06,6.153877260830278e-07,7.315543603711085e-07,1.7106027042920549e-06,2.0193836279793832e-06,37.10271644592285,1.8413201904296843,2.2276153564453125,2.1956810760498087,2.0853075408935524,5.360955963134764,6.710486526489262,5.015162620704516,0.3164538417535407,0.3943160596019455,0.2709379828842717,0.3221386974692777,0.6771170428149107,0.7756784949588322,27.60939679175538,0.8701316316770615,0.9548833431055072,0.18343486516398144,0.1865150564564857,0.8539809284483013,0.8501641141852758,0.7844660456726421,0.021680374373597492,0.02703480031080829,0.010480692110411138,0.011358546327824405,0.030422808156833625,0.02905958232087047,4.356050081706865,0.1668007522449928,0.2014497602504477,0.06666475801706362,0.07048143950857533,0.22474775464740304,0.22454935102246054,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N170827-002-999,372.24139404296875,,,,,61.08229248046871,68.00602172851563,4.227341890335083,,,,,0.24720417022705066,0.2504384517669678,144.89137268066406,,,,,14.265924072265621,14.428186645507822,28.52360534667969,,,,,2.625463714599608,3.0157470703125,97207.97265625,,,,,24447.68390625001,34207.63671875,2.789903087416232e+25,,,,,5.076605386222534e+24,5.717426260729541e+24,115.82128393458284,,,,,21.07524653861894,23.735578963506892,0.328688578954097,,,,,0.040465532569801184,0.0453328580778562,1.1226700930070222e-05,,,,,1.912119051013059e-06,2.3491194236956647e-06,53.42866516113281,,,,,8.689567108154293,10.08847427368164,5.4889381067111715,,,,,0.7985371134340253,0.9507020535718632,51.57843019413903,,,,,1.6881129619171702,1.6846527953815311,0.7901121415561548,,,,,0.0357120321803962,0.032427958223807514,8.191167776060821,,,,,0.4616199276632474,0.4559417269927586,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171001-004-999,344.86676025390625,,,,,53.21298706054689,65.85430908203125,4.730836868286133,,,,,0.13383245468139648,0.13193511962890625,116.29104232788086,,,,,19.765583038330078,20.034244537353516,25.415122985839844,,,,,2.204751586914064,2.295691986083984,68764.65625,,,,,16388.345312499994,20367.936562500006,2.3080438559833253e+25,,,,,3.6869065553750657e+24,4.548028092948352e+24,95.81716439651794,,,,,15.305988688870258,18.880887134458447,0.2427877895886052,,,,,0.025989369539462626,0.030176741030014307,6.554270394647255e-06,,,,,9.68088249412042e-07,1.1381059032636363e-06,39.54083633422851,,,,,6.27795883178711,7.703356018066407,3.587842642854607,,,,,0.5092128121929127,0.5921880700011428,29.43857941700429,,,,,0.9190418586939018,0.9191012117565442,0.6955181688709384,,,,,0.031679684705451905,0.030025255281065255,4.116389423230687,,,,,0.233647545340971,0.23805030697423654,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171022-001-999,347.7518768310547,,,,,61.94127014160154,76.24478942871093,3.916844964027405,,,,,0.15523946285247806,0.15417972087860132,117.51648330688477,,,,,11.95339431762696,11.890505828857414,23.20222282409668,,,,,2.4440561676025396,2.734919052124024,52321.166015625,,,,,14853.589296874998,20768.332109375013,2.8112464580353503e+25,,,,,5.273785417478849e+24,6.41695324073851e+24,116.70734216353992,,,,,21.893828534867353,26.639626539100426,0.27048173272428466,,,,,0.029971036183130212,0.03308558023307623,6.107156529440069e-06,,,,,9.880374705036569e-07,1.1860644309408259e-06,40.56038665771485,,,,,7.294929504394531,8.812511749267587,2.7655748167619993,,,,,0.41326715734539654,0.4909569764988637,16.150549068442075,,,,,0.5111846921290564,0.5047726981287539,0.7643428041803906,,,,,0.02988606709165431,0.027441015045115646,2.4825669854507595,,,,,0.12857585026722385,0.12469346087583855,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171029-002-999,351.6165466308594,,,,,69.7667297363281,80.06436157226562,4.401550531387329,,,,,0.1466948223114013,0.14434239387512182,147.13660430908203,,,,,27.993820495605465,28.302140808105463,24.19861316680908,,,,,2.6731200790405296,3.0443429946899414,59355.375,,,,,17577.34578125,25338.3671875,2.5276137258776387e+25,,,,,5.127481286613926e+24,5.918524617764383e+24,104.93248612909493,,,,,21.28645502579677,24.57042767255224,0.25216713605992125,,,,,0.031372777826600064,0.034286310051477815,6.1743173522328415e-06,,,,,1.1343197985120013e-06,1.4198890612913622e-06,50.28834533691406,,,,,10.291614379882816,13.13404235839844,3.1453111814032075,,,,,0.5578830132084067,0.689141639251273,28.62172270967663,,,,,0.8818715761450626,0.8599941919205136,0.7218511859372319,,,,,0.03437249705930412,0.031227968704443443,4.1537410219159865,,,,,0.23952163303380614,0.2303824317484411,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171106-001-999,369.2723236083984,,,,,47.63503479003907,55.23771667480469,3.991700172424317,,,,,0.14206910133361814,0.14306127548217784,133.18685913085938,,,,,13.716640624999995,13.809848632812505,29.42486000061035,,,,,2.1856422424316406,2.307552947998047,106716.5703125,,,,,22057.6875,27127.125937500008,2.929075117006174e+25,,,,,4.0890357318750805e+24,4.7422836888892057e+24,121.59893378471331,,,,,16.975405728475124,19.687328499207894,0.3570075710173928,,,,,0.03287800354752585,0.03707258288872317,1.2952056282536204e-05,,,,,1.6862256065792053e-06,1.9026283392519089e-06,48.81248474121094,,,,,6.259557647705081,7.467947235107424,5.9836757650053505,,,,,0.705111651641281,0.7761585046507085,46.917603787549275,,,,,1.4447239626283022,1.4556329310005651,0.8169995900136846,,,,,0.02110553363523027,0.02005645670922296,7.711581512632396,,,,,0.3272402521647235,0.3214140146537687,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171112-001-999,152.82608795166016,,,,,22.07448699951172,27.55515289306641,3.26357901096344,,,,,0.15635874271392813,0.1555629873275759,164.2434310913086,,,,,30.585214538574235,30.43239593505859,19.3987455368042,,,,,1.2894868850708008,1.3025838088989232,30578.0341796875,,,,,5701.4560546875,6582.617070312503,1.4825778384394855e+25,,,,,2.3988268335423247e+24,3.0497839069280925e+24,61.54839913813872,,,,,9.95859695093958,12.661009244968838,0.11907457814918496,,,,,0.015580748563671337,0.019786364388867217,1.8729772334045768e-06,,,,,2.7250428687940757e-07,3.3911336322395715e-07,24.80749130249023,,,,,3.654857635498047,4.240108566284185,0.7068771966262153,,,,,0.088177344205005,0.10748180505302153,1.6331343355526755,,,,,0.051728004017835394,0.05157978822109244,0.6109274413264814,,,,,0.053746309626108935,0.053385649360211396,0.2006640073088844,,,,,0.01907468314414207,0.019280336755631483,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171119-001-999,329.3176574707031,,,,,62.581708984374984,79.81544067382809,4.258094787597656,,,,,0.1397876739501953,0.140996608734131,171.1840362548828,,,,,23.109283447265625,22.966586914062503,24.799461364746094,,,,,2.8488254547119136,3.1717514038085963,63887.421875,,,,,19584.74609375,27781.5834375,2.448104989179122e+25,,,,,4.79013985880758e+24,6.143688935437151e+24,101.63172489119567,,,,,19.886000742309772,25.50518488640464,0.25193550775619683,,,,,0.028391279831297356,0.03220808621395405,6.4923130290878875e-06,,,,,1.1211217926215117e-06,1.342122257024774e-06,55.66399383544922,,,,,10.597073211669922,13.707992553710938,3.1968484429160986,,,,,0.5292636454650244,0.6290340931172738,30.614436413658396,,,,,0.9441497231802812,0.9496918497147532,0.7311843750122036,,,,,0.030939812077222406,0.02865121639268775,4.500849873726203,,,,,0.2415746172014215,0.2394329248958513,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171210-001-999,292.79254150390625,,,,,57.15879577636718,80.2025561523438,3.5080201625823975,,,,,0.13295865058898926,0.1352290821075437,123.28393173217772,,,,,7.371290435791011,7.375735626220718,23.52583885192871,,,,,3.0859470367431636,3.1875308227539065,54541.111328125,,,,,18770.662109375,25308.83648437499,2.647530687711389e+25,,,,,5.395422194279699e+24,7.443218657593726e+24,109.91077248884876,,,,,22.398796887577628,30.90011066752625,0.2586009784491047,,,,,0.02904592596889932,0.03430943283733562,5.96783302008318e-06,,,,,1.0818488482884769e-06,1.2613729525455007e-06,36.06510543823242,,,,,7.11172393798828,9.837265014648438,2.425458307542992,,,,,0.4208240977385098,0.4752402615608768,10.211043190716033,,,,,0.3183752550247121,0.31824525050981656,0.7813357687650191,,,,,0.028042432367701653,0.025685021452419132,1.6044753057847534,,,,,0.07878699823335955,0.07805117391056204,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N171218-001-999,386.7042388916016,,,,,63.79531921386718,66.31996154785156,4.150942325592041,,,,,0.24776196479797366,0.24853038787841794,136.49392700195312,,,,,18.775452880859376,18.82073974609375,27.82925891876221,,,,,2.4149603652954106,2.8538557815551755,90280.41796875,,,,,21522.45953125,30720.021093750016,2.95202049028963e+25,,,,,5.38020349883837e+24,5.707232209033036e+24,122.55149826841705,,,,,22.33561731500485,23.693258921591788,0.3382622331955985,,,,,0.04347117603339778,0.04847286496375819,1.1019252457738214e-05,,,,,1.9768004303994048e-06,2.414822696314452e-06,51.71366882324219,,,,,8.630290985107424,10.225345611572266,5.285176941411639,,,,,0.8131175699924222,0.962223964331173,46.253239892971784,,,,,1.5045155232042475,1.5011920663214795,0.7984027678775205,,,,,0.03574275589183451,0.032317195894890016,7.426044125846674,,,,,0.4185298451050956,0.4034133216496345,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180121-002-999,173.1733169555664,,,,,36.62032684326172,54.79916595458985,3.563311219215393,,,,,0.13433232784271265,0.13292041301727275,123.95223236083984,,,,,8.48529052734375,8.39459075927735,21.50843620300293,,,,,3.1320783233642584,3.155476379394532,41678.79296875,,,,,15685.161953124994,21166.757500000018,1.5415845266029218e+25,,,,,3.393409216162362e+24,5.008691177941368e+24,63.998029168171776,,,,,14.087550714722527,20.79330445840823,0.13766774062271664,,,,,0.01650784660979769,0.02060453946295998,2.6504361334138698e-06,,,,,5.15850926687527e-07,5.910423783987385e-07,21.379060745239254,,,,,4.497456207275392,6.819227218627932,1.094027957269973,,,,,0.20669545720163873,0.2282322371187033,2.7314244838795254,,,,,0.08622882352365524,0.08529749588988089,0.6274228068949905,,,,,0.04242476020198815,0.041383442915897906,0.34454062693037385,,,,,0.026300176362098304,0.026618449086851348,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180128-002-999,298.73748779296875,,,,,45.36553466796874,57.417183837890654,4.550923824310303,,,,,0.2486961746215819,0.25418567657470703,168.17127990722656,,,,,25.54795837402344,25.293831176757827,30.40073585510254,,,,,2.674649581909179,2.6755809783935547,117690.36328125,,,,,28410.33453125,33888.99609375,2.0772674698729093e+25,,,,,3.5335619572626794e+24,4.5789116402964654e+24,86.23661034012413,,,,,14.669387069340244,19.009098473499094,0.2617483336817107,,,,,0.033171129289255134,0.04023568096020319,1.009513380060678e-05,,,,,1.6144229105630908e-06,1.928662266190746e-06,49.69301223754883,,,,,7.594422302246088,9.39404296875,5.317374203192701,,,,,0.7495732219166751,0.8601505569008783,53.86787731981836,,,,,1.7475527684326693,1.7548140986578176,0.7287899403466556,,,,,0.04285232596226485,0.04013778517527455,7.894165399399201,,,,,0.5389963259591797,0.5291243994114598,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180204-003-999,368.6006317138672,,,,,67.83732116699218,74.33280456542968,3.7033132314682007,,,,,0.15824377536773682,0.15686554431915267,102.01527404785156,,,,,7.930063476562508,7.699826354980472,21.59402656555176,,,,,2.1525859832763667,2.6593952178955083,42178.34375,,,,,11397.965859375,17581.25390625,3.152952605172787e+25,,,,,6.095160166404399e+24,6.668245511505119e+24,130.8930839078706,,,,,25.303720385272328,27.68285250541814,0.28166096981989,,,,,0.03135444507805335,0.03292043696410829,5.5332311426424714e-06,,,,,8.77945535043813e-07,1.0940184634373159e-06,37.33574485778809,,,,,6.881167221069338,7.702029037475589,2.3637926072816384,,,,,0.3336457467936569,0.42469094026483933,11.086992574787152,,,,,0.34978123472023803,0.3440963870130531,0.7829203021651421,,,,,0.02880454781950792,0.02598849221994559,1.7449408663084969,,,,,0.08627683487099791,0.08433577959754013,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180218-001-999,229.0282745361328,,,,,35.84086608886719,46.64932556152342,4.239463806152344,,,,,0.26129937171936035,0.25263357162475586,136.07400512695312,,,,,19.411025695800788,19.04425048828125,33.88652992248535,,,,,3.2149375152587893,3.2105693817138667,162993.359375,,,,,42129.1809375,50856.265625,1.7133495522610143e+25,,,,,3.084391099614993e+24,4.045477072329373e+24,71.12875922704309,,,,,12.804679091726143,16.794574362044898,0.24041384309352865,,,,,0.03241789760237754,0.040442780979107466,1.1508048748035613e-05,,,,,1.990658179312065e-06,2.4389314685495133e-06,30.897546768188477,,,,,4.898927230834957,6.179141006469727,5.647436902260287,,,,,0.8482853418483627,0.9804514248936168,32.13928701028946,,,,,1.0555816634872244,1.0444789142034452,0.7313714009538503,,,,,0.04641898988054827,0.044600799265591906,4.725313227442845,,,,,0.3430272244498669,0.3420642996851839,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180226-001-999,312.1874542236328,,,,,51.95567321777344,66.28822937011722,4.3738861083984375,,,,,0.24914091110229464,0.2503843307495117,158.43235778808594,,,,,20.175064086914066,19.891254882812518,25.594879150390625,,,,,2.5592848968505852,2.637653350830078,70234.078125,,,,,19032.07953125,24028.2421875,2.2623083710921567e+25,,,,,4.179439092278694e+24,5.404644193925957e+24,93.91848103172352,,,,,17.350710280134052,22.437081509157906,0.23997112925713135,,,,,0.031061517363446145,0.03707259223228005,6.570491827460164e-06,,,,,1.139718392596645e-06,1.3517849643351491e-06,49.04243469238281,,,,,8.260295867919924,10.481552124023438,3.3243463173269583,,,,,0.5058413843130882,0.5737211759852281,29.560642821909124,,,,,0.9643594205169777,0.9710700736643504,0.7139800331420274,,,,,0.0456655458586156,0.04296796270453318,4.245115695296664,,,,,0.3118461607399392,0.3016388235300793,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180311-001-999,241.32842254638672,,,,,40.074628601074245,54.00252593994146,4.0930142402648935,,,,,0.13467670440673807,0.13498401641845706,154.2005615234375,,,,,24.196676635742193,24.55317687988281,30.673928260803226,,,,,3.2326021194458012,3.1932287216186523,120891.7890625,,,,,34334.4453125,41822.1796875,1.8664208398926431e+25,,,,,3.2354114808040605e+24,4.367303080636691e+24,77.48342908886762,,,,,13.431631853221777,18.13061723944159,0.23734655464246215,,,,,0.02651795290714995,0.032420679055323254,9.321106268832107e-06,,,,,1.5523076508803653e-06,1.7680249597476754e-06,36.879886627197266,,,,,6.255097122192383,8.120216674804688,4.414404833698966,,,,,0.7034977440794189,0.797976618583423,27.66222128600948,,,,,0.8535652633637518,0.8621282083265989,0.7348387811088768,,,,,0.03148108501341474,0.030440552727563405,4.087840680911453,,,,,0.22265219832922867,0.22428710358859671,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180317-001-999,300.2651672363281,23.013180541992195,14.076327514648426,17.355114135742213,20.983444213867188,45.81641967773436,59.49885375976565,3.90735125541687,0.26569605350494374,0.1711828565597533,0.004134888648986923,0.004145779609680211,0.13531651496887198,0.13198346138000527,132.52136993408206,0.0009613037109375,0.0009918212890625,14.475153198242195,13.657944030761714,13.272689208984374,13.094646301269536,28.107500076293945,0.8897985458374009,1.0876828384399388,0.6226816177368164,0.6214116287231448,2.7835518646240227,2.7964633941650408,93015.4921875,6657.405703124998,8811.252734374997,6181.40625,6444.870937500003,24988.25156250001,30616.5884375,2.4344191340289266e+25,3.0302789933226255e+24,2.467819362595764e+24,1.4076384130971497e+24,1.6964607618484687e+24,3.9232833925363e+24,5.057667698264591e+24,101.06356418253596,12.580035674703709,10.24501562020825,5.8437330334488,7.042763043210187,16.2872940573576,20.99662777426349,0.2840695673654701,0.02773749829937017,0.04434898166090473,0.014106947300902672,0.017445724573902144,0.028027350348563632,0.03218623298426882,9.368187518137132e-06,1.0032301079326886e-06,1.8897117494270573e-06,5.332656990419999e-07,6.515790849095116e-07,1.4168912598866782e-06,1.6159443153880603e-06,39.58255195617676,3.063274383544922,1.8735540771484336,2.5938873291015625,2.417945709228519,6.1370182037353525,7.8474857330322285,4.236570216344467,0.2922968131836257,0.5323436817900791,0.2285954642500556,0.2792461834643403,0.603716288874693,0.6666210011583829,25.558439994265388,0.8199034404096786,0.6634338203904342,0.17631410494007582,0.175632723587146,0.7861679129605791,0.7906340394959912,0.7799308775083549,0.025926865905779858,0.033441404382629665,0.009899264431215693,0.011146532311168024,0.02517179216964749,0.023712017211546588,4.008676914920419,0.24987332882945346,0.2023583578699002,0.06032589139592215,0.06416516416959261,0.1878478322095818,0.18848510265147225,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180409-002-999,246.59587860107425,9.719754333496097,8.633764343261731,16.343412780761696,18.525303039550774,48.00399200439455,69.43683380126953,4.323110580444337,0.2070983982086183,0.21009226799011227,0.004316329956054687,0.004296779632568359,0.1340425491333006,0.1365809440612793,135.01875305175778,0.0008697509765625,0.0008544921875,11.574704895019536,11.535463562011726,12.048185424804686,12.092788085937517,20.88386344909668,0.5674387359619146,0.8422803497314462,0.7681383514404274,0.7640252685546898,2.722858200073244,2.7275138854980483,38152.337890625,3591.4256249999958,5671.3992187500035,4232.357187500005,4523.334687499999,13061.8990625,16985.861328125007,1.8069132743178383e+25,1.0567176505520428e+24,9.76084849377701e+23,1.1955492936556944e+24,1.3512671234709963e+24,3.6027340462859355e+24,5.195154939449907e+24,75.01300541007298,4.386904892693637,4.052162277390011,4.963256782031252,5.609710741742773,14.956551171894445,21.56739845337889,0.15676598386034385,0.012969587161962531,0.01069699486600012,0.00703880410297253,0.007801991510955092,0.017080738738739026,0.020959747943073037,2.8500031399221964e-06,3.387292028677379e-07,4.610838579990096e-07,1.742452991442739e-07,1.8741110046017283e-07,4.968997127967786e-07,5.593755595249458e-07,33.169740676879876,1.1665414047241214,1.0360052871704113,2.306772689819333,2.493577575683595,6.439603500366211,9.307737350463867,1.4268838309544525,0.0972256837552874,0.1470275832745327,0.0871063099358369,0.09392971895369297,0.2415801468116612,0.2650520142934605,7.854384774500468,0.2689093131630909,0.27649679252209935,0.04489759781080682,0.0448085294352456,0.2405574846880505,0.24087799761829576,0.5991186819756394,0.043475518714972905,0.032905300906578394,0.013462613761584752,0.013980150760907306,0.038027752876657495,0.03825968818059355,0.9468427789245016,0.06588115297810959,0.07064996191128227,0.02230084067627014,0.023127403571046038,0.06939443702722747,0.07069884771065071,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180422-002-999,,,,,,,,4.2195048332214355,0.18325244903564375,0.15798955917359336,,,0.2178287506103489,0.2255299568176339,147.7720184326172,9.121888732910065,6.174106750494275,,,6.014207153320285,6.850882568359537,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180429-001-999,141.92829132080078,8.64199798583985,7.592441711425778,6.716488952636722,7.604450378417965,14.055719299316408,16.479263000488285,4.187893867492677,0.20024573326110673,0.2061563205718997,0.004432201385498047,0.004258155822753906,0.1341793823242181,0.13494443893432614,160.0162353515625,0.0001983642578125,0.000213623046875,16.29633178710938,15.215582885742206,17.763259887695312,17.973579711914088,41.18243789672851,1.6794740295410122,2.2934523010256527,0.04294776916503906,0.04099845886230469,2.3360748291015625,2.3409890747070317,292566.625,33992.63125000001,51133.97250000626,914.671875,874.921875,47016.765625,52782.10125000001,1.0732706614345357e+25,6.737852907338082e+23,1.0511199681737384e+24,5.064118885457085e+23,5.736547755124357e+23,1.1923973239224534e+24,1.381777572253093e+24,44.556238020364326,2.7971823760121524,4.363666423836513,2.1023409521160303,2.381496079012102,4.950171553978969,5.7363731827179265,0.18323167175306107,0.01479617406963907,0.016368831594588434,0.008659475518992626,0.009825931346329251,0.015279638667771043,0.017188170406628126,1.2995458443743993e-05,1.371057319977162e-06,2.1566472550330273e-06,6.184866525324995e-07,6.993855526518297e-07,1.4557509276165147e-06,1.6522180631313018e-06,22.608805656433105,1.219834480285645,1.0716369247436504,1.2255487442016602,1.103215217590332,2.252923011779785,2.5632782363891633,6.301043631795548,0.7756160286500782,0.9890499191422082,0.30043514107360897,0.33925352868190384,0.6369522792229585,0.7091075846767003,26.808698141983673,4.031325220234773,4.865490574729616,0.19694265436993774,0.19024253097742516,0.8392903410953139,0.8242706763497942,0.6762468871675835,0.03619825307091973,0.0237834291607838,0.012806425979534077,0.01340980102117395,0.029856671375747882,0.02865352176879044,3.6454360069550105,0.5363520756177921,0.7759404950342611,0.07582803515823544,0.07838372675970673,0.2067766733523091,0.20709212989354286,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180605-002-999,342.7155456542969,11.883709716796716,13.9583679199219,17.38959594726566,18.880991210937513,50.045235595703105,62.018739013671855,4.2869999408721915,0.19866055488586465,0.19066996574407025,0.004328727722167969,0.004506587982177734,0.13409876823425293,0.13316294670104956,155.49982452392578,0.000274658203125,0.000274658203125,15.785780639648435,14.761062622070312,17.338340148925763,17.334302673339838,28.738009452819824,1.4010670471191418,0.9998771667480462,0.3830574417114292,0.3993635177612305,2.59799533843994,2.6606714248657255,99416.54296875,14177.292499999996,10990.745937500003,3984.0987500000047,4267.4296875,24598.54453124999,30248.47890625001,2.5305576881749667e+25,1.7167301736857046e+24,1.5223533984407085e+24,1.2144032789578672e+24,1.456435342763655e+24,3.860937057679064e+24,4.8146018670879425e+24,105.05470309593849,7.126910385609848,6.319965951680117,5.041528059439827,6.0463107886236145,16.028466695778235,19.987553417004094,0.3015389018835122,0.02235766059221267,0.01963700964532622,0.014258960844225675,0.01568047046241117,0.02801859044373195,0.031995397646295165,1.0401216252195007e-05,1.441879294427839e-06,1.1047844628555073e-06,5.227025619397632e-07,6.335774761731464e-07,1.4673244005009174e-06,1.682400406664661e-06,52.941001892089844,1.8377866363525184,2.1586602020263683,2.935719604492185,2.9145791625976543,7.786094665527344,9.60524185180664,5.16720695290401,0.6252279533040497,0.6368986349663253,0.25933025417806377,0.3146453806987619,0.6977791879508644,0.7700797965225981,49.660877687165204,7.082502849865455,8.68271597538012,0.253595660919558,0.259729297826226,1.5283677338996495,1.5147576122820396,0.7711787433822906,0.028474178471457386,0.018821946550925284,0.009208045897917684,0.010387628709814913,0.023622024155051213,0.022710218918491232,7.705245189337085,1.0798636568090023,1.2082716775371312,0.10690676893307938,0.11734933263503412,0.35142098062928717,0.35108267638403756,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180610-001-999,150.40718841552734,21.90120300292969,27.702211303710946,9.226568298339856,11.426241149902351,22.456527404785145,29.021784362792967,3.387376189231873,0.15495535850524875,0.15597850799560575,0.003530263900756836,0.003424444198608434,0.1563982152938843,0.1548202657699589,153.8420867919922,15.017362670898422,14.980026245117188,18.808390197753912,18.186058044433594,20.853340454101556,20.9141845703125,28.461079597473145,2.515611000061035,2.521474342346192,0.5723765563964847,0.5917518615722628,2.5274748611450164,2.5460214614868164,96570.109375,23122.54546875,27692.47890625001,5798.620937500003,6243.247187500005,23510.50624999999,28303.915625000023,1.407637619555944e+25,2.2770226269077007e+24,2.908653926679226e+24,8.626813339153381e+23,1.0617457562486168e+24,2.330958250466959e+24,3.010916255436106e+24,58.43729739106377,9.45293352253281,12.075115936064535,3.581373853849783,4.407778795452579,9.67684428124776,12.49965233907385,0.16603368061420348,0.018533889167594075,0.02204556881965283,0.009192632727557716,0.011394055997649285,0.019706615183030796,0.023946451648222317,5.618757362560418e-06,8.357995160484554e-07,9.693719723283286e-07,3.4326890818201053e-07,4.1899960977178957e-07,8.768247651378138e-07,1.0412097814987162e-06,22.99499702453613,3.3409989166259737,4.270582504272461,1.608141174316405,1.5282847595214868,3.4889704132080084,4.3397055053710965,2.202869067560945,0.2892826051143369,0.3199457018973808,0.1349143025423425,0.16440573495972144,0.3070708092907213,0.3504311097638402,5.831236737634902,0.17943061466455834,0.1811129166125589,0.029256853800303517,0.028334771042033857,0.17852640320090973,0.17895042782681614,0.7006336418147698,0.040180783273329516,0.037874370173901384,0.014186449600197769,0.015854663986208717,0.041501459300429144,0.039874653313203716,0.8217262948677844,0.05480126033617483,0.053971321615012065,0.017793017324896243,0.01854739862051602,0.05626163060529421,0.056000105531921585,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180618-001-999,269.81857299804693,52.87212341308594,74.03636169433594,20.93695068359375,25.148452758789066,54.1483154296875,76.42121704101567,3.048264503479004,0.14790546894073486,0.15139006137847888,0.0031811380386352894,0.003093361854553223,0.15408946990966754,0.15563511848449707,152.46542358398438,14.83990478515625,14.725795288085948,18.757636718750007,18.004530639648465,20.9154376220703,20.89186767578124,19.50892639160156,2.339834213256836,2.4036920166015605,0.697305183410645,0.7402969741821295,2.434776306152344,2.4514694213867188,31102.029296875,9740.34046875,12782.8828125,3377.6161718750013,3853.271328125003,10252.037109375,13259.763671875,2.8062098604521704e+25,5.93846024867442e+24,8.269712325320529e+24,2.1707095655215192e+24,2.6099839192955447e+24,6.033006593989483e+24,8.495323312375454e+24,116.49825059997384,24.653189341889814,34.331253426272546,9.011580727007283,10.835203916039289,25.045693266313023,35.26786496336535,0.2270489450579711,0.030517557071155808,0.03719564119090995,0.013377973881024685,0.01630785605516111,0.03226591953847269,0.03982215674973244,3.599116167507609e-06,6.310204124288624e-07,7.406586734003102e-07,2.641675404931188e-07,3.072272855360672e-07,6.722523119911923e-07,8.077146545286222e-07,40.702857971191406,8.079416503906252,11.139464721679692,3.3469364166259794,3.5182064056396456,8.175884246826174,11.51766540527344,1.269714261163001,0.20215642285071445,0.22776698227698144,0.09337447563192193,0.10852130037840067,0.21693342442556207,0.2506284179792433,4.155007665847928,0.12716116766204166,0.12909014140339448,0.025174960039016092,0.02404469785361396,0.12883292891396092,0.1318114864818707,0.7827912134854859,0.03555878350711461,0.03297692700603594,0.011753629978258351,0.012987214340383637,0.037935282774497536,0.034923659710894395,0.6540488453673514,0.03672456852683825,0.03535862443446969,0.011092579279504132,0.0112758031503708,0.03874653175572751,0.03754743546399863,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180625-001-999,384.0932922363281,14.424528808593097,25.92222167968879,19.39910888671875,21.35711669921875,60.241989746093786,65.93822387695315,4.082835674285889,0.2721115493774402,0.2153507804870607,0.004024982452392578,0.004026966094970774,0.1341320991516115,0.13552379608154294,148.88768005371094,0.0002288818359375,0.0002288818359375,13.748810424804676,13.990402221679688,14.875242309570297,14.923019409179688,26.49456787109375,1.2851333618164062,1.0094936370851355,0.408564567565918,0.40178897857665774,2.3307666778564453,2.7380857849121085,77903.88671875,10676.34375,9150.958125001664,3527.7890625,3577.3615625000093,18804.30859375,26735.05609375,2.977868790297434e+25,2.2960401832631927e+24,2.1080568927772347e+24,1.5029870959177155e+24,1.6559905777101258e+24,4.86034611876244e+24,5.28659633849103e+24,123.62457614984369,9.531883856124182,8.751481620629491,6.239567817659079,6.874753311649472,20.177458148299735,21.947012365040823,0.3267063218443963,0.030899540924581307,0.016192584361345408,0.014604486642278147,0.016371004708807257,0.03097548279816381,0.03176529814112483,9.629838698989751e-06,1.676124072367161e-06,1.1367252383558105e-06,4.582982552628974e-07,5.15672532193741e-07,1.3862420659672159e-06,1.669809295358437e-06,56.5743637084961,1.9693798828124116,3.539002227783385,3.0519518280029274,3.0329914093017583,8.881690216064449,10.271110534667967,4.547011392027466,0.5298683417734744,0.4797865230744734,0.21623537368546675,0.2442346867597163,0.6071889873105287,0.7282079617664792,41.86291444634573,5.665717718181777,5.719308753352159,0.2285890706530367,0.2304498437702023,1.2831859691726422,1.2782864500746172,0.7944691516406437,0.0326806938244838,0.022839367969628932,0.008328305172539685,0.008622649503502777,0.022211808273475242,0.02034014189233979,6.6895720559963765,1.0055948421356522,0.8855028232402411,0.08156483600409459,0.0835527254251982,0.28886865447280385,0.2858595421307131,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180708-001-999,204.86727142333984,10.108730773925373,7.415321350097656,8.216636657714844,8.49538543701172,33.6077926635742,45.29181427001953,3.6858781576156616,0.15362748146056404,0.1421334743499756,0.0038713550567628374,0.0037808799743652703,0.13401544094085693,0.1345428228378296,160.6850128173828,0.0001983642578125,0.0001983642578125,7.192468566894548,7.387196960449216,7.725189208984375,7.5437164306640625,29.236523628234863,1.6315742874145511,1.0422465133672674,0.646906852722168,0.6196508407592773,3.2713117599487305,3.2918980026245137,104680.50390625,17354.074374999997,12127.539062506885,7045.5859375,7042.1796875,31353.45703125,39490.38921875,1.7604467806529114e+25,1.1030926348749474e+24,1.215556296503275e+24,6.826951175673573e+23,7.593737670052221e+23,3.0460993873775976e+24,4.096206050642568e+24,73.08397462026365,4.579428075701365,5.046314748020919,2.834171029422791,3.1524982024461115,12.645713165798716,17.005172910339457,0.21377770525840475,0.012696199008351032,0.01019878993267842,0.005148757263052889,0.005741019492560534,0.02070247325520136,0.02462614790565457,7.630011795120004e-06,8.733003852554123e-07,8.064604617134526e-07,2.7009235917031724e-07,2.725953646224687e-07,1.2587735071836387e-06,1.3916732525293004e-06,32.8642520904541,1.6123256683348934,1.1827354431152344,1.195918197631837,1.2004674530029291,5.362750244140623,7.275827407836914,3.2542470209063654,0.37423696484498414,0.41567144690185653,0.11498846070809865,0.11620760063932155,0.5034535918561138,0.5464574798882711,14.730109793592252,1.7478002785225577,1.964491417002044,0.07678778684461918,0.0741543408523313,0.4621695426767207,0.471942366534213,0.7370464426874455,0.020325812056355863,0.020701867396674345,0.0055680838141516364,0.005874566163871275,0.02922956682827793,0.02783617938954119,2.1843732603364585,0.2742895478461218,0.2624527242746129,0.021502173271305217,0.02095544332899646,0.1163682718757948,0.11492224539699515,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180723-001-999,396.66326904296875,20.27853332519533,15.053761596679692,22.592025756835934,26.308886108398443,51.27334960937503,55.24209716796878,4.39347505569458,0.2361917495727539,0.17779626846316532,0.004401206970214844,0.00430400848388679,0.13522378921508782,0.135165367126465,142.68714904785156,0.000152587890625,0.0001678466796875,15.772514648437493,15.915878295898438,17.455854797363287,17.352297363281252,26.569515228271484,0.9518526458740126,1.1069449615478495,0.4001668930053697,0.3980648422241195,1.846198425292968,2.036078186035155,78566.8828125,8175.1004687499235,10271.069531250003,3493.9939062499907,3581.6879687499895,15266.136249999996,19481.745312500017,2.8588065079153338e+25,1.959920739965694e+24,2.035199220232678e+24,1.626723540409382e+24,1.896488210133977e+24,3.9039615589623575e+24,4.189045740596925e+24,118.6817713349109,8.136502573753305,8.449017021889205,6.7532528246819234,7.873165933800976,16.207080533719534,17.39059174940601,0.3142287015141075,0.020077714801765126,0.0213077107532737,0.016598292502959192,0.01948153910833389,0.02809757752812414,0.029746527262940137,9.275967714456144e-06,1.05895606335743e-06,1.430569500465771e-06,5.168660210478068e-07,6.042238662472388e-07,1.1660445533326405e-06,1.3597801234682422e-06,55.85563659667969,2.9603805541992188,2.197582244873047,3.499561309814453,3.404610443115238,7.320949249267577,8.56707427978516,4.7145685533882045,0.4138779914941883,0.8129709288802092,0.262981232978853,0.3072391367766052,0.5490602867989773,0.6411944628067445,48.95671410536444,9.800658049231998,9.516077824104322,0.27066711112783537,0.2737943745988076,1.5732670694941149,1.5850365940866311,0.7714168721280337,0.017671568437128467,0.021938764030909774,0.01072069734121617,0.0114456894325633,0.02292821144151569,0.021408577697143102,7.597892539566112,1.4642829534387225,1.375354234324421,0.11707076722202905,0.12316539984281415,0.35153814841859976,0.3485468164424601,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180827-002-999,259.32037353515625,10.420931396484377,10.684437255859393,12.683287963867171,14.463088989257812,43.099407958984386,58.19754516601569,4.157958745956422,0.19885175704956026,0.12949958801269545,0.00415802001953125,0.004163265228271484,0.18947478294372555,0.18838763236999512,145.6143035888672,0.0004730224609375,0.0004730224609375,14.121791687011724,14.006921691894547,15.301315917968733,15.226006469726544,31.016069412231445,1.1722757720947286,1.7530350494384803,0.4972772598266602,0.4988431930541992,3.4441820526123053,3.4620810699462936,124982.4140625,14398.790625000007,23596.9740625,6157.1484375,6374.078125,37183.709374999984,46697.907812500016,1.97559307180753e+25,1.1648488745953544e+24,1.4615218957584278e+24,9.63459977911751e+23,1.0978170570341713e+24,3.5316577469318993e+24,4.8080025421186856e+24,82.01565392757932,4.835805689950831,6.067427332109048,3.9997508216196853,4.557526806020307,14.661481845449586,19.96015668431869,0.2544955028164957,0.02061838058725518,0.016331058726877568,0.011272354729103123,0.01299812169228856,0.028846310373657036,0.03466966526844928,1.020888046380298e-05,1.105618202915849e-06,1.4571257085638619e-06,5.186570852515297e-07,5.805234827019607e-07,1.770459688641663e-06,2.0478731276180604e-06,37.58189582824707,1.4069071197509757,1.4424825286865255,1.984149932861328,1.9883766174316408,6.3360759735107415,8.491031417846694,4.9186534784885625,0.5079567518171144,0.6998418595744162,0.2500574713875876,0.2801945930008989,0.795259584293083,0.8765426144365582,32.363282355905135,3.6357733502550285,4.30651853071549,0.18557306970106424,0.18539469291691546,1.0497443450228872,1.046206403113949,0.7461237587804248,0.022670804654301824,0.029365764538355044,0.010148305650460432,0.010831436727281152,0.03469606040760054,0.03298609385999307,4.855257841578407,0.5878978551066627,0.5206695437877311,0.07347758746549626,0.07733643642663335,0.283328121478597,0.2823752773072901,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180909-003-999,300.61692810058594,6.467081298828133,14.70330810546875,17.194122314453125,22.932681884765657,49.24555969238281,64.42788879394533,4.384539842605592,0.16416730880737251,0.12272312164306687,0.2336239624023433,0.21910966873168913,0.2481691837310791,0.2481997394561768,153.39151000976562,0.0003814697265625,0.000396728515625,16.968766784667963,14.939317932128914,18.473179321289052,18.531104736328132,28.696282386779785,0.9607562637329109,1.1062846755981433,0.5811892700195322,0.5461997985839844,2.9603483200073235,2.9220507431030285,98984.12109375,10243.582968750008,12647.396093749996,6050.417187500002,5911.0234375,27582.442343750008,33421.22953125002,2.174215677190248e+25,1.1454603033088016e+24,1.2490108383689974e+24,1.9311709347222285e+24,2.6358288906328947e+24,3.991854290844604e+24,5.213429922727025e+24,90.2613615572172,4.75531510838924,5.185199428632487,8.017149347070045,10.942497885390623,16.57196234990289,21.643266035897643,0.2584098713260221,0.014838153944233991,0.01872499196394589,0.02246785931047915,0.032966249723371144,0.033100824672836426,0.03936574048137936,8.854756357915822e-06,6.694853442003948e-07,1.3452317441036447e-06,8.396126825218769e-07,1.2018494963807888e-06,1.5200181385394575e-06,1.8168213375998362e-06,45.77377128601074,0.963682632446286,2.190875320434571,3.684430389404298,3.4020738220214852,7.466840744018555,9.709314346313477,4.498386890213389,0.3609820247938993,0.4209883876506213,0.307379456005636,0.4028952198061129,0.6838642051552322,0.7714226368231634,38.77722446182969,3.5304264207761804,4.671761728950075,0.005815429921995019,0.005550768255510263,1.33140440759189,1.329950839309724,0.7336527256859819,0.018422399455999328,0.025238936985543026,0.032971059337806974,0.03869269718820778,0.04311684236035407,0.039769228051636414,5.7183513713161185,0.6504457538998558,0.7074470091551772,0.2575611794850623,0.30219911387418463,0.3982203953887202,0.3929746593862946,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N180930-001-999,397.45664978027344,19.405719604492162,14.849197387695312,26.75425720214844,31.096420288085934,59.69542663574219,60.14962585449217,4.7014198303222665,0.3116228675842283,0.2581111907958986,0.004799842834472656,0.005222797393798828,0.13260272979736332,0.13317981719970629,131.80142974853516,0.00018310546875,0.00018310546875,15.36932373046875,17.083106994628903,15.644209899902348,15.740881042480481,26.03885078430176,1.1131898498535158,1.3241311645507778,0.6005112457275388,0.589999465942384,2.053557739257812,2.4908161163330083,73952.703125,9016.147968749996,11779.557031250004,4947.975468749995,5090.000468750004,16153.252343750004,23317.2578125,2.674592717494356e+25,2.3044202740968016e+24,1.8551234173040837e+24,1.9645057495521213e+24,2.092359016590432e+24,4.156489169044286e+24,4.150721226290401e+24,111.03423769073216,9.566673339823993,7.701442283726664,8.155536987512933,8.686312755689258,17.255434942893928,17.2314896475025,0.2876901529396493,0.0266124982300443,0.0266366742140306,0.01691976943259188,0.020231471043915927,0.02603495201515771,0.026495607845751612,8.202412206468002e-06,1.044460366833173e-06,1.3904893225696223e-06,5.420312167987222e-07,6.428455018722658e-07,1.12583985879441e-06,1.3333508595215431e-06,51.53417778015137,2.4937236785888715,1.9082378387451229,3.6198698425292974,3.9098616027832023,7.908111801147456,8.969603042602536,4.461475000946935,0.4209867256273778,0.7836354756252097,0.2944264827618923,0.3498492785329255,0.582888986213344,0.6878944497191242,47.53400422923632,6.6892924380423935,13.05611167814324,0.26986350552799365,0.2778803682666222,1.6230892298168271,1.5902491964090402,0.7364513385797394,0.03798555450190577,0.02895747483599387,0.014526464052952768,0.014256060404103875,0.024461485057427627,0.02260306181576499,7.039209105901798,0.9281116475014546,1.8578064329699304,0.1418021601456516,0.15009706804571898,0.35274305451778076,0.3476421579095037,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N181007-011-999,202.9549865722656,12.126988220214855,12.46217926025392,11.53838348388672,13.42047882080078,26.462174682617192,32.9518084716797,3.9860832691192623,0.1563745927810669,0.1759860754013065,0.003949761390686035,0.0040062665939331055,0.1348709297180175,0.1357581424713139,158.65333557128906,0.0019683837890625,0.0021514892578125,17.31030731201173,17.417494201660162,17.586341552734382,17.457587280273458,33.32370758056641,1.3472097778320309,1.5231118774414083,0.6041315460205112,0.6018094635009774,2.6877735137939425,2.676047210693362,155006.015625,17980.524062499986,22158.67031250001,8381.245312499988,8654.8046875,34562.890312500014,40422.18562500001,1.6116767522114605e+25,9.93534890389244e+23,1.3849723643631076e+24,9.14084306256748e+23,1.0630727043042442e+24,2.2649672586750435e+24,2.8119205314093904e+24,66.90786915524163,4.124605157710235,5.749636185499455,3.794770451082498,4.413287546928942,9.402886327943547,11.67353259469192,0.22271492920600794,0.014090658431585969,0.017066968781045688,0.011455707793953274,0.013280098500639992,0.020654581813195492,0.024146555830569627,1.0331273133890117e-05,1.0298606347844518e-06,1.3159004432243271e-06,5.888445334231902e-07,6.691731248314397e-07,1.390387015672546e-06,1.564498266446693e-06,32.02439498901367,2.321759719848629,2.386210556030278,1.9603900909423828,1.9635171508789069,4.211044464111325,5.163086090087893,4.767372830952693,0.3399278265758956,0.4071542671041364,0.2717088061545407,0.30938864810727296,0.5938385259349479,0.6593622975874069,25.17770591445199,0.7853071103427567,0.7787252228969059,0.13500595016200026,0.13626544520533554,0.7858635412461084,0.7812413350075644,0.7296258885772952,0.029591703105264818,0.02710284509198868,0.012076874088529976,0.012866086723381964,0.02829448606735785,0.027673222648071705,3.6956766261034506,0.1938749880906991,0.19924169942543513,0.06539891648877028,0.06862733432071623,0.1925561589857057,0.19469861449802695,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N181014-002-999,365.7347106933594,16.876001586914068,8.512330932617147,15.3414306640625,19.54071044921875,46.50460815429687,55.025777587890616,4.434035778045653,0.18931198120117188,0.2440343475342859,0.005004243850708079,0.004621267318725586,0.1348153495788571,0.1336556053161626,139.8368148803711,0.0009002685546875,0.0009002685546875,12.689186096191404,12.49260192871094,12.662079162597651,12.934669494628904,28.477136611938477,0.7211449432373023,1.027751922607422,0.3708810806274414,0.34187374114990376,2.1738745117187466,2.256294021606447,96733.6484375,7429.012500000013,11244.734375,3814.17578125,3604.003281249999,20505.133750000008,24863.0390625,2.610169365820801e+25,1.9540493583511537e+24,1.2379399584217517e+24,1.1609701524976328e+24,1.3924672825574765e+24,3.53123184562772e+24,4.189753124569091e+24,108.35973787034214,8.112127857651743,5.139239282720652,4.819703389644771,5.780750923935031,14.659713739736487,17.393528414850067,0.308290194316842,0.024251266111220415,0.019996170061955476,0.013245950574664931,0.01577808893021332,0.02603329401616361,0.028584706857484262,1.0470384305483934e-05,1.2225144654829064e-06,1.326878023238563e-06,5.346642685203829e-07,5.6957782645865e-07,1.2921196018251534e-06,1.4639879255868956e-06,50.89974594116211,2.3627291870117157,1.1914891052246122,2.6990579986572243,2.4211568450927743,6.474855651855471,7.7408657836914125,5.37248669839559,0.4123459649367645,0.4828556013962766,0.2738560076689511,0.29241173255999797,0.6169967537248677,0.6903574552681393,52.58336374074256,2.4241867545554068,2.0838733913524123,0.2895779770433435,0.26658516481563055,1.634525852215546,1.6127845155308551,0.7677085897780576,0.030944555253113792,0.02588714794694214,0.009460713361063357,0.010279762187955456,0.02170233936939681,0.021030610734901426,8.117250620360078,0.4816273765091319,0.4711927064232162,0.11622255894978915,0.11363664158114695,0.35838561316079254,0.36161065120542796,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N181028-001-999,212.9706115722656,10.650070190429688,9.003379516601571,11.17471130371095,13.208308715820325,28.742053833007816,35.431163940429684,4.045361280441283,0.17815284729003933,0.16844301223754865,0.004069328308105469,0.003996372222900391,0.1354409408569337,0.1351375102996828,148.30886840820312,0.0009765625,0.0009765625,16.158279418945312,16.38866516113282,16.439419555664074,16.185258789062487,35.69057846069336,1.4755682373046852,0.7750445556640599,0.4300117492675781,0.4363853454589801,3.008996429443357,2.9984283447265625,190436.1484375,23522.65593750001,13147.01468750002,6935.90625,7209.974375000021,44219.162187499984,52141.8203125,1.6662299734550582e+25,1.2904577717320776e+24,1.1353830374285356e+24,8.734740204973916e+23,1.0298767926153382e+24,2.4091091789144167e+24,2.963797854955542e+24,69.17261596874204,5.357264080588172,4.713479896332345,3.6261790953893613,4.275476555194871,10.001283539166462,12.304042904996436,0.2464150745398034,0.013133595236695191,0.021878437108700605,0.01248267197383443,0.014666352656467763,0.022955455620536303,0.026614894225713753,1.3116196988890292e-05,1.4554525677741215e-06,1.3515721043845143e-06,7.11126120731118e-07,8.224876178846349e-07,1.8246025172525715e-06,2.032034239603323e-06,31.366498947143555,1.5976229476928732,1.350488166809086,1.8323366928100595,1.7651578140258763,4.232629623413081,5.225957412719731,6.139634780883635,0.5174209557626037,0.3412805202232052,0.3329661128523105,0.3870978953367663,0.7903075130677673,0.8703079001463836,33.04728499639094,1.13857869543018,0.9627189875194376,0.16727747047449526,0.16701374237905495,1.0258340653823126,1.0239253386941911,0.7500787326078766,0.02432956889549942,0.029652532936559894,0.011330227135948334,0.012159613232111566,0.026767083980951182,0.025402778642967697,4.985372849091629,0.23818485712531426,0.25555244866563065,0.08071093112763084,0.08575654914562758,0.2449224592746679,0.2454181717109849,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N181104-002-999,231.6707305908203,7.713940734863286,15.517914733886727,11.359155578613295,13.184913635253904,22.734253540039052,26.221843872070338,4.114986181259154,0.20138104438781745,0.1863985443115288,0.004102935791015838,0.004088878631591797,0.13379910469055198,0.13507771492004395,157.70194244384766,0.000335693359375,0.000335693359375,16.093497619628888,16.34596527099609,16.232929992675793,16.22071746826171,32.325740814208984,1.113555908203125,1.563984375000835,0.2683893585205084,0.2658672332763672,1.7021825408935527,1.7153196716308583,141492.7109375,14006.2265625,21376.965000012075,3509.0803125000093,3533.9140625,21195.4975,23740.699062500003,1.7817329611148818e+25,1.4161423984426418e+24,1.6918687404690173e+24,8.717952321185235e+23,1.0115806191063826e+24,1.9637838788596992e+24,2.2690076621833076e+24,73.96765863147135,5.879036858363676,7.023699520379496,3.619209698266858,4.19952100260042,8.152540181250842,9.419659839684924,0.23869831278922865,0.020807492086652973,0.0175537431382296,0.011509728036684236,0.013238506200347638,0.019814460662248262,0.022665302479049243,1.0442329356737117e-05,1.6511495995429991e-06,1.2409111448729056e-06,5.18003759860159e-07,5.924116564819994e-07,1.0981623774582475e-06,1.2321099096709378e-06,36.38886070251465,1.3082305908203082,2.6318447875976574,1.9601912689208945,1.9108409881591797,3.6249848175048816,4.033133773803712,4.973915279238408,0.4742745578837804,0.7220831283941918,0.2463981636009027,0.2825484361919406,0.4602243759874165,0.500694340964448,31.41863194281409,4.214722508108164,3.379170161954562,0.16134039172239767,0.16190511847617373,0.9850263785431608,0.9845492433536264,0.7360730779365128,0.033014831106147,0.029018023039670493,0.011035456301877522,0.011704119060869878,0.02590220342157901,0.025063208340529552,4.652509492670259,0.7544910526909927,0.5995887210792192,0.07466652632326554,0.07935318624383657,0.2316657319782731,0.2311503146265235,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N181118-002-999,174.17039489746094,8.904067993164062,5.9942407226562295,7.610138854980477,8.957171325683591,26.610700683593734,35.051983642578136,4.069732666015625,0.19000864982605006,0.2046218299865723,0.004384517669677734,0.004546642303466797,0.1345083713531494,0.13368015289306626,146.86629486083984,0.00048828125,0.00048828125,10.873512268066406,10.371070861816406,11.178855895996094,11.219093322753906,30.41562271118164,1.5758406829834009,1.2144161224365249,0.6112443923950188,0.620278587341307,3.0907759094238294,3.119550628662111,117863.34375,18094.639375,15260.023749999993,7217.910000000003,7621.799375000002,32403.551249999986,40112.35625000007,1.3555536457107613e+25,6.884456451669371e+23,8.102372409029274e+23,7.095902471855068e+23,6.962640622908346e+23,2.190977426008695e+24,2.8843305444850325e+24,56.275060017882815,2.8580440267640914,3.363655101722556,2.9458246728059763,2.89050175311705,9.095721629062993,11.974138759901335,0.1711319612352021,0.01372352712383748,0.012746061343529845,0.006730861067335836,0.007236165783950531,0.01580569394819834,0.018708144886138783,6.6138196698715175e-06,1.145893197458645e-06,9.369751639801164e-07,3.275387938353569e-07,3.4620606382705296e-07,9.998231084040022e-07,1.1033680135706226e-06,25.54051971435547,1.2610428619384777,0.8490381622314445,1.2664946365356435,1.2665335464477536,3.93359375,5.030420303344727,3.1139905479991685,0.3695805577660094,0.3680514425227601,0.1497829491647007,0.17058348276450186,0.4444596436908728,0.4911525574360662,13.349779769944432,1.3622356633956585,0.9222756429738616,0.08300840678705157,0.08704806564534984,0.4205883891405655,0.4210875542715744,0.6567834383573582,0.044978702961650074,0.032758323698735665,0.01140742363824343,0.010484845682571796,0.03240157009728084,0.031926190372236984,1.7633118240998575,0.1847750673043904,0.14753195501782426,0.032243912747686565,0.03471546308965378,0.1070017907084968,0.1097167220281552,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N181203-001-999,255.0780792236328,11.999984741210938,15.825057983398438,14.689193725585938,16.790540771484412,31.50420227050779,39.053429565429674,3.946001529693603,0.12888836860656738,0.2236454486846924,0.003909587860107422,0.003916740417480469,0.13581490516662598,0.13389968872070312,132.61137390136722,0.001190185546875,0.0012054443359375,14.480361938476562,14.191166381835954,14.336619262695308,14.366218872070306,30.00899410247803,1.2226599121093784,1.11181640625,0.5765571594238281,0.5705833435058594,2.220505943298342,2.2098776626586907,113199.08984375,14081.080312499995,13810.59375,6493.53125,6674.84375,23314.884531250005,26894.92703125,2.0467851130579955e+25,1.4857658688801062e+24,1.7014986116662648e+24,1.1760815331920936e+24,1.3475789284688788e+24,2.7481466317147777e+24,3.386811948960462e+24,84.97115215285602,6.1680748458988015,7.063677398149551,4.8824374509801345,5.5943994041385,11.408778776630614,14.0601625247445,0.25479271994886105,0.020658802676066682,0.018033820742333232,0.012866164610515957,0.015269900780996768,0.023360058722377952,0.027070466014499032,9.585681286231296e-06,1.2152967932809877e-06,9.60224656911722e-07,5.476358609784168e-07,6.298960384917771e-07,1.2105669435638478e-06,1.3790568307520875e-06,33.67515754699707,1.542438507080078,2.0339603424072266,2.0747228240966784,2.085605850219729,4.206422805786134,5.067802505493162,4.378355691751276,0.4004433340064377,0.26838207723102325,0.24975202489561976,0.2880311365861443,0.50747790791582,0.5587476459440301,23.301099056747,0.7378290487118058,0.7299132333119971,0.16692651307007367,0.1652248825987428,0.7460907401722423,0.7357899878895715,0.7580646306705587,0.032870600715381726,0.01984042370976036,0.010903485847659877,0.01182587193239948,0.025996560701038614,0.02516931448560733,3.5519559528568148,0.1848653758783927,0.17729984437429236,0.05850877254030395,0.06213243661118417,0.17332736700261986,0.1752085794990319,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190120-001-999,243.50665283203125,13.634391784667855,9.435131530763613,12.534709777832036,14.243796081542941,33.03723693847655,40.61399658203129,4.048114538192748,0.16515357971191325,0.21641095161441815,0.003964662551879883,0.003997087478637695,0.13459438323974648,0.13497941017150872,142.6673126220703,2.8768267822265443,7.089355468750084,14.459515991210935,14.639586791992171,14.567945556640638,14.657485961914062,31.81993579864502,0.8649962615966693,1.8476962280274307,0.4578681182861359,0.4546309661865209,2.6748869705200207,2.7005485153198237,134954.234375,10667.556249999878,24805.758437501234,5872.94093750001,5999.153437500005,31253.223125000004,37359.24875,1.9034726801844372e+25,1.0817012695660784e+24,1.2007313330342486e+24,9.799654357412112e+23,1.1091461395301348e+24,2.75533407600633e+24,3.4283026646773144e+24,79.02161574993511,4.490623005505128,4.984769731958849,4.0682723170923785,4.604558865535238,11.438617054161115,14.232408936720846,0.2513780301757134,0.012650054993843585,0.02087609535610424,0.01207429647095304,0.013844593277790196,0.023305169918800772,0.02662072412593125,1.0634147926067017e-05,1.1112674015587121e-06,1.788478926903402e-06,5.489004368551681e-07,6.360799751021552e-07,1.455407361889928e-06,1.6231445321313699e-06,34.591304779052734,1.7036383819579868,2.0374324798596177,1.9387467956542963,1.8728051757812525,4.7065361022949235,5.755328063964846,4.984676374291769,0.6370877642817812,0.6782333464437079,0.2572950718545801,0.2983415026622103,0.6353137310248469,0.6920103268947413,28.93159268081531,3.6102776683531914,6.921621146570381,0.16459828741703575,0.16594367790383302,0.9009580981258196,0.9083721171698542,0.7507169021531419,0.027495911856756816,0.027601759502806855,0.010652112946681336,0.011210866604969505,0.026435529454849616,0.025137524799110692,4.369094545901705,0.6919677174959249,1.0287681217816511,0.06793728461885262,0.07072930104445696,0.21425504038562426,0.21593149899032585,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190203-001-999,137.50015258789062,7.8054656982421875,11.448566894531266,5.041106262207023,5.582898254394536,19.722312927246094,25.65021606445313,3.7223734855651855,0.11674423217773412,0.1364675426483153,0.003681020736694407,0.003692626953125,0.13706285476684554,0.13706135749816895,159.3465576171875,0.000732421875,0.000701904296875,11.761070251464846,11.928701477050765,11.765162963867171,11.706741333007812,36.77737045288086,1.607848434448243,2.058507919311523,0.3089617156982385,0.3106517791748047,3.5456614685058554,3.5445552062988313,208367.828125,26948.459999999992,38055.65625,5388.515625,5508.484375,54642.06937500002,66239.70187500003,1.1694590748263603e+25,8.788457525781151e+23,1.1549609556579268e+24,4.275573623994318e+23,4.736452032370811e+23,1.7900832983237473e+24,2.3420076154194872e+24,48.54944681278479,3.6484795440805162,4.79475654125676,1.7749807472576862,1.9663118699646347,7.4314318263191055,9.722715108848746,0.1786485169059277,0.01000483962530968,0.01473704268168641,0.006352247926652593,0.006961312706559475,0.016670002557959668,0.01938077038742192,1.0091117175119388e-05,8.510790951177108e-07,1.1868045598669595e-06,3.864513910849117e-07,4.2322860945618685e-07,1.5294960439792722e-06,1.7088597586049463e-06,21.848926544189453,1.2156914901733415,1.7830356979370132,0.8435382843017578,0.8379783630371094,3.1055335998535156,4.041765747070311,4.3507416064323525,0.4092465227568915,0.5357927105861409,0.16680167486127573,0.1825458224954053,0.6159283533332434,0.6632294460621591,14.007547257457249,0.6997560302881407,0.6177725191320746,0.08439042753347614,0.08413581470010277,0.44438748975001907,0.4407815020296493,0.700127291177215,0.022386240469612902,0.029795645898892612,0.009076863405739431,0.009324785605600685,0.031925334414500184,0.030448366838809363,1.9724523293965128,0.124741297273415,0.11910507203046915,0.028760197484414718,0.02992038452662848,0.11537758967678348,0.11389510236445012,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190217-001-999,218.439697265625,8.272792053222531,7.518623352050781,10.498695678710929,11.16395263671876,35.8097802734375,48.916136474609345,3.997666478157043,0.1917130947113037,0.1659841537475586,0.004427909851074219,0.004260063171386719,0.13417575359344447,0.13421096324920612,131.16667175292972,0.000274658203125,0.000274658203125,13.391244201660154,12.750356750488265,13.051773071289062,13.08367919921875,30.81056976318359,1.5464115142822266,0.9742705535894842,0.4194064331054683,0.40706596374511506,3.424713134765625,3.3819007873535156,122514.58984375,18242.0078125,12457.951562508184,5101.904531250009,5084.201093749987,36481.08984375,44933.44140625,1.7299254523190304e+25,1.4426289056818212e+24,1.0536206634580846e+24,8.994685746606572e+23,9.762811518712312e+23,2.9477982050989065e+24,4.042618098450344e+24,71.81689855193585,5.988994128536284,4.374047922027927,3.734094049570985,4.052977216336899,12.237621243353145,16.782705490079465,0.22138577544078913,0.016642308974958553,0.013130032255194268,0.010658512424045141,0.011504511352271736,0.02212540537126695,0.026268278767436204,8.75737652064266e-06,9.817670350183387e-07,1.3295460578893592e-06,4.6855247071998966e-07,5.186064984605497e-07,1.4289633483770531e-06,1.6122904570788573e-06,28.519357681274414,1.0049030685424682,0.913071632385254,1.5417615509033238,1.565972366333007,4.6585733795166036,6.30016410827637,4.055013688936106,0.5015614410464,0.4618056578839011,0.2229823286893291,0.2520430047341993,0.6341427636529664,0.6936895084464538,18.855262387280515,3.0975196934495224,2.315987217815522,0.11909627981750147,0.11563579416404225,0.5895724828671334,0.5914058307938639,0.7254321425419239,0.03444660634931451,0.01955290561918233,0.011856212292572721,0.01330691668129691,0.0294843102183443,0.028367865141811114,2.7520308503873063,0.4526236868346198,0.2822583927131288,0.0507340408099175,0.05198290526748739,0.14813974496775462,0.1461770015663464,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190318-001-999,163.80674743652344,9.323959350585938,7.747168579101868,7.930897216796893,8.972528686523447,22.14124145507813,27.739517211914066,3.752469778060913,0.22250710964202855,0.22232830524447955,0.0039038658142089844,0.003755807876586914,0.13440513610839844,0.13541060447692832,156.58940887451172,0.0001373291015625,0.0001220703125,15.934058837890632,15.0506945800781,15.557243347167967,15.868328552246112,37.9035587310791,2.06905746459961,1.9533930969238256,0.2308571624755871,0.2225322723388672,3.2946450042724607,3.2799797821044976,228101.7421875,37344.1484375,39096.482812500035,4232.8559374999895,4128.7890625,54460.63593750002,64488.32906250004,1.3816439861130311e+25,1.1001328937802874e+24,8.020046017999166e+23,6.490206438462832e+23,7.217255565424096e+23,2.007884394556016e+24,2.5345500425244765e+24,57.35818607244398,4.56714087421242,3.3294777557286466,2.694373313875303,2.996203738552005,8.335621033527126,10.522044347909656,0.21727732941022934,0.019486917025927947,0.013444890185715623,0.009654971331239465,0.011841052672323491,0.020515293965263443,0.023663617973973483,1.3030610824665754e-05,1.7383954405275276e-06,2.521617288238471e-06,6.518362831972018e-07,7.319601243223034e-07,1.8681116435519488e-06,2.107977205643216e-06,25.536118507385254,1.47799617767334,1.2280409622192856,1.2594772338867202,1.2664845275878918,3.4864189529418934,4.36367130279541,5.665393101907173,0.7199702693548398,1.0507096417133803,0.2830036550829087,0.31852681750860334,0.7575804388032141,0.8183995918413292,21.75453060634397,3.7520281132917574,4.19707789696897,0.1297446841131098,0.12339922210502152,0.6842730414296696,0.6802527287692719,0.7434234126056691,0.03071165428839429,0.029217103137830658,0.010757977472380498,0.011863357770596772,0.028615609202419012,0.027230978987730414,3.2533214434842437,0.524044586517308,0.6813340873526181,0.05316930919800633,0.05430231011737563,0.1687679252726113,0.1670298036258746,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190415-004-999,285.9266052246094,12.267432861327961,15.57647705078125,18.219507446289068,21.016281127929688,36.2487219238281,44.085344238281266,3.714711904525757,0.19913087844848487,0.12878004074099092,0.0036844396591186883,0.0036815404891967773,0.14247350692749006,0.14158518791198738,124.33611679077148,7.62939453125e-05,7.62939453125e-05,14.706148529052724,14.758555145263669,14.955891876220706,14.816810455322267,24.075891494750977,0.9718919754028336,1.3070063400277547,0.5360494995117193,0.531985321044921,1.7178287506103516,1.7013536834716805,58456.896484375,6963.977109374995,10284.158515632502,3880.038906250003,4023.877968750007,11641.236328125,13289.178828125005,2.4378578833346372e+25,1.6958169926921164e+24,2.558246128189658e+24,1.5502285046369462e+24,1.7864148274027384e+24,3.4072097799038286e+24,4.154639127434853e+24,101.20632195842899,7.0400904711562475,10.620417337220431,6.435687913637268,7.41620237214687,14.14484299196211,17.247754597454545,0.2432623909747663,0.023716569896104742,0.02222597609120766,0.013530383793915357,0.01593653063638034,0.024348539425149415,0.02829197403520625,5.8905530828391825e-06,8.954991467538731e-07,9.842222141419131e-07,3.7244933678869975e-07,4.249311908611392e-07,7.504251138207389e-07,8.635323097317616e-07,35.31067657470703,1.4617891693115084,1.856050491333008,2.4391651153564453,2.4735419464111317,4.463293075561523,5.382493133544919,2.5327941721667653,0.4563066675013063,0.2651971117838445,0.1606696663907461,0.1829339021278038,0.2879135430425146,0.3206105167516031,11.81894930648641,2.137441537615768,2.6108112129487893,0.07326660116807204,0.07280060233723518,0.4016606762855002,0.4049661386118579,0.7567559480644916,0.03165956165228456,0.026074400598446682,0.012100625366319062,0.0128655171126435,0.029325811421286093,0.0278040156028434,1.7988168782662195,0.36031826121903904,0.36811232975216823,0.031470959304810135,0.0330473822601709,0.09703271373671728,0.09739252398024932,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190422-001-999,247.85353088378903,6.508903808593741,7.511688232421875,15.333908691406233,17.3247686767578,43.39564514160156,59.54786682128906,3.584843873977661,0.19096148014068606,0.1470737600326788,0.0035736560821533203,0.0035587120056153054,0.13547492027282715,0.13342618942260742,116.67183303833008,0.00045013427734375,0.00046539306640625,11.85058166503906,11.798797912597651,11.726561737060551,11.873249359130853,22.92228603363037,0.885620498657218,1.2930328369141044,0.6509954071044923,0.6483258056640615,2.6294870376586914,2.5976310348510734,50450.142578125,6041.9298437499465,9666.88281250032,4399.444218749995,4630.312968750004,15446.400390625,19168.635234375004,2.1908019207707e+25,1.1771222292773551e+24,1.292693010921736e+24,1.3528080287114695e+24,1.5270857139838893e+24,4.030070160471964e+24,5.504112139231773e+24,90.94993028772421,4.8867578432304555,5.366543552481474,5.616107724640756,6.339611897973653,16.730613419428607,22.85001718379181,0.20838259944436174,0.012259335227361556,0.01479679499981515,0.010233340997203409,0.011795432375767995,0.02300899044780058,0.027698393122269543,4.558072568731515e-06,7.437802924832388e-07,5.32041997891475e-07,2.792899133098389e-07,3.147449748150579e-07,7.52767036012847e-07,8.581022593797971e-07,28.79183483123779,0.6998891448974618,0.8078784942626953,1.8746118545532229,1.931977806091307,5.013188362121582,6.903489112854004,1.89106856637653,0.2700645485215698,0.2291281632365212,0.11607738337311035,0.1305046228046285,0.29497262879336783,0.3251197513027848,6.593564242633126,0.6483379487785053,1.0100734006225034,0.04223643639328234,0.042098403270250266,0.22501153684718744,0.22523195381613004,0.7311587511288739,0.023839653151297883,0.031466077194317155,0.011577276342907505,0.01219731639470023,0.03248562348590911,0.031409346476143914,0.9695583621886079,0.14115375478380987,0.13680150012601566,0.017151491178649336,0.01760604523638576,0.056489902559851764,0.056321280566935424,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190527-001-999,305.2541198730469,16.55458923339836,14.662595825195865,11.498565673828125,13.018757324218766,57.37656127929689,77.86939208984377,4.233090400695802,0.227717475891108,0.18859903335578387,0.004364967346191406,0.004287872314453267,0.1370097160339352,0.13522060394287114,117.20401382446288,0.0001373291015625,0.00011444091796875,8.145078887939448,8.545265655517596,9.904827117919922,9.97279525756835,22.51660919189453,0.5395258712768509,0.8907104873660359,0.32051166534423814,0.31238155364990305,2.7560131835937476,2.8657389831542943,47818.681640625,3442.153046874977,6049.9564843772105,2069.7737500000007,2073.984375,15497.387578125004,20680.280234375008,2.283946310975143e+25,1.3173867347019603e+24,1.6578522472362745e+24,8.597934177663126e+23,9.711317361614488e+23,4.4005032944309935e+24,5.971663670009435e+24,94.81676814078142,5.469058181260222,6.8824819297420845,3.5693848296509145,4.0315997017662255,18.26844609112834,24.791031509504446,0.21369229090833805,0.010479779494432795,0.01804075818157461,0.007036220692147932,0.007964310560867105,0.022623358845587586,0.02593004054087092,4.521215813352774e-06,3.792579486307171e-07,7.537975452986564e-07,1.7392120786231395e-07,1.8202747384713217e-07,7.572482646107745e-07,8.828275100047234e-07,35.63357353210449,1.8693998336791928,1.6557700729370737,1.4456787109375,1.5112709045410142,6.711035537719728,9.085998916625977,2.2155352267349366,0.1679263751429021,0.21203259998252344,0.0850694713265936,0.08920006017803184,0.35942802876576496,0.4093879661586515,12.990326853434127,1.849393594077739,1.7903866524142646,0.08609568939796475,0.09074137318614994,0.4436005180396965,0.44020648872685975,0.6914771233940632,0.03753628286892463,0.026065885917536225,0.008619241466594318,0.009163262525942463,0.03156939233905609,0.029839471027976575,1.8066170897864369,0.1810347500673428,0.2940031340497218,0.026641220012770802,0.02813619691517588,0.10821321095890024,0.1063324359689406,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190602-002-999,303.6840515136719,15.684861450195287,17.648091430664067,12.115358886718752,13.251901855468759,43.016629638671866,54.12106811523439,3.66357696056366,0.12340956687926895,0.2372106361389159,0.00363922119140625,0.0036292076110839844,0.15584297657012947,0.1568833589553833,123.01664352416992,0.00014495849609375,0.000152587890625,9.4663983154297,9.5185238647461,12.996122283935547,13.021096343994145,23.390965461730953,1.1116839599609352,0.8191089630126953,0.29088592529296875,0.29105422973632855,1.9550549697875963,1.9577455520629885,53608.427734375,7321.158906249984,5858.40625,2000.08984375,2051.3464062499993,12349.833203125005,14618.572265625,2.6243612663188177e+25,1.945129573833891e+24,2.1342293430350457e+24,1.04504046614493e+24,1.1441820511139596e+24,4.08807687820192e+24,5.178930769562844e+24,108.9489067717875,8.075097865467825,8.860135100610462,4.338427707343584,4.7500085150861935,16.971425100472946,21.500044709244605,0.25460268078121134,0.020289551682924373,0.021638737106954214,0.00908645572548325,0.010128393334302209,0.027546674827450938,0.03238296307845112,5.819814648181432e-06,7.665373025418962e-07,7.473758612598183e-07,2.2443954988736452e-07,2.4477931031160085e-07,8.16723977349785e-07,9.270704265757902e-07,37.12812042236328,1.8116204833984355,2.038275299072268,1.5896957397460907,1.5860084533691463,5.172588882446288,6.53494033813476,2.4674652862687525,0.3222226342425281,0.2892193906084368,0.09517709769977324,0.10421941363735067,0.30685932922422365,0.33790209671863236,11.660873722327988,1.749896105159381,2.422270118456071,0.07149679152920463,0.0712799285531176,0.3950755727896311,0.39744021838332705,0.7683823205983713,0.028230673313630824,0.026106279397809296,0.0075462951226549215,0.007911074450321355,0.03112540049987078,0.029446016756212612,1.801805272724176,0.3082392314206932,0.37881742246353706,0.021619656949527274,0.022169158595551908,0.09855589331094383,0.09820493316359102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190617-001-999,355.3549346923828,16.31662902832028,17.219019165039068,20.776569824218768,23.436468505859352,51.78177062988283,62.7935809326172,4.080220937728882,0.15099143028259301,0.2131750392915146,0.004302501678466797,0.004031658172607422,0.13356645584106452,0.13458239555358895,128.5892562866211,0.00017547607421875,0.00017547607421875,14.34332275390625,15.126487121582045,14.916353454589839,14.922449035644547,23.342195510864254,1.310944099426269,1.1688734817504915,0.3158962249755852,0.3095417022705078,1.974687576293945,2.079668502807614,53273.806640625,8796.834296874993,8707.242890625006,2197.1931250000052,2210.60546875,12408.923828125,15545.579921875005,2.7567214523860984e+25,1.3834626531276546e+24,1.6311125175136207e+24,1.4777953530193768e+24,1.8201823790775256e+24,4.214976231417993e+24,5.105885644451699e+24,114.44376670483636,5.743368702788318,6.77147342043186,6.13498569005057,7.556386495672214,17.498240748165017,21.19680191153978,0.2668725072790745,0.024538582856262817,0.015635349181358168,0.014829890214901663,0.017034322330787333,0.025981473861509563,0.029036860348949367,6.081365112538274e-06,9.282588908407936e-07,9.254961954606035e-07,3.620123256183983e-07,4.137099804004037e-07,8.241032350084332e-07,9.612675439339435e-07,45.30128479003906,2.0395278930664062,2.15243148803711,2.9391332244873065,2.7391985321044885,6.66586395263672,8.01856750488281,2.8708397566921455,0.30935285012619484,0.5160407305884278,0.17080547686804734,0.19534784640452596,0.35973527560530716,0.41454496956549747,20.309810344248756,3.602331807990936,3.822657941870755,0.1131600640499606,0.1098496067344783,0.6903263769373353,0.6867224837441022,0.7523510168392652,0.034198443400550116,0.0155275413492727,0.011417768787169824,0.012877717187193771,0.026655585236564083,0.024809165579317116,3.072401944218882,0.5205070485206615,0.5589058703447698,0.05448968539878018,0.055897418230593576,0.15796354759234488,0.15708862257800016,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190624-001-999,42.447208404541016,2.0542659759521484,1.8437235260009712,2.5478298950195324,2.7281289672851585,6.3276634216308585,8.21465393066407,4.1633386611938485,0.12822816848754925,0.22108697891235352,0.0043392181396484375,0.00420482635498054,0.11925712585449233,0.12050867080688475,139.85563659667972,0.0001220703125,0.0001220703125,9.792434692382812,10.342135620117203,15.232208251953125,15.112006835937507,33.59404945373535,1.4191739654540996,1.5056731414813882,1.1606216430664062,1.1796188354492188,3.316464233398438,3.306535110473632,158809.2109375,19323.82250000001,22381.511250029696,16237.65625,17681.21875,42543.321249999986,51659.90531250002,3.226189621542221e+24,1.7876210511244066e+23,2.339302902500111e+23,1.9328532909637443e+23,2.073315197628882e+23,4.985658207318606e+23,6.522412087205416e+23,13.39334781443964,0.7421209943226508,0.9711486642727128,0.8024133555977002,0.8607253394341079,2.069768435452758,2.707743310862428,0.04497966510538823,0.0024851299193034415,0.004288616184627565,0.0017522822792434766,0.0020284251663021603,0.0040905421802114655,0.004828636826400472,2.118861505691019e-06,2.8681642616564135e-07,3.5593889856922533e-07,1.248618780504144e-07,1.3688877673514734e-07,3.2072598116173397e-07,3.5710074167137904e-07,5.907510995864867,0.2732272148132324,0.2452193641662603,0.3525257873535157,0.39813249588012667,0.8894585895538327,1.1545007228851318,1.0215566381939492,0.1267094699653939,0.1508501084130358,0.06014713490540158,0.06611166345042951,0.14854528458304228,0.16231132975604545,1.079049219524292,0.13989962170558326,0.13662376414057187,0.0055941220694450955,0.00585335639893958,0.03977349417018638,0.04005585668427925,0.23897292391313454,0.01623222364164914,0.037562791666905015,0.009035179970208472,0.010736885968424648,0.02542171098569984,0.03090599087225754,0.05187343627225146,0.007799851950400587,0.00788335280537733,0.0019993815229615644,0.002379226226040427,0.006028999376492927,0.007406880189568803,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190707-002-999,226.60565185546875,6.9942474365234375,9.698162841796886,9.09282684326172,10.69207000732422,35.069076538085945,46.039755859374964,4.2308349609375,0.18669605255126953,0.21700582504272511,0.004391670227050781,0.004251003265380859,0.13463973999023438,0.1344845199584963,124.1169776916504,0.00061798095703125,0.00061798095703125,9.90850830078125,10.575692749023432,16.048202667236325,15.812372283935533,30.245174407958984,1.54403923034668,1.198800277709957,0.3832659149169899,0.3746375274658185,2.994851226806638,2.975391387939453,115892.921875,17572.120937500003,14913.579062500008,4517.493593749999,4525.737343750006,31130.4525,37678.243750000016,1.6959835756252861e+25,1.14819096956844e+24,9.852400407006326e+23,7.169656069059194e+23,7.629413050946256e+23,2.7500827147758443e+24,3.5936772659290946e+24,70.40782030991723,4.766651318367813,4.090169547910307,2.9764430708482053,3.167308639549262,11.416816318398562,14.918952449058011,0.21278063742173295,0.01833960996837486,0.01588510874573379,0.008727349495239041,0.00944760893819088,0.02135525695371379,0.02529521967228956,8.12014963622903e-06,1.1601185989717855e-06,1.253063931995077e-06,3.688363732901887e-07,3.970372422160722e-07,1.2471735699348752e-06,1.4172813759255248e-06,27.898839950561523,0.8743356323242182,1.2122234344482443,1.319514274597168,1.2525999069213896,4.329532928466797,5.600427627563477,3.977173541734363,0.40311482689056266,0.4616353761125218,0.1805651731856006,0.19442276317576113,0.5828518446224207,0.6503065505900549,19.97052916625154,2.113595169866773,1.808082166626491,0.11299176767169784,0.109440803675124,0.6880891765505162,0.6774433579433818,0.7002690916535838,0.03490050184085336,0.026671312316806528,0.01050958295513815,0.010632529795894574,0.030884395538163356,0.030293514746642436,2.8127806423238932,0.30503653285360244,0.2501727000454279,0.046429540182823185,0.0462273406842808,0.16538728828589067,0.1661672598209747,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190721-002-999,326.4779968261719,11.438323974609375,11.901580810546875,16.639175415039062,20.364186401367192,56.359617919921895,72.5086669921875,4.2728497982025155,0.2511520290374758,0.1774339389801023,0.004469394683837891,0.004304962158203196,0.1350414562225346,0.1346315479278566,122.32030487060548,0.00095367431640625,0.00095367431640625,12.90155029296875,13.50543884277343,15.229857788085955,15.285588684082027,27.32141494750977,0.8542448425292974,0.8740726470947281,0.3641929626464844,0.3481591033935523,2.9722614288330083,3.09950942993164,85427.59765625,8244.31749999999,8969.98375,3436.0703125,3370.731249999997,24957.5625,32497.389531250014,2.4188311759265564e+25,1.5296725634149907e+24,1.252655791594487e+24,1.2962835322076767e+24,1.5811566177979834e+24,4.3071123459246945e+24,5.539347598080794e+24,100.4164387216272,6.350351060341198,5.200331250392253,5.381449403054121,6.5640842651858975,17.880738732666444,22.996295242779787,0.27403318606187865,0.019677991598607114,0.02442445685294203,0.013954356263420177,0.0157614184372174,0.028621287145063457,0.03241434010990435,8.56096092024135e-06,1.0946736576325694e-06,1.0621516907532637e-06,4.452929696923529e-07,5.403860101085174e-07,1.4055761011150374e-06,1.6167669296054203e-06,39.53124237060547,1.3722709655761705,1.4282943725585966,2.438194274902344,2.2886148071289085,6.887322082519533,8.858100891113281,4.230864863358148,0.3674508256922753,0.2927367048617704,0.2366651335597325,0.2676305469732254,0.6648708879603547,0.7598299013865137,29.798977409938264,1.0405077411469357,1.0123348906159926,0.17777235425342752,0.16967503455308375,1.011214634041103,1.0127503605792398,0.7513843147758714,0.023635310312937308,0.035679733617729685,0.011291596057912743,0.012707903264913334,0.027263136418423928,0.02530440628491049,4.5034231391742905,0.2355575686292273,0.20888986654703603,0.07661801189658403,0.0786798813625893,0.2364575557223958,0.2300281648635689,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190730-001-999,321.763427734375,22.857700195312532,10.02429321289594,17.84293090820313,21.385141601562513,46.96164794921873,58.60200195312501,4.946353197097778,0.29408018112182077,0.14106813430787035,0.005113201141357493,0.005041198730468821,0.13739222526550246,0.13728718757629466,125.15473175048828,0.000213623046875,0.000213623046875,12.533702697753911,13.282772216796902,14.72418975830078,15.087855529785173,29.08362197875977,1.6402946472167947,2.0840061187744148,0.6197328948974601,0.6522403717041031,2.627425689697265,2.6786788940429673,103046.703125,16715.80015625,24109.053593749995,6610.563437499994,7264.392812500008,25480.807499999995,31175.53812500002,2.058546365748811e+25,1.1895125629039596e+24,9.725207360988572e+23,1.1408639641219442e+24,1.3677030482509277e+24,3.1038956583636154e+24,3.9087986873016506e+24,85.45941405466667,4.938195628130033,4.037366058198515,4.736233660419899,5.677943574605307,12.885651188822706,16.227161604540232,0.2484594582914674,0.024426164111899767,0.022278835353962356,0.012550671396453078,0.015082550048157506,0.022755803276099582,0.025886846409754773,8.780801424355619e-06,1.8030356650057412e-06,1.4335583702887092e-06,5.046617499612186e-07,5.962688028265642e-07,1.2419009023518145e-06,1.3818330309735837e-06,40.01925277709961,2.936115875244141,1.2876193237311495,2.338184356689453,2.4744183349609368,5.855976562499998,7.30852798461914,5.026975945217712,0.7787936195929426,0.947966467249354,0.2890789401721143,0.34117526365502204,0.6776722336624069,0.7491671214201663,46.54601956241507,10.02695142999059,6.4158000624191445,0.2266717364354349,0.23476066687230454,1.5691838066797033,1.5647718648832978,0.6930196397177311,0.0327373509045602,0.03873730975624623,0.012897090749536487,0.01427586251623436,0.027563567647474696,0.026598321561363547,6.4878989512705365,1.3730778602470661,1.3173104817618049,0.12647055884243666,0.1393984923602236,0.3578981531309271,0.3609975892082744,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N190918-001-999,153.808837890625,6.55040222167969,6.008148193359375,4.699241638183594,5.143282165527353,20.703604736328113,26.51206909179689,4.274138450622559,0.21049698829650865,0.15506588935868848,0.004296302795410156,0.004471302032470703,0.13577938079833984,0.13593797683715805,140.0126953125,0.0003814697265625,0.0003662109375,8.142410278320312,8.560741577148434,8.249739379882811,8.149627685546875,37.91576194763184,1.7540779113769531,1.7105895996093778,0.33572891235351676,0.3250694274902344,3.509623031616208,3.5371477508544933,228322.125,31215.890625,33308.638125,6198.944374999992,6106.03125,57715.28375,70046.85250000004,1.139551751170656e+25,6.054229228102885e+23,9.822216403713668e+23,3.485287617070861e+23,3.806602513950551e+23,1.6129399174317213e+24,2.069500531801806e+24,47.307860809143804,2.513379785828157,4.077638825852573,1.4468978815471871,1.5802899842039722,6.6960308760865095,8.591417020100495,0.17948764621732194,0.0129318648303845,0.015582912169479156,0.005293966352916874,0.005457805663406673,0.014420545416155894,0.016520836615379064,1.0778740648421195e-05,1.4067960510310844e-06,1.4880072846872916e-06,3.4737350359510965e-07,3.6479043709003565e-07,1.5449987441932448e-06,1.7263007000193417e-06,21.5018949508667,0.9006062316894549,0.8260061645507832,0.686189804077145,0.6990103912353511,2.951543464660645,3.7471303939819336,5.334727514361133,0.6664904189639831,0.5214268133756752,0.17175483925779125,0.18061283054253874,0.7211376394033221,0.7876345761527208,21.96623494963395,2.376375461189589,2.380967197002299,0.12344355805864635,0.11661120987600172,0.6815953816721283,0.6747719226394793,0.6620499783458734,0.039766521093390295,0.026724741837808375,0.008077653081541625,0.007980719965054672,0.028934620226441218,0.028213924084908526,2.925954170709572,0.28277181317130085,0.3587138133778969,0.04077261626049866,0.0394398857721705,0.16677032498386213,0.16603836136684436,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N191007-001-999,200.81554412841797,7.389014282226581,7.6024932861328125,17.005683898925778,28.823701477050772,31.91184539794921,42.33605194091797,4.665531635284424,0.11448311805725098,0.1757493114471611,0.34106563568115256,0.3131253433227537,0.24965965270996104,0.2538973999023444,154.4765167236328,0.000457763671875,0.000457763671875,20.818920593261712,17.680457458496075,16.77480895996095,16.82668884277342,39.11634826660156,1.4598356628417974,1.793984832763762,0.3932571411132813,0.3518791198730469,4.116673889160154,4.167205200195312,250705.3125,28335.978750000013,37766.457500002056,7767.875,7081.8125,71115.945625,88964.81500000006,1.363102898613141e+25,7.607873755290803e+23,7.166854033407994e+23,1.7098388016589588e+24,3.6498641660897393e+24,2.4148682046365283e+24,3.224192679343944e+24,56.58846307759634,3.1583667200642718,2.975279821242111,7.0983012357147075,15.152209258094238,10.025191815993567,13.385057619328904,0.221331416085538,0.01452889576092631,0.01132517949112144,0.03012776498484682,0.06012677508357811,0.02654828408316504,0.031628163305306434,1.4114163264833953e-05,1.6840924289656681e-06,1.498699348759794e-06,2.0125464675844204e-06,3.945270438159007e-06,2.4881818443277585e-06,2.935862102193288e-06,30.870105743408203,1.23016159057617,1.2656726837158203,2.841607360839845,2.5301455688476584,4.948542709350587,6.42394332885742,7.629760087782085,0.7487184847995527,0.6790120251944014,0.6803944311726502,1.1114165471091262,1.2134331115465944,1.362142107008749,52.519378353516686,5.885458939341973,3.669356166580812,0.00816530682301675,0.007497785429116276,1.7325021220916883,1.7429007897969768,0.6906175186638206,0.026100901859711808,0.02060975403058185,0.04639014373653394,0.06572438745574971,0.04486835735993655,0.04281195839926144,7.291820967557862,0.94533888567081,0.4806136675823262,0.5328753911252582,0.6949253993124218,0.5406637791288516,0.5428568636653077,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N191013-002-999,188.63755798339844,8.516861877441414,8.126106262207031,9.494415283203123,8.057634887695315,29.74574279785156,39.00746154785156,3.4156126976013184,0.14798586368560773,0.18629586696624756,0.0035271644592285156,0.0036754608154296866,0.15403024673461907,0.15465607643127474,137.09693908691406,0.0006561279296875,0.0006561279296875,9.806419677734384,13.196717834472652,13.064933776855467,12.992324829101562,27.801368713378906,1.1091508865356443,0.9341274642944342,0.4198904037475586,0.4289086532592776,2.815223693847656,2.813963165283205,90009.25,10886.328125,9850.661250000003,4155.1171875,4373.7068750000035,24668.16015625,30191.041250000013,1.750462298642658e+25,9.841198715406005e+23,1.88438138403047e+24,9.09666164902336e+23,7.458325517637545e+23,3.0172064018662086e+24,3.9657850372360834e+24,72.66947437075135,4.085519227584676,7.822905114706372,3.7764287815606816,3.09628259616305,12.525765534150672,16.463737285104955,0.20184495563158988,0.01575660115347391,0.016391861810165775,0.009588896818379322,0.008198629408009722,0.02299949648605457,0.02753854211519635,6.504525293112004e-06,8.83599607379699e-07,8.75237025799159e-07,3.495817960735365e-07,3.2330104356368054e-07,1.053996512363828e-06,1.2219056372092717e-06,25.740291595458984,1.1605194473266598,1.1074345016479512,1.2269107437133793,1.329829216003418,4.0546932220458975,5.377125778198245,2.5751206225205534,0.2707794570818485,0.23154409003634505,0.13845047952621758,0.1280694665246065,0.3800743477807931,0.4186616512601886,7.728677865880048,0.42025877301169334,0.3651920678881559,0.0011473826168666437,0.0011396142057815695,0.2571680622315533,0.2613328078918302,0.7420260735559567,0.035486563754659306,0.02693874880025171,0.01085053310639228,0.008071417598048747,0.03544610765499556,0.034026356308864185,1.153740844518652,0.07942676257295256,0.06316959311910075,0.01687507055010506,0.013553355753985974,0.06992478337339869,0.06891647507687315,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N191105-001-999,212.32730102539062,11.551654052734365,11.386509399414052,10.477345886230466,12.553350524902328,35.16071472167971,46.95040893554687,4.875955104827881,0.0497220039367674,0.05425098419189478,0.1924000358581548,0.22040462493896484,0.25537109375,0.2499071311950685,143.85421752929688,0.000946044921875,0.0009765625,15.827992248535168,12.296150207519533,14.570556030273455,14.606536865234375,36.58935546875,1.5935694885253897,1.3400929260253918,0.20952346801757926,0.20652069091796932,4.089133605957032,4.1148902893066435,205188.453125,27134.443749999977,24672.00437499999,3651.270000000018,3639.2756250000098,61392.19250000001,77304.59312500001,1.3804638309590814e+25,7.573881842179419e+23,6.146132057819193e+23,1.1812258254422542e+24,1.1798854296966177e+24,2.4952546871366916e+24,3.3454024444459656e+24,57.30919258382104,3.1442551653019777,2.551532737387582,4.903793695791492,4.898229116973674,10.358911852942091,13.888253256584065,0.2095110254029234,0.006048399489060219,0.004299870554073436,0.0169796374454951,0.019308242724576763,0.024030055363348738,0.029190237272147392,1.17174231294286e-05,8.346298968037475e-07,7.145907696266458e-07,1.0457406933033912e-06,1.1597636401088943e-06,2.107980582154973e-06,2.4141164932776797e-06,30.40618896484375,1.7094068527221682,1.6857376480102533,2.084869384765625,2.0852762603759767,5.053206710815432,6.7106666564941415,6.609427222476251,0.4556745645607272,0.3562870266679843,0.3646758479562138,0.4210326930969517,1.09139632583895,1.1981152619500044,47.52339802578358,1.559644185051468,1.3912181567548458,0.0069385054419655035,0.00677682847054939,1.5857465504656505,1.5936454021537614,0.6617109455766058,0.01043990417082752,0.008598812153986168,0.03494699062404083,0.030426450041847738,0.04463781682947554,0.043769065074026885,6.3262956206411465,0.2427157995852811,0.2254139947842209,0.3636386517982579,0.2910251856123569,0.4917683631543559,0.4897674879367697,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N191110-003-999,199.53356170654297,27.918617248535156,36.32901947021486,21.057527160644526,54.761756896972656,30.794405212402353,40.51648834228519,4.189769268035889,0.029521942138671875,0.029911518096923825,0.2305777931213382,0.28695755004882795,0.2546689891815186,0.2480566978454588,164.95379638671875,9.050440979003897,8.978324890136719,70.17809753417897,26.072320861816426,20.021652221679688,19.7462158203125,41.64894104003906,4.208829879760741,4.2001601409912155,0.3885326385498047,0.5526612091064393,4.087958374023437,4.0868988037109375,302622.0,83138.421875,101488.47249999996,8612.375,12526.691249999973,80649.35624999997,98114.21875,1.5093305095912052e+25,2.1140369986716073e+24,2.7408657775895916e+24,2.319707259048438e+24,3.5972713570493147e+24,2.669699624865628e+24,3.524916801571748e+24,62.659021487512646,8.776307699566615,11.378552713341035,9.63013641252256,14.933873119600277,11.08311036559958,14.633497183542636,0.2605370004053812,0.015654844160192718,0.018254308644439277,0.04016505371849677,0.06400859111604212,0.03349898709668275,0.040912855481287036,1.8862126918680498e-05,2.6894280497722506e-06,2.910723686018725e-06,2.6550641635377617e-06,5.72481780277805e-06,3.316200433960763e-06,3.920057488597576e-06,32.708946228027344,4.621170349121094,6.051694641113279,8.082290649414062,4.537422103881838,5.0866048431396464,6.549316101074227,9.148860809367061,1.3047294409747572,1.4124471073494735,1.02982737923754,1.6926994273149525,1.4087810267065333,1.5647114420231318,55.731452013220455,1.7419701214267749,1.717871011807418,0.009977130551227729,0.014492209880060612,1.8549542536567003,1.8814999006881123,0.7571977922412607,0.011751991884352496,0.012031895078499557,0.04111782870333747,0.0377318094528033,0.04185409342723157,0.039735059142028906,8.48649304039984,0.32474606977944204,0.32454672148149477,0.5653061974399609,0.7645824455967443,0.5622487800577893,0.5599962300145638,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N191117-002-999,173.00437927246094,5.566980285644518,8.528143005371106,20.067973632812482,21.037891235351566,31.86482238769531,44.32086364746095,3.732936978340149,0.057805643081665366,0.0669159317016601,0.2892250347137453,0.2829196262359623,0.2529784440994263,0.2497340345382688,143.41727447509766,0.0006561279296875,0.0006561279296875,13.430697937011715,16.409633789062497,15.225100402832027,15.412428894042991,32.5759334564209,1.363325119018555,0.988481979370114,0.33506378173827756,0.3390464782714844,3.9620653533935553,3.9796063995361317,144803.5546875,18576.046875,14446.765625,4575.128124999987,4724.6875,46669.82187499999,59816.51656250001,1.4709547381478048e+25,4.567746567635598e+23,9.012018756317932e+23,2.939885718060157e+24,3.238008622029161e+24,3.0637354274247117e+24,4.3431802163740014e+24,61.065872556783646,1.8962747291745143,3.7412897527058964,12.2047729909505,13.442413741403014,12.718928210829914,18.030472502382946,0.19861542664061607,0.007854222131430916,0.006022201790226694,0.04040045496792488,0.04427436865860765,0.028935535247661043,0.03672427973000536,8.768108236720979e-06,8.273895493471717e-07,6.386979622803344e-07,1.931001603809244e-06,1.9657917371835714e-06,1.7768534937366212e-06,2.1668455453385503e-06,24.680795669555664,0.7570398330688448,1.1599791336059582,1.8490257263183592,2.7131484985351584,4.5401482391357435,6.299562988281252,3.794581651743836,0.3419771326781964,0.2369022461388219,0.4588762708494602,0.4793240769687062,0.6806834682685858,0.7693769012678526,13.482934229553967,0.8910649078916179,0.5392370921028391,0.002121498623814943,0.0020475246899653854,0.4452551000002565,0.4534962910059193,0.7201530791317783,0.014961212212230013,0.00987637413314657,0.06367192710150693,0.052410327770198266,0.05372731200514114,0.04996021442758092,1.952746168495028,0.14743484764572254,0.09073941871926117,0.1911365422696596,0.14242295401980787,0.1608471848668105,0.1560027610299668,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N191126-003-999,56.74698257446289,8.322447509765631,10.966842651367188,13.49251602172852,55.62985610961914,10.754593200683594,15.014009552001953,4.411988258361816,0.030115976333617844,0.029956579208374023,0.6384549140930176,0.34247943878173803,0.25592708587646484,0.2530827522277832,126.21588897705078,8.287128906250004,10.573348999023438,42.67943801879883,17.14652481079102,30.266554565429693,29.762096862792987,31.62089443206787,3.2955199813842815,3.3302735519409197,0.7255306243896484,0.5539370727539037,3.4145767593383813,3.423260536193851,132437.53125,37403.765312500014,46587.48187500003,9227.9921875,7331.565000000002,38437.54468750001,47837.43062500001,4.081846799206222e+24,5.959629092193498e+23,7.874770994246342e+23,1.5328565652778676e+24,6.207911775017377e+24,8.40699534689587e+23,1.1783611153449352e+24,16.945561272028485,2.4741070625180583,3.2691676329484984,6.3635692680084155,25.77180245357596,3.4901176298969876,4.8919010102330445,0.05330904099128868,0.0036993914289445077,0.004234050483631388,0.020800378551085144,0.07292104470823191,0.00822845070843109,0.01111561700120657,2.226081363347379e-06,3.1482042763324016e-07,3.427590025455905e-07,9.52289942617648e-07,2.9575728321258487e-06,4.4304880565013505e-07,5.64859846692021e-07,7.008800029754639,1.072626686096191,1.414382247924804,1.1925117111206056,0.9435480690002443,1.3674964332580573,1.756758823394776,1.1344098705063992,0.16066096115330708,0.1747891061733109,0.28709280930311576,0.9086457674708206,0.2063377417892509,0.2581896499664835,1.5499929206724594,0.048299361800923764,0.048395570666209364,0.0002306625054886435,0.0002134276022744963,0.05266938721783698,0.05297691663128301,0.2647896447648295,0.01714358901526747,0.01921833029903064,0.1274087036913822,0.22687119335443556,0.05132349965427768,0.07056512678542842,0.08263028608438724,0.006334230445352029,0.007126776964880538,0.039779752586770335,0.07084880129079578,0.016348231295968046,0.022407974276743608,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200125-001-999,93.60157775878906,14.404348754882806,19.369720458984375,17.195719604492187,32.599120483398444,16.112441711425785,21.265914916992188,3.650085926055908,0.030274944305419993,0.029854078292846694,0.5082591247558597,0.4600249004364012,0.25069362640380843,0.2451271820068359,178.94023895263672,9.631565246582056,9.72734771728517,24.734707946777352,24.731361999511705,20.020336608886712,20.19597625732422,47.73111343383789,5.299848632812498,5.393063049316404,0.3890415191650405,0.4487781524658203,5.3867788696289125,5.361376953125003,455505.15625,132805.42812499998,169425.33187500006,11204.86937500001,13152.578125,137470.43125000002,171379.88624999998,8.138043459494967e+24,1.2497523085764238e+24,1.6723918330332448e+24,2.4707717708574527e+24,7.038019135266444e+24,1.6249703984989326e+24,2.1819196450449523e+24,33.784637410723036,5.188277601197374,6.942842216179201,10.257272379846619,29.217947257001185,6.745974752984606,9.058118752262343,0.16048278651762096,0.010312943318002228,0.012271009423522244,0.04888790873260207,0.13582749160959884,0.023040996661253917,0.029235465486474405,1.5233472848251654e-05,2.397469484994351e-06,2.600117939025613e-06,5.8910313891222525e-06,1.2200229519577945e-05,3.051675492440021e-06,3.7458339222106726e-06,16.649657249450687,2.605611801147461,3.447055549621581,3.8523748779296874,4.193736648559568,2.8761120223999015,3.803134193420412,6.444715427661017,1.0131511124821966,1.1003658690720943,1.2654094507058709,3.0099011417506367,1.1396799192874214,1.2764700838318284,15.599792934270205,0.4771637991071405,0.4766279550739316,0.002289120081934825,0.0025986403030788807,0.5220726896395611,0.5203331620611031,0.6869658194446941,0.015376215252484782,0.01603094036973729,0.06408547089791061,0.08269241771664315,0.0575513137354281,0.055580788947853565,2.154745239844801,0.09135947656155796,0.09284482987314124,0.2115135119500784,0.3793850876612681,0.1974300134390776,0.1962012889710678,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200229-001-999,185.1958694458008,20.902633056640607,25.594328002929696,21.504326171875018,35.35296630859375,24.250554504394533,29.69481475830079,4.110132694244385,0.03037712097167944,0.030375003814697262,0.274891548156738,0.3626651763916016,0.23910015106201146,0.24328374862670896,179.30786895751953,10.090042114257812,9.878826293945307,45.15307647705078,31.38474273681641,19.699964904785162,20.036598205566406,38.58182907104492,2.9427301025390666,2.9314001464843784,0.4516397857666022,0.6565093231201189,2.9119984436035153,2.881732940673828,240567.5546875,50108.748124999984,58196.60999999998,8422.07250000001,12597.287500000004,50463.33156250001,58031.5078125,1.4258811693000232e+25,1.593768006180677e+24,1.948057647762637e+24,3.0717187375805164e+24,2.78656670969264e+24,2.253831055430626e+24,2.8354033551491474e+24,59.1946682705091,6.6164397466816505,8.087253602468607,12.752070481486713,11.568277605831284,9.356654995975695,11.7710202389121,0.2280069487594622,0.011795249232738392,0.0131724843016566,0.04882882776149197,0.044410747323530175,0.02802157914290926,0.03390041112225417,1.4188421189927484e-05,1.5129958551346857e-06,1.598545265032118e-06,3.0393205651438108e-06,3.8025157956485077e-06,2.151496027726875e-06,2.509079612708718e-06,33.01697158813477,3.76358268737793,4.636913299560547,4.804015045166015,4.424843750000001,4.319427490234375,5.321688232421876,6.751900876433501,0.7295487549034725,0.7672588491356942,0.787738610085353,1.0959659436357017,0.8483725287009314,0.9397469090144126,39.81190272499043,1.2226416466467782,1.2121729531939778,0.0063243474264638175,0.008782686470524936,1.3021743531052865,1.3260802870990815,0.7314206793531132,0.011815748985570584,0.012017506616844751,0.05965960953284366,0.03024550771459733,0.044111317151108276,0.041428590166944564,5.8564420966240185,0.22360637624188584,0.2251127459004918,0.5240860220680741,0.417941563380265,0.4159915961640852,0.4027262071757845,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200308-001-999,132.63449096679688,18.934071960449213,25.40105438232422,21.641488037109383,83.45179260253906,21.748344116210948,28.632617797851534,3.6777422428131104,0.02977895259857188,0.030200438499450755,0.9093112754821776,0.4943692684173584,0.25445910453796383,0.253420352935791,157.36587524414062,8.560753784179695,8.540328979492188,0.1522674560546875,0.149200439453125,13.379547119140625,13.390120849609358,41.461402893066406,4.619156646728513,4.656059265136719,0.6473661041259788,0.65386756896973,4.462904968261718,4.4762684631347645,298552.4375,90792.1975,114228.390625,14302.270625000005,14897.69437500002,86403.47125,107512.56625000003,1.145381151107059e+25,1.6242286425321525e+24,2.1810148049752547e+24,4.052784831382311e+24,1.793588347113091e+25,2.2224318285457515e+24,2.940118137328363e+24,47.5498651240061,6.742895394105588,9.054362358748145,16.824912119654233,74.45982842548533,9.226302841853844,12.205737866690303,0.1961932424051425,0.011895357849350002,0.014137009424322222,0.07036614327216836,0.3076084383073839,0.02747222521853923,0.034855143003331396,1.4085445257660874e-05,2.1114129877837948e-06,2.2923494231068052e-06,4.723456582174143e-06,1.8752274496504448e-05,2.7357736578808132e-06,3.3146865429663603e-06,20.80661964416504,3.2661819458007812,4.335506057739259,2.881882743835451,11.674574012756352,3.4438394927978493,4.484712600708008,6.000550324533927,0.8991171969961345,0.9792646831051384,0.9951156154295032,3.0535454675001183,0.9983947327263696,1.117251627230308,18.15787354127686,0.5649742858526103,0.5674167520114395,0.002775485917574372,0.003020632095932285,0.600247548469671,0.6079357069334215,0.7285711400900731,0.014094227999668309,0.014582148941628126,0.0866705715486299,0.12056297556153872,0.052030655026888306,0.04921672516905229,2.6597713256699764,0.10604255237527303,0.10774566924222473,0.31058262133822057,0.4613673380111694,0.2136101736763374,0.2096546468584868,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200315-001-999,53.36990928649902,7.739187774658205,10.24420639038086,22.664099273681646,125.16720581054688,9.513902359008787,12.637887039184575,3.603204846382141,0.04202572345733646,0.042013440132141255,0.8420560359954834,0.4930950736999513,0.25494682788848877,0.2524824857711794,164.48614501953125,10.229099121093752,10.375154418945328,63.856534576415356,35.964412841796864,29.92539978027344,29.95882568359377,34.50166702270508,3.543618927001951,3.5265988159179713,0.32457733154296875,0.25292388916015796,3.5521031188964827,3.5462544250488293,172031.84375,47265.5975,57794.97187500003,4972.09375,3938.795624999999,47851.68468750001,58686.13187500003,4.6991780968142944e+24,6.799622302112349e+23,8.98957351149925e+23,3.9599956282851695e+24,1.7015022640280358e+25,9.720428478292784e+23,1.3152127482529784e+24,19.508378017329353,2.822825598684968,3.7319717334354263,16.4397028739836,70.6369256072748,4.035382131473258,5.460032996732725,0.06701229768861533,0.004558452789603595,0.005329234155967616,0.05786876193502957,0.24006289122630814,0.010766957938476809,0.013926338517571676,3.326690312979073e-06,4.7019738702789535e-07,5.059512845052499e-07,2.9476123572597395e-06,1.1650985627084572e-05,6.65077885350116e-07,8.344042012444879e-07,8.677943229675293,1.2979237937927248,1.7124050521850585,2.1884647274017333,6.627300367355349,1.5763366889953616,1.99811264038086,1.3878662753201678,0.1961749486298603,0.2095232969077232,0.6090237829247971,3.0997336269898703,0.2387835740913471,0.28583916363357575,1.6345241936698596,0.061522859409462775,0.06177799000244932,0.0002219198302009229,0.0002248171560030876,0.06568495342452607,0.06583021632505481,0.41328174530010575,0.023373992029578516,0.024771701896328324,0.1989644936489784,0.19662533990263695,0.07854283854692745,0.08637203308332975,0.13584088132879624,0.010176662779725771,0.010769943412737544,0.06552216737932183,0.06471957203247969,0.0265974693037888,0.029649387509973923,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200608-002-999,213.39273834228516,11.783554077148438,12.79919128417967,20.802423095703148,55.10794067382813,19.287674865722636,22.429344177246094,4.3242855072021475,0.029729118347168182,0.029718475341796943,0.21300558090209964,0.2636158466339111,0.24705907821655335,0.2486858367919922,146.03863525390625,9.977249145507812,9.903213500976562,61.94573974609375,26.282276916503893,19.808376464843747,19.930575561523455,36.12801170349121,1.004256896972656,0.989152374267576,0.2902787017822277,0.28164100646972656,1.0221500396728516,1.0181481170654294,197524.421875,15993.98999999999,16647.831874999974,4723.556562499987,4656.1328125,16295.487499999988,17174.752500000002,1.5624469585253597e+25,8.728465732696153e+23,9.466716138515548e+23,2.477094692998808e+24,3.4345577842514977e+24,1.947822294109636e+24,2.3203040467305504e+24,64.86412149308202,3.623574282919357,3.9300548565740603,10.283521641476282,14.258376719742188,8.08627654479259,9.632613943584149,0.2341833107285635,0.00951846186184882,0.010287047657627224,0.03748033646296925,0.04159049700179096,0.027966036081118445,0.03331485788581831,1.2798089437816745e-05,6.81903437082971e-07,7.220925428585921e-07,2.0046080335243846e-06,2.204176821613738e-06,1.5850708367589584e-06,1.8832696259914657e-06,31.005684852600094,1.7785379028320314,1.8294631195068405,5.948296546936035,4.1842145919799805,2.9295451736450175,3.170227928161623,6.397540420194943,0.3365903315775194,0.35440198906575304,0.6142843977133152,0.8930692433177949,0.5647551158798603,0.6586854724650033,38.382014670174435,1.2836091593359598,1.2774519044192374,0.0067021139789744675,0.007637477087847344,1.3584961860274944,1.368136296547803,0.7227173353216618,0.010307796212195464,0.01033602987126192,0.04346157806581852,0.029776566433947323,0.04487458835173175,0.040851506606847776,5.573587103366635,0.2272919134838478,0.22926755391930875,0.37940104931027374,0.3786112268440718,0.3999608832028061,0.40108887023961426,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200727-001-999,144.88197326660156,7.1147036743164165,7.826927185058594,22.809506835937494,80.2766473388672,12.840844116210913,15.2198486328125,3.338749885559082,0.02979360580444324,0.029984273910522493,0.6618661403656003,0.429990911483765,0.2521878910064697,0.24970062255859385,153.44822692871094,6.722939453125008,6.749765014648433,0.1589508056640625,0.1691131591796875,8.743880615234389,8.608826293945327,41.89057159423828,1.2074644470214864,1.2210591125488293,0.4076849365234381,0.3981379699707048,1.2000579833984375,1.188327331542972,307919.71875,25927.736250000016,27782.682499999995,8920.515000000014,8880.633749999979,25712.47875000001,26955.015000000014,1.3727039961090306e+25,7.00509934332713e+23,7.701389593110217e+23,4.644695080311488e+24,1.8877420255269139e+25,1.997391736191147e+24,2.544633114785287e+24,56.98704733099596,2.9081282561138835,3.197189303018199,19.282194787078577,78.36856632044643,8.292061342540457,10.563903664834315,0.2383481726677869,0.007934078648694026,0.008476845429969848,0.0780982958279437,0.25606812991540223,0.033279599217694265,0.0431475154620225,1.7500380414454114e-05,8.740125354083893e-07,9.022593005564185e-07,5.43651551005484e-06,1.979702169855718e-05,2.4986396469425657e-06,3.277729450088074e-06,22.189119338989254,1.1583911514282228,1.2375961685180672,3.4465312957763667,12.150685577392581,1.9712305450439482,2.344486923217776,6.770534455790139,0.3248966031219682,0.33604204459969106,1.0987637629793872,3.1456761420745933,0.5874877184411487,0.7030181647006124,18.079626052178078,0.5741942077434388,0.5601185411633764,0.0027586367892453727,0.0026320215915731637,0.5990124584126733,0.5960921453505144,0.7912762523151396,0.007666843449398275,0.007527771816785211,0.06512278763537238,0.08242645620221645,0.046018426389657814,0.04298543610137229,2.8761555641628824,0.10417736017013413,0.10209289149848333,0.2537929027794141,0.3370226342535152,0.1958024154878264,0.19068960443276414,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200810-001-999,153.2366943359375,6.671399230957036,7.038118591308574,19.994354248046875,30.95343872070313,13.177930908203138,15.224438476562511,3.987263202667236,0.029342174530029293,0.029443740844726562,0.4583274936676025,0.3903750705718991,0.2471797943115233,0.24949275970458995,167.415771484375,3.212523193359374,3.248088989257808,27.154468383789066,22.733978271484375,19.548532714843763,19.48643493652344,48.64230728149414,1.1551256561279288,1.1539507293701234,0.2713730621337902,0.2997644805908166,1.238351593017576,1.234414672851564,482093.328125,33587.601250000014,35183.3725,8049.915000000036,8996.984999999986,35890.45187500003,37642.11812500004,1.2146025698050317e+25,5.512552231907419e+23,5.792672930120251e+23,2.937149211254471e+24,4.937719490246377e+24,1.5272035702580608e+24,1.8995786045155437e+24,50.423554043716024,2.2885055761820894,2.404796135054887,12.193412534267976,20.498669421481132,6.340101171778741,7.885995535185749,0.2451609943823997,0.006943067090776246,0.007143795714424139,0.0595286852096964,0.09910711525474293,0.029855161031100308,0.03722804925957335,2.427477342436475e-05,1.077892779633089e-06,1.10515016394255e-06,6.892132300953432e-06,8.955133123703858e-06,3.0770299322750774e-06,3.8526003255739025e-06,25.54269504547119,0.9540303421020512,1.0056303787231435,2.4029088973998998,2.9807281875610343,2.2611282730102573,2.5220891952514677,11.211686042620444,0.4771369950223239,0.4890632507155175,1.6724026143025874,2.642702772209166,0.9665882933297674,1.1367417553094974,49.65046589824989,1.5041413947624849,1.5185144440737162,0.007187442517533781,0.007841364394344906,1.6503358275658684,1.6474166443140703,0.7609005786976042,0.0061046984461807785,0.0060085982386933745,0.06762298371435982,0.062408148654347524,0.04224145936170631,0.03994010974010842,7.599831714711129,0.26893876135402284,0.2687649264560932,0.7424351404753278,0.6883769868992875,0.5061311906753838,0.4873398624721626,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N200816-001-999,283.54322814941406,13.100466918945301,14.087142944335938,16.81335266113285,22.62559509277344,26.521224975585934,31.06075866699217,4.1138410568237305,0.02671916961669929,0.026329174041747727,0.3124446964263914,0.2332508468627932,0.2560735797882079,0.2493689346313479,140.486572265625,3.417859191894536,3.3926315307617188,13.241453857421876,13.068001098632836,18.755257568359387,18.60924499511719,34.16689109802246,0.93587013244629,0.9606281280517592,0.1354084014892578,0.1551342010498047,0.9699452972412104,0.984079360961914,167072.5078125,13376.565312499995,14513.431562500016,1988.4609375,2297.5390625,13828.679062500014,14855.9140625,2.1823460646909874e+25,1.022074092577182e+24,1.1083268200257248e+24,2.1422710078409355e+24,3.5337490441040264e+24,2.8733600987944104e+24,3.529537274532995e+24,90.59889009843022,4.243084077454256,4.601157505918807,8.893519627370196,14.670163750016712,11.92859556125211,14.652678821541825,0.3092493831565042,0.008360298562297863,0.00875989264239374,0.035090266880030814,0.04587628343528016,0.03873579167580243,0.048062005927221985,1.5114326674791348e-05,6.490755817127923e-07,6.749866171334309e-07,1.7184365627906455e-06,3.1822723276350016e-06,1.9402804485023186e-06,2.4347521869759564e-06,39.626380920410156,1.8572850799560567,2.0336856842041016,3.2949090576171898,3.3685302734375,3.799205780029297,4.127946777343752,7.191285299211943,0.3007001034839307,0.31374127302453214,0.4665321530431514,0.812191535559621,0.6505121264340117,0.7701080436711463,49.87826049947247,1.5190270966919286,1.5370784167201492,0.006610354342107882,0.007474769853182296,1.6669596469632069,1.6613597180305888,0.7896977002134928,0.0057170139628851535,0.005634105397048894,0.032072911645674496,0.03789304297434426,0.03804982441711202,0.03625582588662868,7.9209851674652585,0.2717607422912298,0.27759569646174675,0.3418269337247093,0.5034381851577461,0.4776418959402698,0.4709739407148526,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N201011-001-999,151.99732208251953,6.6703643798828125,7.138523559570332,23.02191162109375,40.21866577148438,14.158321228027349,16.643849792480495,3.862592458724976,0.02662415504455584,0.02673244476318359,0.5520521068572997,0.491274356842041,0.24993849754333475,0.2537523174285887,141.56382751464844,3.276148376464846,3.249549865722656,17.087055664062504,16.807814941406267,18.041579895019524,18.085220336914066,43.84421920776367,1.146917877197268,1.1398886108398472,0.2669406127929719,0.2553646850585949,1.1941146850585938,1.1820379638671878,353041.40625,26962.92999999999,28233.15750000003,6413.483750000013,6208.873750000028,28067.15625,29330.655000000028,1.2456903337788185e+25,5.611921358728241e+23,5.951441025067063e+23,3.736699212255081e+24,7.629089289637611e+24,1.698942936745123e+24,2.0792495000307905e+24,51.71414537441126,2.329758119697886,2.47070783172827,15.512700150510952,31.671742318322874,7.053067655036216,8.631889322612048,0.22650296739545206,0.0060555765110144886,0.00622322358509389,0.06585704730010525,0.1387723343986063,0.02971476713602733,0.036422255007165144,1.8218239638061785e-05,7.986371041178564e-07,8.149287824060796e-07,5.620915909335582e-06,1.076683725917189e-05,2.454565866240479e-06,3.047610963904712e-06,21.42678928375244,0.9309068679809548,0.9967260360717772,2.426306686401368,5.0650901794433585,2.0700251388549797,2.2607330703735364,8.144674171032147,0.3452970467691223,0.3528903135405219,1.2413219678141427,2.355266328056919,0.7490151210105562,0.8774351935042954,28.209748739809488,0.8640683949890899,0.8703740916203273,0.0035348207822281093,0.0035995436901821165,0.9511974500197232,0.9453166779968782,0.7491845678316077,0.006620250645943959,0.00646801651072071,0.07830957159678675,0.0805299147868086,0.046772317144286535,0.0436234158840626,4.2490260656735614,0.1514150773993972,0.15198595472846055,0.4601946521827696,0.4744297205109822,0.3072001609010719,0.29703880601419197,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N201101-001-999,319.1951446533203,14.300040893554694,15.429977416992188,14.559926147460942,14.336502075195312,20.524376831054724,22.78569396972659,4.6099090576171875,0.02665733337402365,0.026999950408935547,0.2111932086944579,0.34117817878723145,0.2508713340759279,0.25083065032958984,117.83840942382812,2.289710693359382,2.2936361694335967,3.431549682617188,9.406478881835938,5.370882263183589,5.430503845214844,39.17122650146485,1.0537992858886724,1.0676667785644582,0.22734741210937415,0.7949714660650855,1.0341033935546875,1.049098815917965,251761.96875,19708.239062500008,21080.727187499982,4370.111875000001,15685.808750012771,19417.453125,20774.950000000008,2.1888073923068645e+25,9.992091837507636e+23,1.076454863592572e+24,2.038853273150024e+24,2.139857640138064e+24,2.25104944498276e+24,2.670627155524026e+24,90.86712854146731,4.148161672827797,4.468842841217921,8.464186620516543,8.88350066480433,9.345107294016783,11.086960957838016,0.3557182651000342,0.009117098193253235,0.00933181762905827,0.03102520353746246,0.03557619928714911,0.034283970497193166,0.04076506808334146,2.2859764152110362e-05,9.862999779623008e-07,1.0098526303326364e-06,2.344786275049996e-06,2.6894369055585263e-06,2.3260842938992103e-06,2.7775795273212976e-06,37.59412002563477,1.7137996673584013,1.8108078765869136,1.8865348052978492,3.0643520355224614,2.4476748657226537,2.6948143005371104,12.207864979896133,0.5166853221948173,0.5301316433307868,0.6071728833179364,1.3460674241722117,0.7649720272498612,0.8467832789553587,100.40120950311905,3.0707890755071223,3.0734058185412882,0.014545800020258069,34.309775013614676,3.3593344161456997,3.3790178092148295,0.7946311089359721,0.0050797341102417634,0.004917196466749596,0.029325804508342438,0.026393803756121548,0.03027881219228268,0.029098218836603133,16.049901789867153,0.5511432798960136,0.5530949725691839,0.6158679795077121,4.961387730508728,0.8463536501508442,0.8397013982324601,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N201122-002-999,297.37579345703125,12.15273559570312,12.852512207031284,16.270623779296898,14.966336669921873,20.44050292968751,23.24034301757814,4.646153450012207,0.026556320190429968,0.02683115005493164,0.23205210685729935,0.30304980278015137,0.24812150955200174,0.24872539520263715,136.58201599121094,0.1682864379882858,0.14574432373046875,7.898872375488281,9.312461853027344,10.170028686523438,10.241456298828128,39.25794219970703,1.0240724182128886,1.020296478271483,0.31196655273437557,0.3294123840331977,1.0710479736328151,1.0778967285156256,253437.703125,19271.805625000008,20228.4375,5978.840625000013,6417.300625000003,20182.338749999995,21454.155625000018,2.0239981230089885e+25,8.429593286781371e+23,8.943812598529041e+23,2.1413629673926975e+24,2.1307738048367616e+24,2.1112948354249616e+24,2.5101483814587207e+24,84.02516286154885,3.4994990396800745,3.7129743434610702,8.889749947661484,8.845789624861993,8.764923760482233,10.420742201339763,0.3297263485284463,0.007371301487901272,0.007592454147089867,0.03643437349732958,0.03286826410314436,0.03265807619819594,0.03840160202546766,2.1279821054955616e-05,8.363461826083671e-07,8.50743211688478e-07,2.479813908913104e-06,2.1425133822358664e-06,2.247231409547551e-06,2.6570689458052465e-06,40.55869102478027,1.8242763519287168,1.928083419799805,2.3203279113769497,2.7219009399414062,2.8240062713623075,3.1403150177001886,11.450676870352874,0.4380797707338395,0.4484393530090341,0.6661833930879855,0.6459751298052936,0.7960371032839522,0.8839632949505134,102.97719735905001,3.2063080462335876,3.162744297707917,0.01383583473742078,0.014294218367297162,3.4405066990106405,3.4133845069407585,0.778944767056472,0.005092131766251784,0.005064524896775446,0.03623259485057628,0.02578672311467578,0.03229007357630387,0.030587960774662526,16.133714108715598,0.5666913613241977,0.5617156844626123,0.7813003919085624,0.5930100210998326,0.8910902226876959,0.8703039307733818,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N210117-002-999,146.6958465576172,11.800745239257822,14.562987060546876,15.183479309082033,32.275773010253914,14.5167236328125,17.389821166992192,3.9523397684097286,0.029807996749877663,0.02976834297180186,0.5970950794219969,0.39219833374023416,0.250817255973816,0.2520620107650764,193.24163818359375,29.854164428710927,29.598114013671875,0.1535186767578125,0.14770996093750455,29.48014831542969,29.889817504882842,45.43326187133789,1.152478103637698,1.1722010040283166,0.2393639373779308,0.2471408843994141,1.215484619140625,1.2070588684082042,392835.203125,29125.130000000005,31179.100000000035,6148.941249999974,6417.21875,30692.796875,32149.406874999986,1.1748756337136457e+25,9.539656423841356e+23,1.1713132554023348e+24,2.4053780023325683e+24,6.207287923990954e+24,1.6218959146304553e+24,2.008805766197452e+24,48.77431225978269,3.9603356126873734,4.8626422094085555,9.9857937659107,25.76921257053699,6.733211203215113,8.339446056947246,0.22150805228500234,0.01612288264357456,0.020184408783805785,0.048412340676699306,0.11332832608332788,0.029571132076455706,0.03657100968151991,1.9134211717654252e-05,1.5203305459584422e-06,1.8350934254302936e-06,4.360781580223483e-06,9.59255439246666e-06,2.6143097831550664e-06,3.2654861126289507e-06,28.207408905029297,2.482760467529296,2.4480474090576188,2.9692916870117188,6.314663848876954,2.9485585021972653,3.142228622436523,8.746017067846099,0.6908144688553612,0.8355616395868104,0.9348227840685226,2.5414696197421502,0.8536212620960528,1.029789790395192,41.77109254456589,1.300675802232128,1.2874703197459567,0.006036323097951879,0.006353015016152597,1.3888328730556407,1.402108652988581,0.7398229074982423,0.017699778884066708,0.01911493202475001,0.061141359452694936,0.08638454734871083,0.04781206463137089,0.044424436159887115,6.212896438734784,0.265165423113471,0.2709030959684444,0.5637712576491802,0.8384011032601455,0.4590992479168561,0.4477584647912023,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N210207-002-999,339.2734680175781,15.475473632812507,16.37371826171875,16.47024353027342,12.724472045898438,26.227935791015625,30.28447143554689,5.288829803466797,0.030210237503051292,0.0295865535736084,0.22253035545349145,0.2236321163177486,0.25034980773925763,0.2490903854370119,106.83156204223631,2.456663665771486,2.442526092529292,9.140592041015623,8.177635498046866,12.854850921630854,12.857486114501967,42.71419525146485,1.1088790893554688,1.1079174804687495,0.03372764587402344,1.2107611846965938,1.1003494262695312,1.0991325378417969,326441.46875,24680.515625,25975.039375000048,774.859375,28741.80187510426,24583.8125,25854.25,2.0303207594535364e+25,9.420583827706505e+23,9.972046779439558e+23,1.547858261296332e+24,1.773056366811319e+24,2.094794075162376e+24,2.4564194383384447e+24,84.28764361730056,3.910903282840635,4.1398400778144975,6.42584797947663,7.360745461687657,8.696421766698663,10.19768946503838,0.3595387455661895,0.00960125951042934,0.009959798053545854,0.025175877075453212,0.029193728403602293,0.034514676114740905,0.04117588301429653,2.7485875790750975e-05,1.2163047784219858e-06,1.2463343897686464e-06,2.52970777963461e-06,3.2523453935873157e-06,2.777111999939214e-06,3.2851897448894748e-06,36.11187553405762,1.5473348999023386,1.6107341003417943,1.916574478149414,2.2128029632568342,2.901525497436523,3.0550180816650396,16.812944793729457,0.7322373289636239,0.7485290718140831,0.9425631269178432,2.2853252570140117,1.2647693029540612,1.4748195732428717,166.7905100593716,5.027934813531517,5.136823849634482,0.028109172464013458,47.120789256319476,5.504339916110524,5.495858923100486,0.7692190288557413,0.005388006452682892,0.005341404778059999,0.02555845875316054,0.023506781397300447,0.03008744230685645,0.02915908904345488,25.815276589063224,0.9003094110763925,0.913906762132342,0.994470481056876,6.360886615520072,1.3828905651695995,1.3744582337820042,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N210220-001-999,371.0998229980469,16.43939208984375,17.386181640625008,33.484176635742195,42.10588073730469,47.84044799804689,54.160286865234404,5.025387763977051,0.029846744537353587,0.029463596343994425,0.22531557083129886,0.19312314987182602,0.2512965202331543,0.2485982513427736,135.44639587402344,2.578139953613288,2.6013717651367188,6.703147888183594,5.961723327636719,8.915751647949222,9.136474609375,37.57271194458008,0.9872547912597652,0.9812269592285148,2.117249145507813,2.1288259887695347,2.8682019042968747,3.15668930053711,222180.6640625,17084.741874999978,17893.078125,38517.756874999985,43170.40500000003,47096.69593749998,60836.45468750003,2.3427356506632244e+25,1.0594775317098524e+24,1.121070618206612e+24,2.9039745322652365e+24,2.7774507914945254e+24,3.496614660300693e+24,3.9558642292981154e+24,97.25737506904785,4.398362386706482,4.654062679369859,12.055689688912453,11.53043337551695,14.516002409086228,16.422551599543823,0.3644664288017166,0.009325924286178509,0.009582589581602685,0.034235511335560576,0.032264434537955744,0.03815764105768277,0.04055018598744964,2.161234116420001e-05,8.939216310003814e-07,9.191877892746115e-07,2.4996371445635537e-06,2.6620665143098165e-06,3.004656996550534e-06,3.216836617310444e-06,50.10884094238281,2.2042785644531193,2.3543681335449236,5.382518768310547,5.2185096740722665,6.551333465576171,7.2827685546875,12.53961928873842,0.5089947733427778,0.519510818312046,1.1155352110180858,1.6625845264963743,1.480266599326745,1.7455289674215757,156.0257859475793,4.7940299252234135,4.753362024917067,0.02340677523986301,0.03301041398663074,5.517337874217134,5.272121469257853,0.7796693678884647,0.005293790692477596,0.0052462990572627035,0.029458545178223664,0.02016012918513543,0.03212743159224252,0.028021314605924275,24.46989741422029,0.8534267015981349,0.8454734789019689,0.9702000735264562,1.028116995114047,1.3842930006113792,1.288357461969451,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N210307-004-999,348.5555877685547,18.325820312500017,19.992807617187513,8.66075744628904,9.047372436523462,20.773159790039074,22.67124694824224,4.864236116409302,0.13323185920715286,0.13678013801574718,0.005053520202636719,0.004854278564453196,0.1336500644683838,0.13580174446105975,117.45080947875977,2.2366940307617256,2.2269018554687534,5.7407397460937375,5.916930541992188,7.5709495544433585,7.555923309326174,40.29109764099121,1.1794891357421875,1.1899699401855486,0.044414520263671875,0.045574188232421875,1.1736446380615249,1.1880139923095712,273978.140625,23313.109375,24946.448124999995,907.90625,933.75,23251.596875000014,24956.981875,2.2663555924096817e+25,1.5406065898367817e+24,1.6936343539212918e+24,5.642960811829392e+23,5.883008794224947e+23,1.654911238266184e+24,1.8308564017428007e+24,94.08649918671877,6.395743066409763,7.0310293669930815,2.3426439770131964,2.442298569505539,6.870272493632456,7.6006991105231085,0.3789995968655455,0.020570169048359788,0.02232174133825676,0.009460801880853742,0.009820154801661318,0.02303545619893993,0.024982812993853354,2.576698160091522e-05,1.714565820883183e-06,1.8180751064339864e-06,6.508200790051264e-07,6.693346718633322e-07,1.8547114401735911e-06,2.002620957460306e-06,40.88496589660645,2.1441612243652344,2.3014068603515625,1.027220230102536,1.0302477264404288,2.494283676147461,2.6315883636474666,14.511678643608134,0.736949780486615,0.7608844715075681,0.36642306659482493,0.3763208882972115,0.8409707432864835,0.8919720684378536,142.38196101598763,4.48560902810641,4.462411990959083,0.9222223461046326,0.9050334659475824,4.4559181899775515,4.4436692314123425,0.7955957532070447,0.01542388001991779,0.01481589310034259,0.004589880623289799,0.004545604457663055,0.016332740988083683,0.015734216372640497,22.7926890888668,0.8917635598129934,0.9177351217873059,0.20899850770506134,0.20581394364092984,0.9022987889249984,0.920211297301524,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
N210411-001-999,inf,,,,,,,3.743614673614502,0.26158129692077603,0.18864707946778125,0.13743224620819028,0.15212393283854064,0.18703923225402708,0.2021768569946305,0.0,0.0,0.0,0.0,0.0,0.0,0.0,30.890689849853516,1.3816472625732317,1.83110191345218,1.1390530014037985,1.3871113967896207,1.9304798889160004,1.4359742736818504,123472.86328125,15263.80609374985,22482.619843750435,12348.514531249908,16359.862343750881,21731.749531249818,18032.18046875281,inf,,,,,,,inf,,,,,,,inf,,,,,,,inf,,,,,,,,,,,,,,inf,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,


==> Figure_Data/Scaling_plots/Patel_Datafile.csv <==
SHOTID,TYPE,YIELD_1315,YIELD_1315_ERR,YIELD_TOTAL,YIELD_TOTAL_LOWERR,YIELD_TOTAL_UPERR,TION_DT_KEV,TION_DT_KEV_ERR,TION_DT_CORR_KEV,TION_DT_CORR_KEV_ERR,DSR,DSR_ERR,DSR_4PI,DSR_4PI_ERR,GAMMA_BW_PS,GAMMA_BW_PS_ERR,XRAY_BW_PS,XRAY_BW_PS_ERR,AVE_BW_PS,AVE_BW_PS_ERR,NIS_R017_UM,NIS_R017_UM_ERR,NIS_P2P0,NIS_P2P0_ERR,HS_R0_UM,HS_R0_UM_LOWERR,HS_R0_UM_UPERR,HS_PRESSURE_GBAR,HS_PRESSURE_GBAR_LOWERR,HS_PRESSURE_GBAR_UPERR,HS_RHO_G_CM3,HS_RHO_G_CM3_LOWERR,HS_RHO_G_CM3_UPERR,HS_RHOR_G_CM2,HS_RHOR_G_CM2_LOWERR,HS_RHOR_G_CM2_UPERR,HS_MASS_G,HS_MASS_G_LOWERR,HS_MASS_G_UPERR,HS_ENERGY_KJ,HS_ENERGY_KJ_LOWERR,HS_ENERGY_KJ_UPERR,ITFX_a,ITFX_a_LOWERR,ITFX_a_UPERR,ITFX_na,ITFX_na_LOWERR,ITFX_na_UPERR,YaYna,YaYna_LOWERR,YaYna_UPERR,ADIABAT,ADIABAT_ERR,VELOCITY,VELOCITY_ERR,FUEL_KE,FUEL_KE_LOWERR,FUEL_KE_UPERR,FUEL_ENERGY,FUEL_ENERGY_LOWERR,FUEL_ENERGY_UPERR,CF_ENERGY,CF_ENERGY_LOWERR,CF_ENERGY_UPERR
N110608-002-999,CH LF,192608736717753,4256190020865.59,230072477474638,5470693951982.16,5218621084712.56,3.10551679161273,0.143476944615469,2.81665234,0.2827028715,4.42964060627683,0.200368452483993,NaN,NaN,215,50,152,100,202.4,44.7213595499958,33,3,-0.25,0.04,42.8429187146988,3.93921316070709,3.89488261956132,37.439058863307,6.89052641721026,9.55842176985488,18.3578511325352,4.27358378281802,6.23647025371113,0.0642589352205959,0.0137096384992105,0.0197046984289923,4.9477995354199e-06,1.21284105471457e-06,1.61426742084664e-06,1.31645684198226,0.254171653074435,0.324256117075677,12169760604944.5,936762167301.127,942997649610.104,0.0255137834809689,0.00438629155167938,0.00364957658604267,1.14119924538135,0.00774213985966088,0.0078178941933833,2.07200198907207,0.165760159125766,286.158718421053,8.58476155263158,7.55779037832638,0.451216057441755,0.4520184699841,NaN,NaN,NaN,NaN,NaN,NaN
N110615-003-999,CH LF,432865449637313,9099851490006.51,498331883052092,11014746840310.8,11569834449547.2,3.31903141549749,0.148194363517262,3.10177755,0.313748254,3.53697222438985,0.209697812894785,NaN,NaN,215,50,104,60,169.508196721311,38.4110639798688,38.4,3,-0.32,0.04,49.2879268223079,3.86050753062822,3.86440870053814,43.0830878843219,7.46866703030871,10.0498256103342,19.2621064926484,4.33283094719221,6.17302279599057,0.0777576162078558,0.0167628102147247,0.0233138626583645,8.0197716066225e-06,1.92216835039409e-06,2.72106984082894e-06,2.34290618260158,0.431845719102011,0.564399067316579,19340958487027.8,1940929814148.49,1921648230296.25,0.0289470239948777,0.00374578172201272,0.00347916358338635,1.18208894787188,0.0117572391532066,0.0118483609359576,1.88742932158333,0.150994345726667,309.051415894737,9.27154247684211,8.6029106625782,0.495638003992136,0.525548586103188,4.80204327206119,1.91481205560955,2.78154580555147,2.40606146245034,1.90308537196337,2.67428674124916
N110620-002-999,CH LF,415662231503562,8991435635517.57,492733325666039,14125250280846.3,14295160630217.7,4.26788881789137,0.176352826710597,3.710222435,0.375916767,4.25673434509487,0.46873319255707,NaN,NaN,175,50,122,50,148.5,35.3553390593274,23.8,3,-0.07,0.04,29.7973533301281,3.82879496021855,3.94634901675022,79.6260167026399,17.0722343722114,25.0456831127019,29.9797865082552,7.6236166786032,11.6167182928878,0.072525679078645,0.0154589292173841,0.0232023979179974,2.81223405020778e-06,7.59254317806193e-07,1.10809085767975e-06,0.981703803025711,0.226893004475913,0.300337508225344,25201858048520.4,4450944956637.64,4924312579240.25,0.0318397678491489,0.0040331226414932,0.00379848116861325,1.21121121051581,0.022320140727077,0.0232867517746871,1.66985937009616,0.133588749607693,308.505978947368,9.25517936842105,8.54504016693868,0.521364639230399,0.527630156097251,NaN,NaN,NaN,NaN,NaN,NaN
N110826-001-999,CH LF,172059398419609,3685466738271.74,201393454601941,4624624807247.72,4587033115248.22,2.68456293737466,0.337916914303621,1.96560605,0.20092652,3.92715331812399,0.189342539112672,NaN,NaN,180,50,131.2,48,154.604496253122,34.6265914094857,25,3,-0.004,0.04,34.1246289015908,4.29085845991855,3.87417413278119,94.616618894242,20.5962082590107,28.99084858146,65.9147741159686,17.7886109026287,26.3977706975793,0.181870295469448,0.0435166516784745,0.0630608458136458,8.25456382379621e-06,2.36802020900781e-06,3.33913095559869e-06,1.55244087978311,0.367445578572787,0.470312157346678,8919490220027.72,739667659782.949,764703643063.322,0.0240364696514986,0.00454977700020566,0.00382997004074204,1.11932096517231,0.00673029396874014,0.00692378471674471,1.63894566583882,0.131115653267105,342.99465,10.2898395,10.8706665496181,0.668078413391207,0.632817620333132,NaN,NaN,NaN,NaN,NaN,NaN
N110904-003-999,CH LF,450024918490046,9136154135351.64,542295570413558,12228697956717.8,11508733018470.8,2.98473570786367,0.300880417632646,2.25622986,0.234366691,4.64715686832471,0.210515187031482,NaN,NaN,170,30,141.16,48,161.898876404494,25.4399491201526,28.6,3,-0.23,0.04,38.2540096739528,4.06599227248252,4.01999791527182,102.46015061552,20.2335846885893,27.4879094714627,62.0961692279221,15.5276993366211,22.277428282023,0.193354496759276,0.0431436980327441,0.0609134190074268,1.13025449232658e-05,2.9292364067738e-06,4.3588937094718e-06,2.44547406968701,0.500475695682729,0.672363938121785,30398924077607.9,2350715932913.25,2249299752627.74,0.0341437457392558,0.0030370608710186,0.00285705712486593,1.23454172153915,0.0129407175690497,0.0124668848756622,1.92633850179214,0.154107080143371,344.70962325,10.3412886975,11.0881760852551,0.656097975051331,0.689194457659005,NaN,NaN,NaN,NaN,NaN,NaN
N110908-001-999,CH LF,585909194420809,11178904178520,701137783754335,18684652667484.5,18641481208576.6,3.0710581508093,0.318104469275463,2.31965509,0.2219986885,4.4763293361791,0.448251986587576,NaN,NaN,175,30,117,33.2820117735138,149,22.2834405812462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,36893466161596.7,6061503438973.34,6274383201799.63,0.038869936341521,0.00516412630958168,0.00651780951946734,1.26136566461534,0.026172637600725,0.027117008760347,1.89110684786219,0.151288547828975,337.925763546798,10.1377729064039,10.7635898413227,0.593047226294404,0.670217556490446,NaN,NaN,NaN,NaN,NaN,NaN
N110914-001-999,CH LF,576209574554746,12374471464844.1,700398942063689,19590247425985,19487952775011.1,3.49106638493033,0.262614407764351,3.23061028,0.357228671,4.8849066230627,0.441392732792759,NaN,NaN,171,30,104,40,146.88,24,28.3,3,-0.09,0.04,36.0577077166984,3.75923967434664,3.91374348755013,83.2545005734092,15.2944677985384,20.7660512224173,35.6117994045904,8.45825166717922,12.7152402995603,0.104433741221811,0.0219362029061942,0.034156221750658,5.82341123077211e-06,1.46429551576577e-06,2.18613665223201e-06,1.78906761641512,0.36248715422444,0.453180188093863,42993566883984.3,6274934002445.47,6674099060265.45,0.0448877317341722,0.00650595129953854,0.00679438944904891,1.2858197077107,0.0260513177032884,0.0268495435074094,1.79943379422617,0.143954703538093,354.99465,10.6498395,11.5793820902725,0.689911446312179,0.7130334386326,1.89592437532678,0.760226704973477,1.21965925624416,0.0916541908791975,0.885713934728027,1.26192900166506
N111103-001-999,CH LF,228340927540055,4801018447162.06,266998924963676,7838367895107.22,7969454286137.81,3.32019553817438,0.150228694208215,3.059,0.285,3.9144564039837,0.541089008811761,NaN,NaN,190,30,122,80,181.616438356164,28.0898753270713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,11859556142481.6,2584773025034.06,2937428302330.01,0.0255525993998491,0.00457159770799776,0.00378248470665063,1.13930164531817,0.0178387569875269,0.018341910155395,1.58530402755313,0.126824322204251,285.6,8.568,7.47396999028896,0.4627054763397,0.45604928555873,NaN,NaN,NaN,NaN,NaN,NaN
N111112-002-999,CH LF,564184295477000,21282878972133.3,668402297450068,26084388240421,25602915497740,3.86623649963518,0.0756618202978483,3.42,0.285,4.2108168512203,0.196250003895543,NaN,NaN,154,30,106.926829268293,62.4695047554424,145.178263077704,27.043219176029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,32584153478403.7,2673029701744.62,2812714291692.09,0.0354183865672523,0.00302358983473972,0.00320691701183656,1.244213752229,0.0142966997741649,0.0143353652309286,1.66881759750739,0.133505407800592,319.8,9.594,9.47544613446972,0.555532801700513,0.564574767689605,NaN,NaN,NaN,NaN,NaN,NaN
N111215-001-999,CH LF,749387510803853,16239658378338.1,890694650599667,21018242023966.8,20468675717273.2,3.55873782906599,0.118574590455877,3.0875,0.1425,4.30655035431055,0.20882555693165,NaN,NaN,180,30,135,100,176.284403669725,28.7347885566345,28,2.82842712474619,-0.29,0.04,35.9544971558416,3.63900103001448,3.64173020716891,90.658714591494,14.3853515360817,18.4171529218201,40.6522676235214,6.97109463621138,9.12907292888532,0.119521059059988,0.0151092799843914,0.0177375265115648,6.54849411780854e-06,1.20019348370349e-06,1.43501943130194e-06,1.9137578113294,0.324944101986681,0.373326061762818,45647077508739.9,3743835217050.53,3805860324492.8,0.0474375990954031,0.0041985405882325,0.00445318851387277,1.29619363578021,0.0167414876170127,0.0175022416003434,1.60908168562622,0.128726534850098,312,9.36,8.90002198180217,0.521944046439778,0.536681942798573,4.52692028373538,1.67322963813369,2.34326130801144,2.58544766805984,1.75748296338707,2.41718369042627
N120126-001-999,CH LF,317908738324152,7870971915059.33,372089758744086,9840471103911.88,9449816763329.44,2.87176,0.113841995766062,2.698,0.19,3.91746794140505,0.160416919316336,NaN,NaN,175,30,140.487804878049,62.4695047554424,168.532249873032,27.043219176029,24.9,2.82842712474619,-0.19,0.04,32.3948888953291,3.64215296875828,3.68096219940551,82.8533842167366,14.3778481883027,19.7959999788027,42.3218038972059,8.53038071238423,11.7671184509425,0.112482468735823,0.0181242336888974,0.023061045905604,4.87524637103688e-06,1.06295800903602e-06,1.44898719018972e-06,1.25628365480039,0.241079851170416,0.295612157702494,16525582824820.2,1156208476789.1,1230810118289.08,0.0276224062848639,0.00406088077957911,0.00341347284127572,1.16711033252474,0.00863710779063487,0.00883102111427525,1.67978982014968,0.134383185611975,311.202,9.33606,8.87767770884433,0.538921924546166,0.516714298421059,2.94424094873618,0.896770990756099,1.17737972492657,1.64420238471244,0.951004963741375,1.28706260679884
N120131-001-999,CH LF,619425110435330,14291282710233.8,717732002435857,17153017804193.8,17073622517021.9,3.7795815623798,0.150469929494806,3.11963166,0.336631645,3.66972253719615,0.169291552437811,NaN,NaN,199,30,124.391993497257,51.318720313972,179.997567413695,25.8992805755396,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,29206942828878.1,2174134515177.52,2392851275124.68,0.033602185427729,0.00316734593452384,0.00292397368708337,1.22933966470286,0.012389715428061,0.0128540094816363,1.78771905779433,0.143017524623546,305.439,9.16317,8.44174457023655,0.496187935937994,0.521761173712109,NaN,NaN,NaN,NaN,NaN,NaN
N120205-002-999,CH LF,564154779457540,27208100730314.9,671520408709505,33002378006999.1,31563623718162.1,3.57445029773366,0.16114586583252,3.1825,0.2375,4.30012916371496,0.188542784911845,NaN,NaN,155,30,136.005347593583,32.9072590857209,146.378640776699,22.1699087586966,28,3,-0.05,0.04,35.7387373045066,3.86984903279275,3.88899448867789,84.0179062454342,14.526530812382,18.834119606608,36.7066632265425,7.63660590246164,9.87364711301875,0.107179793512487,0.0178198009923211,0.0227184251137862,5.82186798938517e-06,1.2628348078509e-06,1.62506256137056e-06,1.75128001922852,0.330821437401786,0.395968096276416,34708532543144.2,2958043290829.72,3159411845843.74,0.0371134930688172,0.00345247703986454,0.0035612109219545,1.25331370841165,0.0156969842051671,0.0149711337198131,1.88116662199475,0.15049332975958,309.825,9.29475,8.65072164061655,0.51506824728901,0.528527198928373,4.44698034662343,1.42949535857767,2.11693797349543,2.66622845173073,1.50252263353714,2.23979169524888
N120213-001-999,CH LF,96667958407513.4,2615791569203.93,114579353938390,3269369852753.42,3232710278640.27,1.73849631966351,0.146620714693588,1.482,0.1425,4.2480197773661,0.243200462643212,NaN,NaN,154,40,156.871279811891,43.1070099833862,155.328445055048,29.3212134603392,28,4,-0.15,0.04,39.0730395910848,5.65645023224132,5.63777558933219,82.0668021760333,17.7556593672604,24.0050034976654,70.4061570511636,15.9417656344034,20.6738027242574,0.223737933468074,0.0310327572068939,0.0325916600357643,1.26813276569566e-05,2.88948534170529e-06,3.55337928540862e-06,1.94075101694553,0.433915689293524,0.524170108860758,5602043868135.96,532177158666.254,576053064164.646,0.0224532538019818,0.00487793520535971,0.00379881413877063,1.09312863847801,0.0059536385078296,0.00567589250380984,1.77072794387048,0.141658235509639,331.5816,9.947448,10.295871321655,0.616306384011281,0.627139546433847,2.62750215618064,1.14772281678788,1.71105663538857,0.650073159920854,1.33480733743846,1.89804255191727
N120219-001-999,CH LF,351105161078870,8785080755505.45,417862788568476,10798784727504.7,10588945792306.1,2.84904345744044,0.137863501427097,2.413,0.285,4.3263951208507,0.173888477374625,NaN,NaN,209,40,139.235370611183,43.2731067584771,176.85560215698,29.3733227788839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21216777093328.2,1420883534174.97,1573542658631.21,0.0298533711585017,0.00355491918488142,0.00318400002303832,1.1920091060801,0.00988032317422416,0.00982478612236259,2.12901934087999,0.170321547270399,311.202,9.33606,8.97397613989136,0.539308128959078,0.550667884211151,NaN,NaN,NaN,NaN,NaN,NaN
N120311-001-999,CH LF,130258498871077,3394329922188.15,158879409873464,4451693437514.91,4532369983359.41,1.95149669771134,0.239948657937018,1.7694833,0.369419945,4.97004664719298,0.297009093326385,NaN,NaN,180,40,169.530147470599,27.8720777135905,172.952123649158,22.8680008676828,28,3,0.03,0.04,38.5302506848499,4.25479989906022,4.13748460393256,76.1778968123026,19.0618500393566,21.7293915441797,59.4465361850322,22.0910641875453,23.6461984629645,0.186942672932254,0.0706084390778319,0.0692918211358924,1.05042799448617e-05,4.16291088174579e-06,4.83399262439091e-06,1.78318097367198,0.507023504108989,0.565908527730277,10069778478546.2,1009080745515.97,1037870593318.04,0.0246701034985595,0.00453181917667455,0.00376246749207108,1.12729550865501,0.00828175322291247,0.0087713681784205,1.67222470336134,0.133777976268907,318.29049,9.5487147,9.2335512058198,0.555495371351851,0.566427422911746,1.95104766747905,1.07170854451232,2.00089243415789,0.210454909318766,1.1671796188061,1.93839861135709
N120316-002-999,CH LF,218391211170741,5189721702036.15,275503043492861,7163097041141.88,7622044553140.31,2.40649355435991,0.245045793896592,2.16019797,0.34171101,5.79931042984648,0.324909290659986,NaN,NaN,147,40,134.777777777778,26.6666666666667,138.538461538462,22.1880078490092,24,3,-0.21,0.04,32.259294862397,3.94594543857437,4.14672394980006,110.383007040805,25.922466132412,38.666178303132,70.0365806905445,22.4761514625698,37.4198962729168,0.183214399052574,0.0554230577375609,0.0975532124804078,7.59013349137905e-06,2.66269755845894e-06,4.57158376705319e-06,1.56990615457754,0.423299814131645,0.597306500785046,21306131107397.8,1961783563276.69,2119173672991.22,0.0298219923728803,0.00369390970551982,0.00338726372992577,1.19216189224585,0.0120012556465983,0.0124774834873336,1.62756058646872,0.130204846917498,316.1592,9.484776,9.31208089769736,0.555312195453295,0.588259428674384,2.70214074663294,1.26381469325388,2.14471889945854,1.09159204929266,1.32324463188434,2.1070768223163
N120321-001-999,CH LF,417914724702776,9157156585968.43,537060463236412,18007578039407.6,17580473173959.7,3.14209961212697,0.382475223051579,2.65123606,1.02426245,6.23749061273069,0.627038005539401,NaN,NaN,158,40,135.844720496894,23.643312187173,141.581127733026,20.3536059465827,27.15,2.715,-0.18,0.04,35.626334843284,3.93840654123222,3.91558349085279,98.4268813790291,30.6941840699658,71.2984154590513,49.9647979851999,24.1599964610783,87.9130142020844,0.14496102722855,0.0722889308769317,0.296269317734965,7.55640855129582e-06,3.9719063306786e-06,1.56901322014188e-05,1.92094134585955,0.693408463549481,1.79804736027124,46308362603483.1,7293333597411.58,8127540352434.23,0.0481195106446074,0.00736764051821436,0.0079956566298027,1.29871108646611,0.0303112648751001,0.0311182306324576,1.57566133906872,0.126052907125498,320.901588,9.62704764,9.53853576214352,0.566254111434377,0.566730508595889,3.96935421329382,1.57551952333809,3.04563264642697,1.8958661625338,1.28436239210078,2.09894280527663
N120405-003-999,CH LF,127815712701091,3259367312299.88,156936029138790,4315367624725.03,4522557776960.19,1.68924863355924,0.132648215935141,1.29611198,0.1543800635,5.13785104740664,0.285459336666702,NaN,NaN,161,40,124.620316402998,34.6265914094857,140.204188481675,26.1799142572851,27,3,0.04,0.04,37.8965981490882,4.20393105913337,4.28475236428908,107.996118992169,18.4743823445593,24.0590076073493,93.2975856155769,15.868063462822,20.9447083438825,0.286272404844194,0.0280953601149578,0.0370271835501342,1.55164636550136e-05,2.78147663231068e-06,3.33014730610529e-06,2.34185807457553,0.41609652239089,0.503017138158543,10200570549434.6,959949270439.648,1003790915491.49,0.0247358319648247,0.00458417554101298,0.00364854071037695,1.12821307812543,0.00773173599165577,0.00818086615508129,1.71885666524217,0.137508533219374,339.2928,10.178784,10.7303247034734,0.629363268980871,0.677463832768661,5.37341948564122,2.02012454475549,3.05215919385599,2.96258908811029,2.14827413382055,3.22154889804644
N120412-001-999,CH LF,105162833890503,2815554226189.17,134996463090819,4037275523768.64,4072368740929.41,1.8400977028771,0.102233266921858,1.468181775,0.17662324,6.24555030270733,0.334417034007106,NaN,NaN,136,50,102.92,48,118.785179017485,34.6265914094857,26,3,-0.08,0.04,36.4250981224691,4.20049374750212,4.20463240833337,112.621465147521,22.5445951215485,31.5497181276432,96.4102664719902,20.5131177395169,27.5744959828272,0.284461386532294,0.0453981653748156,0.0595161511433254,1.42397459682537e-05,3.26124744710556e-06,4.00860922016436e-06,2.18143493573165,0.478622456526566,0.598555292011663,11690625639635.5,1052991963361.33,1121349810348.12,0.0253007849647671,0.00435674226454654,0.00367274411990947,1.13833501075538,0.00847317162737937,0.00867487807562717,1.6876389988493,0.135011119907944,326.52648,9.7957944,9.84429090951758,0.592156017034171,0.608738075964551,3.6658737869881,1.60255306845633,2.40146443083191,1.44392149111737,1.71630790657679,2.44346116409762
N120417-002-999,CH LF,430490875557917,9939180003674.7,532673011910072,12908397431673.2,12813592191986.6,3.05000746224916,0.43100309952294,2.58324665,0.730092385,5.32039036801987,0.208835412394118,NaN,NaN,162,40,104,35.3553390593274,129.438596491228,26.4906471413009,26,3,-0.37,0.04,34.2090398167817,4.00854812250376,4.05524752841199,115.118310931078,34.3503940040525,65.4940294376173,60.7132710861549,26.1643665135815,73.8763295259043,0.169279599427773,0.0731441275379565,0.212018967380825,7.99236987272963e-06,3.5734089692874e-06,1.0663188564622e-05,1.99193948333629,0.640260806670348,1.34033343248144,36577449162893.7,2451985691597.36,2582771039886.31,0.0385950305875005,0.00333506600037822,0.00329288157503626,1.26063406374251,0.0129708699650188,0.0141796530844827,1.65808208138859,0.132646566511087,313.916373,9.41749119,9.1378523118995,0.568957601665765,0.561794597564091,5.07727507456562,2.33217872107886,4.03925143885564,2.95638796847541,2.14447980937153,3.56128028270284
N120422-001-999,CH LF,80081367770309.9,2222700981998.39,99461588511107.7,2910014572363.31,2893933800216.33,1.84117503874041,0.101374696417464,1.57186126,0.1946458515,5.42159408275374,0.250795311590847,NaN,NaN,153,50,155,80,153.561797752809,42.3999152002544,27,3,0.21,0.04,37.6673022931741,4.14174477850685,4.12083855216957,77.3731983922721,16.4880272690285,21.8978828409145,64.5800231860743,15.7001103664575,19.4807999711814,0.199981205299064,0.0447558012650215,0.0431243115897524,1.0622034880074e-05,2.79831029124819e-06,3.28059684125715e-06,1.65868164704218,0.37464037539768,0.471544266706839,6918076616483.69,555676072968.464,569284926655.863,0.023191499446158,0.00494686765506529,0.00384779241569969,1.10415877540727,0.00573107916017723,0.00578101058973846,1.60398191762986,0.128318553410389,309.019893203883,9.27059679611651,8.98665178833454,0.529158099304032,0.545519633036948,3.3206465290811,1.38723537427427,2.10513533512699,1.62905914663336,1.46867767282042,2.13160804261723
N120626-002-999,CH LF,98731703902897.1,2687097232649.6,118542597930211,3312980413749.34,3318910569191.62,1.8034363781412,0.140521208454703,1.52,0.19,4.55405017765713,0.222588612676323,NaN,NaN,185,40,NaN,NaN,185,40,33.5,3,-0.37,0.04,46.7742228696754,4.29463957653363,4.29260848735127,56.6778299832785,9.60565555927228,12.0431764468862,48.1045267367078,9.54774501089047,10.7750672358697,0.184777948167392,0.0332075349939761,0.0288703326402573,1.51500397072939e-05,3.27648669389543e-06,3.49016021693215e-06,2.32650758980237,0.419539388977077,0.502583710645825,6377779802322.48,528832274154.535,536585911058.946,0.0228109647221327,0.00480702730507787,0.00377723042156764,1.09959656548891,0.00545409819595499,0.00553107635356853,1.77107118962597,0.141685695170078,313.916373,9.41749119,9.29644626377389,0.555766139653517,0.558564008073176,3.02728315207152,1.0193844826522,1.36936067844399,0.667254483014677,1.09780999719977,1.45024639923164
N120716-001-999,CH LF,240179708711766,6138138966379.62,296343172664590,8190386217167.5,7904943904694.56,2.3606862745098,0.209271688807791,1.9665,0.19,5.25244929103544,0.22325889626875,NaN,NaN,219,40,157.5,28.2842712474619,178,23.094010767585,24,3,-0.32,0.04,32.7137658735139,4.16849928131826,4.05762028476362,113.051427378037,23.2629968170288,31.8143729531909,78.4797903034544,20.0081993514905,29.2447648143109,0.207879409188048,0.0455745032212406,0.0666146705423905,8.71692540129791e-06,2.39570434336277e-06,3.2600895268478e-06,1.64481462640569,0.376568629449347,0.463208982412302,19857735118493.3,1503595625269.59,1497297148681.62,0.0291034910106949,0.00374334863085137,0.00331979039628305,1.1847905703777,0.00993078588715068,0.0100605974854864,1.67079722583579,0.133663778066863,307.3005,9.219015,8.83525918081745,0.546974974095408,0.546481331505557,3.31392975135756,0.681202240799685,0.924555509803968,1.62777265875025,0.848699910568199,1.09754952322489
N120720-002-999,CH LF,150144623961985,3953705423334.71,191857741716661,5718985770616.84,5698911797113,2.21748166259169,0.219877750611247,1.823855885,0.217884761,6.12963112241165,0.340393936902244,NaN,NaN,170,40,219,40,194.5,28.2842712474619,29,7,-0.1,0.04,39.8151701088613,9.68570068532834,9.39589905840838,73.520603885156,22.5172266306207,39.7763848909177,55.6855298687364,19.5270688515712,33.360908214444,0.17936249722301,0.0476120952448232,0.0674736592866665,1.06742053910269e-05,4.34646327639363e-06,5.98214631266585e-06,1.88312815785224,0.704610202071514,0.835132540854379,16247641725490.8,1492973515832.3,1606655804600.97,0.0275033361167663,0.00405403154070464,0.0034331030708434,1.16542834912716,0.0100272708876139,0.0104767106676849,1.63888041810776,0.131110433448621,310.284,9.30852,8.85566426687908,0.535719669597388,0.566715480025291,2.1976800383294,1.16390159112517,2.12575296052543,0.241916721314529,1.57001800406589,2.50727807497231
N120802-001-999,CH LF,302980654570032,7284655943388.97,362255329161669,9411623158595.75,9084994486305.06,2.62986515259049,0.187199368052396,2.31981545,0.261591506,4.45823382549598,0.215408278532519,NaN,NaN,181,40,142.688524590164,30.728851183895,156.907216494845,24.3683079632069,31,4,-0.11,0.04,41.1545106657821,5.3114115052684,5.37177147686505,74.0700798299803,16.2287758099057,21.2280302726866,43.6923016756587,11.8030084270055,17.3943730083686,0.145404471379088,0.0334184174595649,0.0524696481737493,9.9387471113457e-06,2.80744934016078e-06,4.25574697323508e-06,2.20317155892765,0.512204766630625,0.684156200708217,20138958969144.2,1597403200028.23,1735009419082.96,0.0293194225222289,0.00373194639957353,0.00318603709175743,1.18637581711736,0.010471754657674,0.0109982568220355,1.71302174430225,0.13704173954418,312,9.36,8.60038267493384,0.517587583484966,0.530184606649923,3.38783093008668,1.33381457355344,2.10653513298004,1.12958101333167,1.49437535449336,2.23829978835498
N120808-001-999,CH LF,152105281216388,4459051564079.62,183356268735439,6097697288311.22,6135801709608.5,2.22333333333333,0.115470053837925,2.014,0.19,4.67168757454409,0.395673480968615,NaN,NaN,200,50,138.229508196721,30.728851183895,155.164207520229,26.1799142572851,28,4,-0.23,0.04,38.1165852871038,5.50594725226528,5.37808815185414,72.8345103343279,16.2125863529354,23.320771980996,49.3794808610088,12.7486379331257,20.0274247546259,0.152547076787438,0.0324262528531589,0.0488531429010234,8.66676283869376e-06,2.43800982080066e-06,3.56864499254628e-06,1.6779831345751,0.415390123498621,0.529245524233683,10832596464401.7,1494341343466.52,1625997099988.84,0.024956186547356,0.00444533656692526,0.00374325229676824,1.13287065503182,0.0111882204222455,0.0107528047539458,1.6760010305851,0.134080082446808,320,9.6,9.12470965541421,0.556336465586654,0.541629676919433,1.64543254432176,0.593957071267001,0.92976552685528,-0.0476670720185806,0.842280839029896,1.0898585129764
N120920-001-999,CH LF,472100903300270,10783273080770.6,554082974030484,13776531517044.4,14424882037282.1,3.12013095275141,0.142806948274047,2.89824765,0.588874923,4.01262678897236,0.284767436404519,NaN,NaN,201,40,151.5,35.3553390593274,173.210526315789,26.4906471413009,28,4,-0.33,0.04,36.1768683267436,5.18349512868161,5.41071396712717,78.3784299468259,20.3549596702017,33.449634782968,36.8532017230758,12.6100921601811,26.9928410620404,0.108046853439629,0.0351213030910071,0.0743032072102878,5.94236752650469e-06,2.24905101810543e-06,4.50152209418014e-06,1.64721406840773,0.462967692771147,0.746946704685716,27151886854887,3126362648644.3,3332123816815.87,0.0327478087742049,0.00352850487962413,0.00310897540495525,1.22007730863032,0.016349439750706,0.0169167844898068,1.64513182704989,0.131610546163991,330,9.9,9.37806815386657,0.544263782591839,0.585400075142465,2.74313383082593,1.24742629599396,2.02002675401419,1.04437083130247,1.35841134941058,1.92546558456917
N130331-002-999,CH LF,297453482525125,5606628058221.93,350098394433100,7083562611312.5,7261443848724.31,2.64244149476735,0.146727435455618,2.35247227,0.459346774,4.07961497540146,0.217780826786452,NaN,NaN,204,40,170,10,172,9.70142500145332,24.3,4,-0.73,0.04,32.1814334491844,5.22679933385498,5.54574100290375,98.0299635041194,26.9272546073551,46.7150895119436,56.7462416755523,20.758272839587,44.0389633498565,0.146808827716081,0.0491822629771105,0.106357694027038,6.15065172365594e-06,2.39871061860752e-06,4.87389596212306e-06,1.4036689318541,0.434349560558455,0.673210787773962,17012176411471.6,1467814161838.55,1575485013015.8,0.0277830309698546,0.00393883115468272,0.00348872553528828,1.17012861791949,0.0104337939016685,0.00994803702781533,2.02649301435243,0.162119441148194,305,9.15,8.25416551268102,0.481198149627515,0.500960568851541,4.60897022578025,2.20575485566317,3.9233081018151,3.10397966887523,2.22319342421519,3.84255202123223
N130501-002-999,CH HF,767050822130675,15715545933654.6,863802181453043,18596216961276.5,18530941550389.8,2.96422837813745,0.19702045416743,2.61301509,0.468204593,2.94891649757767,0.138431142003061,NaN,NaN,172,40,225,12,220.623853211009,11.4939154226538,37.92,4,-0.21,0.04,49.8793373601909,5.47591770157785,5.26281227646353,61.4115668874662,13.8282958841421,21.1382829749638,32.3806335867824,10.5582763635657,19.0626622386953,0.130529152395802,0.0407553328267257,0.0790734310058198,1.32594114250966e-05,4.50274967693041e-06,8.57496086744697e-06,3.30435022397766,0.787594366698161,1.26344590938275,26032517768499.9,1988054788866.14,2141284350614.04,0.0321902392332153,0.00322064355596886,0.00299970939243962,1.21513939303428,0.0120266695575888,0.012209467536141,2.89720564615187,0.231776451692149,305.66952,9.1700856,8.19422837102661,0.46982246923863,0.514945304720463,7.87235976554247,2.17603957624319,3.42060938317456,4.48415172517625,2.2210681813805,3.05657226018449
N130530-001-999,CH HF,576335948343558,11814328430577.3,639820281287038,14202694507716,13446229860360.8,3.25132863597915,0.195100217414575,2.6125,0.285,2.591202455235,0.175420358166194,NaN,NaN,215,40,270,15,263.219178082192,14.0449376635357,45.13,4,-0.018,0.04,59.165166206741,5.47364865331403,5.40735048119069,36.7913398005565,5.95913945240195,7.93129484435125,19.3342895416364,4.34808097254447,6.23852048070735,0.0936569760410038,0.0202050752083474,0.0276690910591899,1.34312397289209e-05,3.25554372425052e-06,4.79983959078814e-06,3.34148309718108,0.603875684291661,0.791966139016631,15035964571060.7,1679579875999.96,1821591775527.76,0.0270431292472127,0.00417758082163876,0.00340117593464187,1.1587145582656,0.0112635205726452,0.0115394046346446,2.86792056023701,0.229433644818961,323.75616,9.7126848,9.64686432202692,0.575452061672568,0.59110150578109,10.2906587424164,2.21146216316066,2.92616496613067,6.87031789289117,2.31287088520872,2.99845937424769
N130710-002-999,CH HF,1.04747881814537e+15,19621931475265.9,1.19575307890069e+15,24194440371744,24783866141632.5,3.48936258827164,0.131130980866074,3.1635,0.19,3.30138513407469,0.196290548342084,NaN,NaN,180,40,156,60,172.615384615385,33.2820117735138,41.58,4,-0.55,0.04,53.1936448374216,5.09793690553647,5.29895104927782,57.2986699941619,9.39781644625701,12.0335211439953,25.0539548092109,4.57390092298886,6.04748013593657,0.108816036463822,0.015870026166011,0.0212280787685046,1.31540810561993e-05,2.60923966014748e-06,3.3772843463421e-06,3.9445232294234,0.707741512783026,0.842192210815798,41296123650445.1,3961983856188.23,4298206222487.7,0.0433684425410212,0.00444447356609318,0.00464476667451649,1.27929429023789,0.0176411891174457,0.0192328976432083,2.31034199384797,0.184827359507837,333.839064,10.01517192,10.1072046998337,0.58603078427177,0.60531849488572,8.52264108139387,2.01596786902276,2.55851297467385,4.52876071909198,2.25967755885577,2.7765287715148
N130802-002-999,CH HF,480264778455686,9009514173731.85,538254931921482,12104046981294.8,11597228457354.4,2.84683241795144,0.168306683243309,2.62330777,0.183631523,2.8439079941862,0.287930858780315,NaN,NaN,216,40,200.946884155273,10.3433723449707,201.890338583827,10.0139922993034,38.93,4,-0.59,0.04,51.07348452101,5.43657129855168,5.17478778739673,47.7808177160353,7.42066560373581,9.53114803432372,25.1820719279258,4.88010008330645,6.15405380131813,0.104547970185093,0.0153760904359566,0.0197131462690507,1.12505425285103e-05,2.28197926592375e-06,2.77633394599913e-06,2.81070908502624,0.502813362520985,0.537269325398951,15160070243657.3,2478155795279.14,2626939171050.11,0.0270225834288496,0.00422103531549954,0.00358296194704941,1.15949838297922,0.0160514228168813,0.015620495765466,2.28530570797875,0.1828244566383,333.5628735,10.006886205,9.84279437215321,0.583468764407117,0.608926777974197,7.21693525150025,1.68880276506283,2.17777189728573,4.36069577519447,1.91131400379543,2.44938085228789
N130812-002-999,CH HF,2.37729978100523e+15,47439752733531.1,2.78410208169129e+15,59433237510340,60009220615040.5,4.02332482193254,0.156501360107922,3.7145,0.2394,3.95625209902782,0.160913961562206,NaN,NaN,156,30,162.244186401367,2.58040452003479,162.198329182145,2.57091183168694,35.16,4,-0.13,0.04,43.9063131254752,4.87649200181935,5.09043994889835,99.2329266732615,15.8756841831774,20.3109904971528,37.1853209765308,6.81888327654645,9.03536599374443,0.133507013017235,0.0167485090142899,0.0207561971203822,1.13189762585889e-05,2.28120030498932e-06,2.63162545925663e-06,3.95997782231292,0.713733195296854,0.756643859215139,128433541070724,8951597247698.78,9240904639875.02,0.120888718789506,0.0091029572056178,0.00953855707087249,1.545911972789,0.0304162879088781,0.0312739324350129,2.35746802582319,0.188597442065855,333,9.99,9.92090901848994,0.582919210418725,0.595902006875368,12.6173826640268,2.99661599944514,4.00988917765232,8.61509587500289,3.35921558285354,4.42162001251152
N130927-003-999,CH HF,4.3965561527347e+15,106348048368375,5.05203701945515e+15,123067138426938,126034039471033,4.43325103461338,0.146475337816833,4.0945,0.285,3.47849740678981,0.169086422698138,NaN,NaN,188,30,161,33,175.782805429864,22.1982022018783,35.41,4,-0.2,0.04,43.9945634894375,5.04954691073379,4.84013805500762,116.485325620997,19.3969365118401,26.0222918357995,39.9586751642346,7.69317188305408,10.5853353597118,0.142702746194423,0.0203890535919835,0.0262780664898773,1.22207693733884e-05,2.62470459258556e-06,3.12242397450381e-06,4.70472447351127,0.887257594109005,0.978751094921183,184979721767178,15629929006600.8,16284502442843.1,0.163857938756607,0.0130621516226238,0.0129495342506002,1.68792296475198,0.0426048516453152,0.046650550040362,2.65365435576069,0.212292348460855,350.544,10.51632,11.4118033111255,0.68056871505015,0.704838321433169,18.9919755626597,4.45534025097837,5.84916869235369,14.2483351247208,4.87654362562491,6.31235221837985
N131119-002-999,CH HF,5.21966024697112e+15,97952562944310.4,5.95873591597191e+15,117718343179076,120276624394545,4.83464564369311,0.146446864101631,4.4365,0.285,3.40815636664101,0.215674981884425,3.3168916,0.192228388,156,30,152,33,154.190045248869,22.1982022018783,37.2276549869993,4,-0.160644058873494,0.04,45.4534541371855,4.79121826610901,5.30416712382155,117.454837554433,18.9295309972187,25.7335821423339,37.2381107142513,6.7201152508032,9.18137548688763,0.138147900609513,0.0185406360464519,0.0232404430457067,1.29349948901268e-05,2.6726084039701e-06,3.16441525679793e-06,5.3802392327651,0.995075526215206,1.12762224684164,210693157023814,20106335156099.8,20138876370954.9,0.181553945323649,0.0151729144163716,0.0159185710163647,1.74990271177528,0.0556313058826352,0.0535934680347394,2.65365435576069,0.212292348460855,356.4,10.692,11.3682580169551,0.678391946872848,0.686362952771004,16.0753712543332,3.83281728531779,5.11673122830572,10.6406751320818,4.26378064055212,5.39797092721549
N131212-001-999,HDC 2SH VAC,1.82066149613289e+15,38305564380572.4,2.00528222326426e+15,44555599219130.8,44028849845972.2,3.55382946799608,0.146538213665788,3.268,0.285,2.29596164357807,0.125778866455804,2.419934,0.149620356,161,30,187.647247314453,13.9299755096436,182.92098106733,12.6343868413833,32.95,4,0.39,0.04,41.9373334035615,5.10378465356427,5.28034787168209,98.8391156201218,17.7491732916627,23.1090322672055,41.9084788485667,8.92919086854491,12.2582950658665,0.143024003916802,0.0237224685738047,0.032718607867079,1.08068642175536e-05,2.53357576218304e-06,3.18406073886115e-06,3.34276959259851,0.674310500278925,0.758461578698646,44846399421701.1,4445814625714.12,4887826848748.5,0.0465696724470456,0.00477634089676273,0.00529436785309349,1.29285675046846,0.0193573234424875,0.0210339019074977,3.8266437334973,0.306131498679784,331.31232,9.9393696,9.54287697002411,0.572590155163807,0.576915735386613,6.49310113859052,1.86952044313267,2.50976493042777,3.08753227868026,2.14821932057097,2.77765914549642
N131219-003-999,CH HF,2.98690045970328e+15,55824135038575.6,3.45651132101181e+15,77184454515592,78043433409558,4.91264397794912,0.146537865604536,4.5505,0.285,3.80135734518086,0.296381031761586,3.647839,0.31792052,135,30,147.490158081055,2.19141626358032,147.42386564208,2.18559297436333,33.13,4,-0.25,0.04,40.5474145908336,4.67569905855342,4.86527955100846,106.196091531899,17.1483604125362,22.3767742777373,32.8670706998355,5.96697984461317,7.93239780642547,0.107981804971099,0.0129363359092033,0.0158234703989172,8.04246059460548e-06,1.61622631027547e-06,1.91407520617133e-06,3.43523087653536,0.607010764253537,0.672941208536249,141604367084164,20106617841124,20813375105236,0.13129349352882,0.0166301686592669,0.0168864730871385,1.57945475174995,0.0542159811341465,0.059423526363074,2.31283641940585,0.185026913552468,348.1275,10.443825,10.8565169041369,0.650946039505229,0.676027314641464,8.26280437572942,2.18305274454885,2.91553325262416,4.80422975614077,2.53705938701401,3.25329817956461
N140120-002-999,CH HF,7.97722974622586e+15,139805322820859,9.24964811398349e+15,179216323963156,176733735111254,5.14300655485011,0.147442951851134,4.674,0.285,3.70516903669758,0.1904677255476,NaN,NaN,170,30,161,28.2842712474619,165.235294117647,20.5798302171011,35.16,4,0.18,0.04,42.7744170958519,4.70640401345906,5.09639280788105,148.517580283751,25.5681784018702,30.430217281622,44.6096639004785,8.40791229970466,10.6916621946303,0.155229430493439,0.0200813219353402,0.0249698219313771,1.28792628408929e-05,2.51832616159646e-06,3.15292429926565e-06,5.65400342854174,1.02124844125428,1.15699114568743,383484425688543,33236747905694.2,33929354226626.4,0.28283410793649,0.0195427100945339,0.0197857781240292,2.12574969639164,0.0785065955357904,0.0839777532977655,2.31283641940585,0.185026913552468,359.64,10.7892,11.6338160107941,0.689888667161942,0.741170746513284,11.1442667768281,2.88813693340251,4.04299456655028,5.45953275030695,3.42714917387991,4.53015870237437
N140225-002-999,CH HF,2.78530888706616e+15,50495184531735,3.2130292634897e+15,69447534269350.5,71354470853502,4.51209521619135,0.146509526647055,4.104,0.285,3.69766022636473,0.201896729482524,3.570752,0.311188569,139,30,112.894645690918,33.6631774902344,127.444467399137,22.3967650708624,28.95,4,-0.02,0.04,35.7840209458764,4.78816482150736,4.95369450381055,148.447564012795,29.9533434978052,41.0063914728324,50.5532997439809,11.182968161228,15.6689582528114,0.147339778274813,0.0235489971816176,0.0298388690937733,8.40531672370207e-06,1.99409008125535e-06,2.44158437032576e-06,3.23521561081983,0.697790719680861,0.825951802147169,126873973839447,18142073106023.3,18409533760403.3,0.119603045565111,0.016093554476048,0.0158874674682479,1.54130634032825,0.0497186325479699,0.0529580663843743,2.14818204871908,0.171854563897526,333.4695,10.004085,9.99314992455307,0.583325305407243,0.622151200449085,12.1344163088567,3.36597179076066,4.99688654866742,8.82595854434046,3.72567908295278,5.22268012026377
N140304-003-999,CH HF,8.09995963242006e+15,147382706975313,9.20548781706085e+15,181740680723088,183992998162934,5.85424418604651,0.146470093780584,5.3675,0.285,3.40480463646815,0.223219593256141,3.203638,0.202979535,168,30,120.251625061035,51.6702613830566,155.961973807133,25.9441234843918,33.89,4,-0.31,0.04,40.7110409294025,4.88321197242822,4.73188352082864,145.714779856642,25.3825912827211,33.6794664162395,38.5011223591982,7.26913026562099,9.7556398562956,0.126319383965085,0.0160300772531512,0.0196882751744512,9.61570218374969e-06,1.9026370263282e-06,2.35923802830067e-06,4.83137527124617,0.906362247283159,1.07105060834321,303209633255931,31808042282227.6,33690165303658.1,0.240542113301559,0.0206133647322201,0.0207096086581192,1.95273924433888,0.0752303678726758,0.0808667788781516,2.39492022154829,0.191593617723863,377.622,11.32866,12.9860243495867,0.775183284616151,0.772640444837759,17.6113631204441,4.37690065837729,5.91182183281137,12.7072510467448,4.800317000752,6.38256696598255
N140311-002-999,CH HF,5.16962323360164e+15,90975532217712.6,6.04773825471611e+15,114033260864913,113358108412001,5.35534555185903,0.146478916995749,4.8925,0.285,3.97222837999831,0.230288732778747,3.9237182,0.176599325,147,30,114.607955932617,33.5321197509766,132.599290818728,22.3580421809893,33.0744957201754,4,-0.353253284945075,0.04,40.107456460669,4.8406654269713,4.91309582584021,142.170272604327,25.6764690865026,34.4957545846027,41.0224889446452,8.16745916919418,10.8888092528965,0.133048066746374,0.0181558633118802,0.0228093336448577,9.7668279879042e-06,2.15057585076577e-06,2.52208877332887e-06,4.47750114960399,0.89797182837763,1.00763204289338,264619784885144,19921395219053.9,20044035121454.5,0.217296161375181,0.0150203966662315,0.0155699705942425,1.86917777657781,0.0522900804934039,0.0534101047993742,2.20077720923904,0.176062176739123,362.7855,10.883565,12.2705908276257,0.731817586451557,0.754741014085337,12.0323542866952,3.23300228642505,4.26791125178439,7.49081352235762,3.66919997421102,4.67123688933404
N140511-001-999,CH HF,6.1636325253605e+15,107643087192552,7.1128328351263e+15,131823112896586,134726433854541,5.33870484058463,0.14646790649798,5.054,0.285,3.84297459397241,0.144668943892914,3.587679,0.18809733,147.278,30,122.020332336426,17.0349750518799,128.178617771447,14.8133928236635,33.2216020477859,4,-0.274934954497168,0.04,40.0768656120694,4.87125553662224,4.69293583287975,151.573207348887,25.2682533840774,34.5671810629383,42.3593979629766,7.68042121030058,10.2999670514191,0.137237057966583,0.0161201602938415,0.0202518402787356,1.00882695700256e-05,2.02152216146068e-06,2.37795002111393e-06,4.78350764707637,0.882659516545002,0.975468392382311,285177417576931,25046052256111,25514372279705.6,0.229873132210969,0.0177814719829357,0.0176412287459297,1.91585437484605,0.0619875942592261,0.0650495726507561,2.39546790703005,0.191637432562404,390.83877,11.7251631,13.5881839446041,0.796281885459035,0.820533295106951,11.6368419403469,3.13495496687866,4.22133164664645,6.77517288170231,3.61945149613653,4.72042245324005
N140520-001-999,CH HF,7.6291152347924e+15,134108162696209,9.00161085552993e+15,174457332536150,177531602349610,5.54444532816273,0.146468339440335,5.1585,0.285,4.07772922365311,0.202369651907594,4.1459511,0.208192554,145,30,110.927780151367,25.103157043457,124.959724701521,19.2521825032931,27.6195683847726,4,-0.254954998620418,0.04,33.3088218038738,4.96038647815916,4.85252957335064,224.239962278797,44.0527201697095,66.8629477185944,61.7338696096303,13.0302315076668,18.7902778997165,0.165746852392027,0.0213564226460702,0.027677008118723,8.42238426403859e-06,2.00484599668497e-06,2.39315793224262e-06,4.07012985648422,0.922723065270936,1.05887225118809,429469574323513,35268875456550.2,36779996670540.2,0.30522186365585,0.0199909464222826,0.0199505479295883,2.22001014501043,0.0834235169978128,0.0870003573387881,2.35981910594392,0.188785528475514,367.234884,11.01704652,12.4878752052364,0.757204560333786,0.764103756290423,11.0043191815709,3.40155024624107,4.80305098112974,6.89434188046381,3.91146113306573,5.30328200139661
N140707-003-999,CH HF,4.19183643097023e+15,124606281137826,4.93782813472477e+15,153285209187188,156674972236513,4.65133612995359,0.123573618256012,4.294,0.285,4.10754571145908,0.226341803442977,NaN,NaN,139,30,121.42314,5.893083,122.076181766904,5.78257250910105,27.3378201258676,4,-0.26633752610517,0.04,33.5473927768577,4.90786598416534,4.839368229317,196.818351423256,38.0156586591607,53.0481726420989,64.6104423664269,13.9557323413704,19.0708295770017,0.175872844702721,0.0239129706863046,0.0298694856680002,8.82532185240578e-06,2.13504600721832e-06,2.50742896242289e-06,3.5634818204744,0.792839310554897,0.885677322608419,239541015042003,22549051239479.6,23147299724187.4,0.201428091640963,0.0171857229620936,0.0172595296673412,1.81480626439739,0.0586875720341145,0.0575441854278385,2.32203367363233,0.185762693890586,349.69221,10.4907663,10.9878138091854,0.626316624431233,0.682240707928758,13.4480384172558,3.77455690346055,5.360373836555,9.83054352565971,4.2787077999075,5.89358161162517
N140722-001-999,HDC 3SH HGF,363923431137167,6944057514717.89,396147788817960,8413069488208.12,8772330814262.69,3.37715621230398,0.146706915923329,2.9735,0.285,2.08257712694695,0.146246959314149,2.1189015,0.267052211,198,50,203.329925537109,44.7435035705566,200.959766714245,33.3424998506133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7139445794125.12,1448296622064.12,1599845775889.71,0.023207852403561,0.00458082419874464,0.00392604063350232,1.10569927070267,0.012421866903696,0.0127859960497032,2.28567630684718,0.182854104547774,305.112906,9.15338718,8.1759569461111,0.481032738380038,0.505259650836813,NaN,NaN,NaN,NaN,NaN,NaN
N140819-001-999,CH HF,5.46992795796661e+15,114510455150842,6.24099104088935e+15,164946885417804,170527564514586,5.54482431347535,0.197086430234976,5.434,0.285,3.49021785706228,0.252433288603233,3.303555,0.426252234,147,30,116.6123046875,8.03253269195557,118.645086738017,7.75921492548081,31.9466386749037,1.06042270380987,-0.00442927554957175,0.04,38.13590596286,1.25110756042804,1.2985064238507,149.019752760635,10.0844540276792,10.5353640615771,38.8988760433086,3.74175804300914,4.15177405147334,0.119796206606169,0.0110614484704598,0.012948048195451,8.1054436385362e-06,8.77751605239502e-07,9.86278859552754e-07,4.11217774423274,0.300646589696763,0.330772157934256,213638456965510,43939359178792.2,46907093320916.9,0.182731922440823,0.0307564311989514,0.0321449980266539,1.75501886466185,0.107862543029714,0.106485026373808,2.33812820015615,0.187050256012492,384.661431,11.53984293,13.6273990588352,0.777968138450145,0.894460659469878,10.480867978588,0.97509726118807,1.15902676804144,6.35600742186703,1.02835197292743,1.22449695829661
N140926-001-999,HDC 2SH VAC,2.84941754286091e+15,43282391889841.1,3.22793951911065e+15,51602064559861.5,52396924934409.5,3.83980945297461,0.133555481917356,3.6005,0.285,2.91772902777926,0.213933668408319,3.125546,0.166985725,NaN,NaN,154.370300292969,24.0803565979004,154.370300292969,24.0803565979004,36.6484449007556,3.43615557101479,0.28072263187046,0.04,46.1225203253537,4.18559508034892,4.40020825446319,105.692829832927,16.871393815649,21.5649989438439,41.0150052195078,7.99910553501825,10.3753541086384,0.154438307118245,0.0252986657070741,0.0334241990188873,1.43065643729061e-05,2.89957072830825e-06,3.81870737719911e-06,4.85985070315873,0.800040930424762,0.96287262208614,108742609518177,9416145861839.31,10071562941238.9,0.104777006579008,0.00903264964118008,0.00976827842595426,1.49568027086776,0.0323494627838625,0.0315982909839796,2.90534818553786,0.232427854843029,346.126596,10.38379788,10.2749169884024,0.605774604367332,0.647810591705547,7.54225632242336,1.4553017441599,1.85502331261802,2.66931098431832,1.89350024257709,2.15396113314245
N141008-003-999,CH HF,4.80911635657955e+15,120751395480300,5.47645543212027e+15,144126354075106,136660959329873,5.15578392246294,0.133723535836023,4.8545,0.285,3.56326691607928,0.252558703557644,3.217716,0.144711501,NaN,NaN,135.444351196289,18.3094425201416,135.444351196289,18.3094425201416,33.0566190076134,2.3160239186054,-0.229529915099473,0.04,40.0773671960295,2.80918982181738,2.89399450999331,133.736346510061,16.2331913074521,19.7822811015128,38.8087882487889,5.68314199800913,7.06376336371522,0.126554226192326,0.0157648582169961,0.0182206966290539,9.26525249851973e-06,1.42015163235247e-06,1.70969207135109e-06,4.21367220793198,0.53348824237147,0.623543240215791,193235351786721,15024659954681.3,15517980569213.1,0.169427464503214,0.0126723534195549,0.0136551521076951,1.70738890735042,0.0431760522879614,0.0446863549186964,2.11981288890922,0.169585031112738,364.852173913044,10.9455652173913,11.396987921924,0.667131447887098,0.709931474590146,15.8618578088581,2.34375467422872,2.86188632230543,11.59409133915,2.45728577105935,3.03110135622349
N141016-002-999,CH HF,3.07466815638185e+15,51921462846725.5,3.56972054460566e+15,68716294607992,68280151398442.5,4.06500138850319,0.129909822823729,3.781,0.285,3.72755589326477,0.146840497033849,3.7303635,0.205139601,NaN,NaN,156,40,156,40,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,144414121220999,13478517157796.9,13405660896916.1,0.133724857086638,0.012087108286615,0.0120564742166991,1.58738034302975,0.0394972823795741,0.0409363029098522,2.42993888390752,0.194395110712602,345.202782,10.35608346,11.1504790531577,0.664448159325563,0.675623202029522,NaN,NaN,NaN,NaN,NaN,NaN
N141106-002-999,CH HF,2.77456612891412e+15,45821277677825.6,3.21721172891858e+15,58827596056759.5,61439784528933,4.44,0.15,4.123,0.285,3.81978021978022,0.209656967344384,3.7150974,0.235654271,NaN,NaN,130.16283,7.184568,130.16283,7.184568,29.8755357405205,1.15540496373534,-0.506942025029731,0.04,36.9348434708152,1.43907230866416,1.50152908714134,138.203143154859,11.3115857307104,13.1447939863521,46.8744008051214,5.95548917075482,7.3403605560397,0.141238044187987,0.0174187924427184,0.0219679667461821,8.6191904595398e-06,1.21860705419141e-06,1.48861838720587e-06,3.33321490724059,0.307682178921468,0.353738037495175,131606020151489,13366315605796.2,14209220714693.5,0.123688585978287,0.0123097452900375,0.0125354103781059,1.55511101203268,0.0394476706046751,0.0421654616551723,2.42697243139804,0.194157794511843,359.64,10.7892,11.857262894818,0.715251379391397,0.744699787781576,9.81238306894832,1.22859706410498,1.48074872263655,6.45965358778498,1.22509427688987,1.49198229908419
N141116-001-999,HDC 2SH VAC,1.29663117703157e+15,20514386700423.6,1.42208616389209e+15,25634216663702.2,25647779194098,3.94293252924483,0.145042721807233,3.6765,0.285,2.3416890807413,0.190780204753926,2.315736609,0.213251147,NaN,NaN,139.981552124023,25.6916809082031,139.981552124023,25.6916809082031,40.3370901018256,2.39429494039111,-0.297487989739599,0.04,50.5784841005307,3.00613129076404,2.98361701282238,63.0851227116418,8.66075596561727,10.3552006039865,23.9210982825103,4.1825642077474,5.1548229052198,0.0985340530249798,0.0159633874277549,0.0212687045184737,1.10200477044401e-05,2.02510865877585e-06,2.62002451303737e-06,3.81707254222311,0.542886432766252,0.658922484583273,29583435429361,4475116271702.36,4632981320924.02,0.0339587603858175,0.00375616899749958,0.00377520561215029,1.2308848884763,0.0214689510546564,0.0218721754416031,3.8130292184503,0.305042337476024,405.188982,12.15566946,14.3728422391356,0.855124386736895,0.873323564917253,7.97073596086068,2.01939577996325,2.70121680579494,4.15073688959735,2.0868289579841,2.60615789963494
N141123-001-999,CH LF AS,1.09947522642573e+15,16399344499808.6,1.35420510296067e+15,23004585554669,22414818831622.2,3.39817940498848,0.146580270906054,3.04,0.285,5.46386410879077,0.170700921823906,5.209237,0.182986722,NaN,NaN,108.335021972656,13.140040397644,108.335021972656,13.140040397644,25.726717191796,1.96811827901193,-0.315335775244374,0.04,33.0120721357899,2.49537172270652,2.68629189734032,164.258794392921,23.683881443158,30.8016967966951,74.6973416636498,14.6267800618439,20.2360965468503,0.202219049702442,0.0374534671417425,0.0494417134872305,9.31251872830261e-06,1.97548222448951e-06,2.73584959708993e-06,2.69428464656176,0.432924059573126,0.529602709673813,94631474897655.5,5712964597431.73,5659504378455.86,0.0925617921590122,0.00639416849841813,0.00700016555314119,1.45372320796382,0.02305468330503,0.0244454319173724,2.02649301435243,0.162119441148194,322.749,9.68247,9.20353294634149,0.537627721980742,0.586520913182563,7.12437743357039,1.35128779395337,1.74967240806839,4.3960052878326,1.45382893368649,1.77268791438593
N150115-001-999,CH HF AS,2.94510698115243e+15,63201292679868.5,3.57399964063083e+15,82138159292970,82588199865382,3.97175179650677,0.13298371002115,3.73174497,0.249820626,4.83132401927689,0.333381639207692,4.8446495,0.214824867,136,30,125.889122009277,14.5947017669678,127.824126955318,13.1240494949392,29.3952277854409,1.68255705644798,-0.106973745134012,0.04,36.7482248607404,2.19814125276551,2.17133641240526,164.506480215929,18.2308813273778,20.6545301433823,61.2211382638137,8.92286485489374,10.9492845832287,0.183918975143989,0.0246014000415355,0.0293995414564126,1.08858189763729e-05,1.69669241943387e-06,2.09387974489985e-06,3.83342324707126,0.453798984784128,0.525272582089758,222061040332696,16341435382720.4,17664570550276,0.189596883054386,0.0139771633303093,0.0147016020459793,1.77614998978192,0.0465933800816165,0.0471444269894856,1.84963535109756,0.147970828087805,337.4204,10.122612,10.1711225501226,0.605017003602507,0.629956742578191,5.9236955829089,1.43838550324102,1.90551310822858,2.06261340695521,1.49741705534957,1.94614176024135
N150121-006-999,CH HF,6.154730031733e+15,134603703759351,7.22943664724854e+15,170810235282436,169375536685475,5.21060195456826,0.109481798896475,4.94252795,0.266214225,4.02364318058659,0.17634517302622,4.0182642,0.218069899,131,30,109.964897155762,19.5953044891357,116.255492954105,16.4057022475862,27.0578441931532,2.3335145713669,-0.326499230754361,0.04,32.753037491129,2.85669597209675,2.78743291683479,221.393087058373,30.3765594160767,39.1140649019107,63.4122377198994,9.96172139411236,12.5473703709959,0.168000237722769,0.0198222591809708,0.0243010563271252,8.23123924053816e-06,1.35245710196956e-06,1.6335257453356e-06,3.81282521432247,0.551535223063895,0.641041613542322,344094982903216,31023430880171.5,31832663405858.4,0.262696726746332,0.0189628036478954,0.018765501768897,2.0431833120423,0.0740943349449745,0.0795868656977397,2.35596766592438,0.18847741327395,371.26674,11.1380022,12.2329556179612,0.726260513899096,0.760621240577533,11.3697776431044,1.94749256391686,2.40059561584253,7.50789166451773,2.21375154990415,2.72961175915948
N150211-001-999,CH HF,7.59974848999535e+15,134735019347008,8.673117197522e+15,162836602722604,169068892160814,4.96216881090266,0.1206761209208,4.584622765,0.256876789,3.46190616639687,0.2239032406099,3.307298,0.175510992,143,30,110.029563903809,26.394645690918,124.415535817082,19.8165712437817,32.729761743135,2.216,0.168750305143552,0.04,39.9977670780722,2.6608661846934,2.76991641839531,186.335636940383,23.4734289186005,28.1590709045695,57.1348115233203,8.43370161243877,10.2584200432416,0.186291153113593,0.0233199881191173,0.0271444965969733,1.3494477364078e-05,2.10286390856478e-06,2.44222623231928e-06,5.78753836107995,0.76140684506457,0.871818582764029,299677484753696,26364214516269.8,27043471997009.4,0.238307105473707,0.0179334362309947,0.018168607882991,1.94578429641102,0.064564391541539,0.0685196276665145,2.28807656016371,0.183046124813097,376.96820238,11.3090460714,12.9717314926517,0.763224632591822,0.791192303529625,15.7189535786079,2.29647522181165,2.67391067478777,9.85324001790399,2.5071831579748,2.85204651028932
N150218-003-999,CH HF,4.94269630777829e+15,88484948013810.2,5.76037434344593e+15,113730906774897,119982458754719,5.32360039821553,0.127569241322688,4.845304,0.316208526,4.07663668947701,0.159722305366646,3.841424,0.266354492,133,30,109.815956115723,18.406774520874,116.156698385334,15.6890522758268,27.7776798702902,1.9322895100042,-0.243767227585126,0.04,33.7051106929262,2.44026617001692,2.41097607924625,192.511097919557,23.7559552675788,29.7942584407591,56.083787951904,8.36251805728983,10.7793130324449,0.153389821497884,0.0198289579567599,0.0247249686315558,7.95367677692386e-06,1.28841575336478e-06,1.56062691810498e-06,3.61149191610726,0.483435229526434,0.536067894537927,256929148319971,28209804537527.1,30330845499259.2,0.212611813990443,0.0208139733264439,0.0213690676554324,1.8533577671398,0.06912433407372,0.0704407383244381,2.57762352815428,0.206209882252342,366.22692,10.9868076,11.9000806479081,0.686303609704854,0.726831218951363,9.15597785290678,1.8420942547136,2.21566055853645,5.48166246766177,1.922174608792,2.38192890633369
N150318-003-999,CH HF,4.86120905108315e+15,154565246287975,5.53669320143314e+15,178249879971879,182248001262358,5.82762736422521,0.20989827822936,5.267125375,0.26447924,3.11642338331246,0.319998662006277,3.249923,0.212082638,149,50,119.326187133789,17.6872978210449,122.62647044705,16.6747349476153,31.3189183387408,1.54915359791468,0.0647219649658639,0.04,37.5506027867317,1.91678668122371,1.90753967595709,145.0309167062,14.4029794755663,17.8430026540092,39.0261751994456,4.67784846193783,5.62392831867004,0.118600990863775,0.0124160823153502,0.0148869828027056,7.72395057060911e-06,9.84243368808903e-07,1.18587122056403e-06,3.80939665767198,0.404288404320669,0.45803273890026,187667271515399,20535815357450,21300689782096.2,0.165419590442203,0.0160565953566939,0.0165807824229584,1.69447426854211,0.053492942737283,0.0572907405989336,2.30988677940425,0.18479094235234,371.26674,11.1380022,12.5020032160033,0.745282165970169,0.779619400944231,8.62650159999749,1.18093437733374,1.39126131078669,4.80781198851764,1.23480621580988,1.40835518596893
N150401-003-999,CH HF,5.89565773830326e+15,111488339275030,6.68629733916875e+15,135091102219205,131573916738911,4.62335822632354,0.12917089832185,4.33451047,0.2409018265,3.14919873562423,0.142366391253919,3.1428743,0.184590405,138,30,125.677047729492,8.93068790435791,126.68019832169,8.55947126835912,31.6966238513771,1.46266837998019,0.147705353158773,0.04,39.0000698386533,1.88831823884781,1.80177098932,176.89157490145,14.9445013737251,17.1018056881087,57.3450377582008,6.83055857734468,7.62593448262923,0.181904220794924,0.0193027084078524,0.0224382095843094,1.24101400236698e-05,1.51879401632485e-06,1.78116807678842e-06,5.05722053298174,0.473828235285373,0.499715136535566,218616872467176,20999003790385.1,22117616420444.2,0.187185357177266,0.0162678769536127,0.0166139291051833,1.76671920624878,0.0543545980421645,0.0588776323942035,2.22887536004322,0.178310028803458,388.2772484514,11.648317453542,13.4697985656128,0.797344434104017,0.792314830363592,13.4177259878808,2.11959268926703,2.56086996738002,8.36422781410615,2.26258682046825,2.62137033208101
N150409-001-999,CH HF,6.85475483843462e+15,126203856083650,8.0944264182548e+15,165918993916681,173480263669218,5.50114041026107,0.148185714123625,5.111,0.285,4.21125409575723,0.181656612234415,4.1569713,0.225335675,130,30,117.164436340332,8.70790004730225,118.161834936343,8.36273160142267,26.0255516037785,1.66309341177451,-0.311477313925395,0.04,31.3130267646636,2.07566476676502,2.01079216007119,240.338577035693,24.5128856757142,28.9103909280656,66.4018990828423,8.22283142820769,10.1136819413765,0.168716325736901,0.0175091306877941,0.0196722156142231,7.59424867151422e-06,1.03446517854488e-06,1.19813731786563e-06,3.64090270648057,0.4068214947313,0.438023568681765,402679434979696,36043399325073.1,37853582910383.9,0.292526497559109,0.0207777674326456,0.0204389379370067,2.16523896466898,0.0830371493465041,0.090068259062043,2.34499929855591,0.187599943884473,365.218956,10.95656868,11.9143263116801,0.701271202726655,0.743810970494867,11.6575613459927,1.97268424236032,2.20581493432722,7.96079729588075,2.06986610351895,2.42378799348229
N150416-001-999,CH HF AS,6.98721664408507e+15,126984752482410,8.28624229664491e+15,168840559020986,173746198080224,5.35929943990795,0.14435341465356,4.9678844,0.26499414,4.49916124750708,0.402843480739819,4.275435,0.248605117,137,30,118.282600402832,10.6600656509399,120.380974014632,10.0447679124464,27.8667468654276,1.60936759105281,-0.00318399337455523,0.04,33.7024563279867,1.98847219217383,1.91973931754307,221.655916646693,21.4311920970412,26.1989838952121,63.1042351550806,7.82692049225368,9.08909695613522,0.172561330372015,0.0181803157092869,0.0209137291116121,8.97036649162544e-06,1.22511145475977e-06,1.3509655352251e-06,4.17233258376984,0.453162575336192,0.473864920939248,423776376382836,41953247542041.6,42581522959871.5,0.302634989485294,0.0228879844632859,0.0221124438866119,2.2088568940954,0.0940588514838097,0.0976354191995878,2.28356165880512,0.18268493270441,354.29142,10.6287426,11.3694268330745,0.684124026033404,0.697484788618844,11.4796903144194,1.60957485274633,1.92960391708075,7.30473826942859,1.76101055339086,2.07468570341619
N150422-002-999,HDC 3SH HGF,2.09106279274394e+15,36866792751980.7,2.29370803389363e+15,45206117298668.5,45337013797102,4.15639258725155,0.129369113251719,3.894317235,0.2518986275,2.35463483404964,0.145881623736699,2.32748049,0.197249374,175,30,200.949615478516,12.7986173629761,196.953894343072,11.7720846603461,28.8657646487048,2.14554005018501,0.202141305664507,0.04,35.8896244429118,2.71595687521008,2.72307951704752,104.798772066936,12.1663785137487,14.8847706043055,37.6674834018549,5.67754989332027,6.8845342439472,0.110141062776051,0.0135556582348295,0.0166798993839346,6.23918572041809e-06,9.78518529788139e-07,1.24767312356785e-06,2.30030932348781,0.295449570306799,0.325757208926324,48940805685771,6588408291865.16,7306887627406.13,0.0505116763029311,0.00667221333639451,0.00732605468826105,1.30833719469764,0.0269141089562785,0.0280689594277617,2.28123505919006,0.182498804735205,370.494243,11.11482729,11.7396377680857,0.682465053906215,0.732704996756619,6.19392272442986,1.40302091342439,1.74997464404477,3.8821232380822,1.48201787681269,1.84536378638292
N150429-002-999,HDC 2SH VAC,1.44164051470098e+15,26031657416629.3,1.61758982470932e+15,32534490811204.5,31191935094663.8,3.78367942469164,0.133629661489754,3.435180715,0.259986462,2.88202081929925,0.144975675017509,2.8720743,0.180561427,164,30,249.265899658203,11.4223775863647,238.470151328053,10.6748047750004,39.4500937196663,1.56141614851704,-0.493361095670947,0.04,49.8785303646691,1.99373182907624,2.05051594589665,56.1216577851695,5.18188715567258,5.89356946501094,22.6501528938416,3.25168609819023,4.04782203676239,0.0924030668839168,0.0128879143763837,0.0167950278708835,9.95745189429307e-06,1.52533916849244e-06,2.02278070307415e-06,3.23229790737119,0.329244436764004,0.391186946202956,46880235796645.3,4862177503633.34,5222024392902.82,0.0484640232773426,0.0052024929793175,0.00559265114692994,1.30087200017938,0.0210298428519458,0.0217640485610613,3.71866197795964,0.297492958236771,342.733198,10.28199594,10.2983200562468,0.607538807283593,0.626957772920838,5.91864912469,0.597553756049284,0.681266503188965,2.67389561005475,0.618079641106421,0.675466861342184
N150528-002-999,CH HF,5.90272056087002e+15,91943543190504.2,6.8152386063269e+15,116598345453969,122060740221230,5.06624669815593,0.118762824807088,4.66318482,0.2461512225,3.81053341563039,0.244325011942104,3.604164,0.216186936,134,30,118.805686950684,12.2322626113892,120.971690441161,11.3268799038451,31.223948779292,1.93039657768492,-0.0346836195639743,0.04,38.052695924965,2.35919250369523,2.32375587778122,177.168117756806,18.2652137930439,21.6494148104913,53.5097599514335,6.71850209644263,8.14779959229202,0.165696233119017,0.0173911727268399,0.0201903276326445,1.08932845040305e-05,1.47355351618188e-06,1.665578002269e-06,4.74806609160395,0.51626906215415,0.587944450647991,274185206666791,26874367061658.9,29050102515378.6,0.223426903624036,0.0191206596063582,0.019070722269832,1.89191868744678,0.0658215837286231,0.0688009768871922,2.32253925240904,0.185803140192723,369.250812,11.07752436,12.1569712952843,0.6976209766552,0.750356401291471,12.6277631966101,1.85716391936599,2.25558475749394,7.87724220626177,2.08729993271349,2.3978194912402
N150610-001-999,CH HF,2.66893876635433e+15,47342317542457.6,3.08929190245419e+15,62919368894225.5,62936334508976.5,4.05591369908437,0.125101804553275,3.6538577,0.27926333,3.64066570530151,0.150182634950218,3.6365106,0.249395817,150,30,149.716720581055,9.99337005615234,149.745014723396,9.48117167231526,33.3239880768287,1.49776288398292,-0.0987053530100969,0.04,41.8119918316825,1.95838619684828,1.97587690413818,119.150355944153,11.5197768890835,13.0105015136333,45.2902538379795,6.4455615822413,8.22643518487975,0.154908965860725,0.0219484214228454,0.0280816471720742,1.18074777879991e-05,1.85524622652207e-06,2.4930931825741e-06,4.07850268644613,0.435667548591118,0.531026975074645,125649073663027,14405319935425.1,15133848761074.7,0.118810738920742,0.0131319955707628,0.0130340451633157,1.53928216404825,0.0418652409320217,0.0438856611108225,2.36786446019663,0.18942915681573,341.991,10.25973,10.4915199679881,0.612526913022826,0.635235221778302,7.85469717613204,1.31518208807659,1.57153451848844,3.74273776048557,1.3577748562362,1.54906005490083
N150617-004-999,Be,775718754156274,13200428395710,884090948802572,16183532576253.2,17191313285237.1,3.62092341542375,0.13104939693978,3.32943688,0.2489472435,3.17073639849674,0.209720880283543,3.270759,0.202531321,142,30,129.810821533203,13.343318939209,131.823922781672,12.1917723831941,29.6282695839486,1.94367290559668,-0.194012959023012,0.04,37.6379426412317,2.51498311034097,2.55400683724629,88.2002503692315,10.506273120167,13.1776927585079,36.6853500411102,5.82958346993514,7.99542289440608,0.113119611017341,0.0164217127832917,0.020998541381064,6.89574636232688e-06,1.20527392869665e-06,1.52815316311977e-06,2.17496882302642,0.282986701773155,0.335148871292538,32701104149995.1,3302982940589.17,3428128043336.32,0.0356707032424773,0.00338076733544509,0.00343312907167048,1.2447673141605,0.0162132677844324,0.0164884045241649,2.50951915232492,0.200761532185994,331.8012,9.954036,9.26151553985585,0.553639907489513,0.560690924894944,4.41083381249981,1.26879362196096,1.60559701055801,2.21576062451375,1.31460741389863,1.64727374941682
N150625-001-999,HDC 2SH VAC,1.74148064769164e+15,31552287147515.6,1.94851725087509e+15,37134093181538.5,36629292946576,3.48690104425691,0.126362008856049,3.196114925,0.2391337815,2.83689518189329,0.148602416663235,2.7993743,0.150509641,157,30,179.566467285156,33.9840202331543,166.883539749895,22.4905057600057,43.0395088279622,4.13975018103141,-0.215292740749991,0.04,54.8752080118418,5.20741553474939,5.40403640864992,69.7583937668209,11.0419232460686,13.8910911840589,30.2322527987291,5.69278907305374,7.49639809172153,0.135280134744336,0.0205404057946817,0.0280353847894677,1.74086031808506e-05,3.46370401885867e-06,4.65270408113443e-06,5.28076020053647,0.871274978170106,1.08122999712615,54390123473034.5,4976914992627.98,4960955048558.11,0.055500602008288,0.00534571803323339,0.00612696165628126,1.32723701539272,0.0198058877183844,0.0209423274783969,3.50163331027886,0.280130664822309,349.58786196,10.4876358588,10.7112573881401,0.647101687223961,0.658167066971121,9.83757679207865,1.92414563020177,2.42400030552198,4.45347687804762,2.33663089969491,2.85537695645784
N151007-001-999,HDC 2SH VAC,1.57459497620496e+15,35863219136973.1,1.74966189444299e+15,41342989784583.5,41975033091683.2,3.83482193201321,0.125309963316178,3.50900398,0.250363627,2.69391846056543,0.250852978336627,2.657094,0.183517156,162,30,197,40,174.6,24,36.8455027569636,2.44426591902092,0.344099358833737,0.04,46.5772578135488,2.99174626525427,3.01839732636918,74.0450176747054,9.3348917312001,11.3582352123316,29.2368169940066,4.62737608449905,6.08470243276165,0.111596724788639,0.0162188665768861,0.0210708343338949,1.0497825431289e-05,1.82600630489142e-06,2.2478169368472e-06,3.48429341374004,0.477680411431908,0.539380325491893,46080279910982.5,5146421049913.58,5679043229585.35,0.0477541395185314,0.00529703975849977,0.00596788074949143,1.29764288941976,0.0218355733193729,0.0234563318268346,2.84129766267281,0.227303813013825,346.126596,10.38379788,10.2404796242386,0.609759885512473,0.626162281837981,6.47901728337536,0.997423828778662,1.24020843898646,2.97213387717196,1.12285649137116,1.26921294172582
N151020-003-999,CH LGF 930,3.46160970691749e+15,65884700862513.8,4.07943976870853e+15,87753021661499.5,85802026327917.5,4.01656027470307,0.129855653664619,3.69236177,0.25135233,4.22020746898326,0.19473121907795,4.1012115,0.222385741,141,30,137.704666137695,11.0037298202515,138.09543379192,10.3307261211075,27.3923545088616,1.59421820733839,-0.370306123851819,0.04,34.4330525508442,2.03145029434892,1.99521334136296,188.669389191725,19.4721870816657,23.9243270295565,71.0801266348697,9.73013273145026,12.7550275890569,0.200634567649718,0.0259694227070484,0.0310517504807221,1.03670047692502e-05,1.59027503615801e-06,2.02315451573765e-06,3.60722561034603,0.412567719092796,0.484058471311316,197618273362881,17701812504108.9,18116087999780.2,0.172352735329051,0.0143492799998601,0.0149890875485005,1.71681103355042,0.0479373341626559,0.0526857985045641,2.07815008041121,0.166252006432897,356.895,10.70685,11.4780221930324,0.665287165523724,0.713850054390198,8.45115823330791,1.32689654368366,1.55495122122995,4.80834843333828,1.40691582084587,1.65533522928863
N151102-001-999,HDC 844,490803332887198,8913989922857.14,536119496459366,10491265971748,10504260768528.1,3.51848648648649,0.142373699362875,3.23,0.285,2.21472176244057,0.185825107023337,2.2109769,0.183501417,219,30,141.404006958008,13.7875719070435,154.935623318881,12.5278471282191,28.2615468050803,1.41064685121773,0.459108281514776,0.04,36.0882520070082,1.83148572370379,1.82491377580755,70.375329158786,7.92209415110571,9.5888780654456,30.1885118582844,5.12206480273823,6.72731065674865,0.0890233613193502,0.0146420970831641,0.0196820979400225,4.97336775940368e-06,9.25070418448736e-07,1.19370563167339e-06,1.51905448167912,0.191670115869491,0.22179325482176,16068337805028.9,2222958116437.27,2286456334503.08,0.0274066503470825,0.00406662694513687,0.00358154293772975,1.16424282605313,0.0136188057643427,0.014061397409562,2.67395920798278,0.213916736638622,366.916032,11.00748096,7.62324875539876,0.453102992884631,0.485128690170406,4.52592230975971,1.15588465826094,1.43728405100214,2.99545770396852,1.14418756480458,1.42355765313397
N151111-002-999,CH LGF 930,4.20630477216369e+15,79961915486260.8,5.03859267446442e+15,109315475068581,107261676371698,4.31571929705689,0.133404567515886,3.88246095,0.2525019915,4.59292043509856,0.210643948212066,4.5185161,0.236736927,132,30,124.678764343262,5.99736738204956,124.960112775347,5.88100178527248,29.8327627764876,1.50047191423004,-0.333666373292946,0.04,37.2160516613753,1.92606476377762,1.83152552254327,185.821442850276,16.5543495507398,19.5723508640754,66.7631370287193,8.58636789374837,10.6204377590156,0.202941463938632,0.0239647408811176,0.0303234649793627,1.23808678803879e-05,1.74064833285707e-06,2.15331121942843e-06,4.51881730788881,0.450634725522304,0.520108401570842,279264441261402,24642957631495.6,24756526412364.9,0.226171519114627,0.0166875175106115,0.0171796452841612,1.90187474581989,0.0600222496915297,0.0634785542014973,1.9911006400602,0.159288051204816,362.248425,10.86745275,11.8903599399886,0.704870167689297,0.715640601113023,11.5262941407286,1.73965545147227,2.07571471811422,6.98790859336295,1.83112845329128,2.14341521298001
N160120-003-999,HDC 844,1.64999233762772e+15,29653584135146.4,1.79440946807658e+15,35180494014433.5,34955060055026.5,3.68308378209193,0.133616744843568,3.422729635,0.25226965,2.33478766494385,0.161834903545738,2.10384,0.175668202,152,30,164.655471801758,20.1914253234863,160.709933373271,16.7507872717896,33.4098273623003,1.60973301428798,-0.224946317132936,0.04,42.3380546081038,2.06736011951452,2.02611481522826,92.8798197822706,9.94849050197098,11.1607962636722,37.6033507872864,5.60014927035876,7.11576078619882,0.130127407804116,0.0184818627208901,0.0240930068248432,1.00621292867511e-05,1.60693742466882e-06,2.08392663784931e-06,3.25746396578042,0.369836016718065,0.440832099011144,50583056416038.2,6747042328734.56,7214341708379.33,0.0520265040106564,0.00664635992564512,0.00738440574148682,1.31409381427526,0.0275219443952446,0.027670190325491,2.43080142302093,0.194464113841674,353.43,10.6029,6.92730153597432,0.398893707783006,0.428657946518774,7.11499764530121,1.2975506834242,1.57769172634754,3.82975445475645,1.31114641815936,1.59474579654787
N160207-002-999,BF 844,169334081177750,3370262544844.64,178898801222791,3698869548860,3680139324330.31,3.20478428858542,0.138175684102166,2.795251215,0.261913499,1.41676220729045,0.121985568419421,1.3744361,0.144760217,180,30,155.346008300781,11.5833692550659,158.54463270383,10.8058579743165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3303434120508.05,547241125805.545,587181428460.34,0.0214391684363859,0.0051920090542225,0.00397348698947931,1.07028984456877,0.00683066359536544,0.00672736005434138,3.56942134511743,0.285553707609394,309.199077,9.27597231,4.14576929290435,0.245494043460109,0.260792962568198,NaN,NaN,NaN,NaN,NaN,NaN
N160223-001-999,HDC 844,1.54880769595787e+15,26509470975845.7,1.7123276551514e+15,32775486693382.2,32413690808133.8,3.52630112791778,0.127117335366148,3.17174106,0.2431515975,2.75975024525117,0.128176437895318,2.51324,0.193902483,161,30,173.027191162109,21.983226776123,168.825321605959,17.7321105736141,33.3353798890034,1.46386243988504,-0.310392534669818,0.04,42.5706107737304,1.90246219460042,1.95194788831748,95.914854165475,10.3194513053569,12.1517116747731,41.8556488567125,6.48893573972772,8.19847080654522,0.146051928959264,0.0222490204639424,0.0280365097625909,1.12992392114447e-05,1.89973433524427e-06,2.42140688857817e-06,3.39259851307236,0.40165422132571,0.461669186274114,62911408213005.9,7871908651586.95,8335161565502.02,0.0638934780570711,0.00819902693830679,0.00866221796281941,1.35630470943263,0.0288642548726206,0.0307748440531661,2.48072736150897,0.198458188920718,349.8957,10.496871,6.89717285463636,0.409138734036402,0.415326923968518,6.93823548777005,1.3655159086079,1.64328243922998,3.53043521512592,1.3690125938944,1.60973619584032
N160313-001-999,HDC 844,2.58440338966561e+15,42334961338939.3,2.86551457224053e+15,51614493240747.5,51538877424411,3.8468056809115,0.126892555992323,3.3604426,0.258157807,2.88467487951037,0.191401391183605,2.573472,0.182304847,153,30,164.067138671875,35.8452033996582,157.558800097112,23.005869272889,32.3364550107021,1.59372845735313,-0.127418775443429,0.04,41.0128341939429,2.04501634239539,2.0800568115127,126.550026081493,14.7115559880801,17.837404994374,52.159402207328,8.35266633429801,10.8921107904902,0.175445178117295,0.0273497881093331,0.0352893100276062,1.27448133829897e-05,2.23168868511311e-06,2.8262921534412e-06,4.04169420430259,0.518152284379919,0.616887320097223,107967010091283,12729420245114.4,13150948312657.4,0.104046614324912,0.0117836994209705,0.0119266993683884,1.49224162089408,0.0407849915479868,0.0382590245561649,2.39906513015349,0.191925210412279,356.9643,10.708929,7.27876233889122,0.433668750192052,0.451866320633879,7.33927776389858,1.8644310951674,2.275554010314,3.27386526599702,1.87506837149893,2.15520884375894
N160411-001-999,CH LGF 930,3.43235732120214e+15,55369932271326.2,4.04320666768733e+15,71266804975998,72619774323274,3.82169228881408,0.116617154606044,3.54194941,0.252928,4.19405573887485,0.176502648365313,4.0896995,0.201954826,NaN,NaN,142,22,142,22,28.0766172855699,1.63950833027032,-0.218761194897107,0.04,35.3949537388874,2.11685597688362,2.05183726256476,187.80067999595,23.0962435931174,27.4050994858029,73.7299829918896,11.7756739209133,14.6322946017979,0.213384568090437,0.0322540840559021,0.0396105731338683,1.15748254591575e-05,2.00461437229005e-06,2.53840466904305e-06,3.86919725434385,0.525030903202092,0.597947899760739,190963986975114,15475184269251.6,16084985825464.2,0.16790692852463,0.0130899665967892,0.0136408409012441,1.70136012175897,0.0441087318005682,0.0469520408472957,2.04291690304283,0.163433352243427,351.6975,10.550925,11.3658677005604,0.687906602866033,0.703949279759172,10.4618700994304,2.13439135060559,2.6003887433797,6.56535971539468,2.15411165021121,2.59854509189391
N160418-001-999,HDC 844,2.84456950525196e+15,45302219715782.8,3.12436709949548e+15,53379346685449,54855458437281.5,3.89885009073708,0.130337611732688,3.57955326,0.246524145,2.53935583681789,0.186798362032141,2.340994,0.169543659,146,30,139.571502685547,28.4058589935303,142.610421288481,20.6265244141117,34.2730485455427,2.10734560264477,0.0841182240247392,0.04,43.1220648937112,2.60715822460347,2.69331234000401,120.395820345962,14.7701559364057,17.3621376412665,46.6673009613752,7.19393373303984,9.02745182295249,0.164984081951494,0.0235780579897203,0.0289592611424294,1.33887065332105e-05,2.26611811350719e-06,2.74778930850877e-06,4.5111458316097,0.599086980691582,0.678347463343824,101394366589158,11866066989436.4,12177870694104.4,0.0982324572493451,0.0113927538488805,0.0118326405718296,1.47332929455055,0.0378653591582241,0.038366794141188,2.39906513015349,0.191925210412279,371.242872,11.13728616,7.89665895603628,0.468172788875053,0.457942085852783,7.76138864900911,1.24374177827812,1.49104208625855,3.22985523383272,1.3375734045297,1.54316913692047
N160509-002-999,CH HF,4.7641776940895e+15,74382662309060.6,5.60050656323005e+15,113231758600575,113482326338715,4.77365503392863,0.143953255248723,4.35504985,0.246243857,4.04830516844954,0.312671078419859,NaN,NaN,126,30,113.846252441406,23.2642440795898,118.410364513827,18.3841814996023,33.4129146668697,2.46646299576276,-0.0762464696503362,0.04,41.0821841716656,2.91033047699156,3.05212088290648,155.000275311862,20.6310856188546,24.4592139210558,49.9563947392443,7.84218274865398,9.46699151710199,0.167157959988386,0.0214321655765862,0.025744375601388,1.26475588667612e-05,1.97508505629985e-06,2.48232057388468e-06,5.17373059995888,0.703535314680034,0.806563665693113,275869304999294,35146588396084.2,36197053327172,0.224279193117867,0.0233795709696659,0.0227007567154499,1.89482034805292,0.0812828062062685,0.0868297842603718,2.37868892406138,0.190295113924911,356.21783748,10.6865351244,11.0109484155841,0.638039922252807,0.689625870356682,5.8286649336341,1.27503742326474,1.59674631396833,0.594532675607899,1.53999381667688,1.83608851366675
N160602-001-999,CH LGF 930,1.55049105595805e+15,24816844547818.8,1.8232386554502e+15,31561181860122.2,31267150149524,3.49297419802687,0.120925334113999,3.172991355,0.279536094,4.04534587216917,0.143576214326052,4.0444315,0.176806931,145,30,128.956893920898,10.0429792404175,130.573631864303,9.52350562469416,31.9324726204392,1.56986594594056,-0.0454338037780311,0.04,40.8646536705818,2.05735416889733,2.04263989008714,119.579035288203,13.2618021176516,16.4451743991951,52.2446025836843,8.90027160732676,11.6848095299788,0.175159749980132,0.0294386013963611,0.0380531973110977,1.25119845886504e-05,2.37585615268957e-06,2.91189706788506e-06,3.73760228688493,0.470778882381126,0.541995008536881,86716449647453.8,6049858262984.55,6784057639094.06,0.0859034571952811,0.00716775788000411,0.00720728186539484,1.43145578441465,0.0241650091688717,0.025887105200711,2.00289297006529,0.160231437605223,377.685,11.33055,12.7582413970344,0.774213829775928,0.785256683520075,6.14382613202063,1.53757832754807,1.83198426080619,2.38621868425633,1.59106750907234,1.81612246172086
N160807-002-999,CH HF,3.71755446387847e+15,59747711492909.8,4.38637052998028e+15,77882287873124.5,78072973039437.5,4.42786371911728,0.119714778082072,4.1532803,0.25060468,4.2518510782191,0.194716892260293,4.131197,0.200848161,147,30,117.214721679688,3.68869495391846,117.658318045083,3.66112378550587,32.544503131862,2.03458452172957,-0.152551008669334,0.04,40.2383799218021,2.53022531766255,2.49079733740368,148.242949132875,14.5342945229363,17.4027126227421,49.9957236060069,6.44548007256729,7.8744989679776,0.163894927915524,0.0178879218596369,0.0223272143428808,1.18344267879707e-05,1.68166356795749e-06,2.03888774266534e-06,4.6188024440755,0.505226596059189,0.548672114414536,215001995245417,17567956357335.4,18116496819348.1,0.184804730917825,0.0148187336871505,0.0151281593689856,1.76063384160569,0.0505368714385241,0.0487692946692693,2.37981162127284,0.190384929701827,352.54548864,10.5763646592,11.1650347436553,0.651138090423279,0.701462958163352,11.1940420653262,2.05203424746905,2.48884852244612,6.55750527110609,2.18763026175607,2.67789380947743
N160829-003-999,CH HF,5.34756886083099e+15,85152905758846.2,6.31911022566884e+15,125959745890073,126147368867940,4.79070010449321,0.126069095847871,4.2851783,0.25049828,4.27542725487507,0.318808745368755,4.1725687,0.302460346,131,30,118.793174743652,21.0267391204834,122.814359395031,17.2185628046701,31.1712245452438,2.76726935075443,-0.276679489515981,0.04,38.3787941504419,3.44615625883765,3.26039800053587,181.83439049071,25.4303375638637,32.8796507286209,59.5739973731598,9.65960559270466,12.4309759769366,0.18634482130745,0.0241927384293305,0.0280740637082228,1.22139310822726e-05,2.16873908069049e-06,2.52795488767584e-06,4.91509356433196,0.754000588387107,0.838608553773368,316242864509431,35774681499536.7,39536413467732.2,0.248007727828068,0.0227955910220784,0.0232222449935684,1.983029632771,0.085658519632156,0.0932159288023877,2.30295549904907,0.184236439923926,363.56253516,10.9068760548,11.8065115084183,0.715634445075365,0.720209151830005,8.78441055056373,2.49220908006806,3.05379350262973,3.84084379688563,2.76252413524234,3.30943854015002
N160908-001-999,CH LGF 930,290396460096014,4811208778215.46,323719126582313,5632580188314.25,5715696515478.44,2.612,0.134164078649987,2.375,0.285,2.77809502823259,0.31182085961795,2.726828,0.179521914,227,30,182.989639282227,10.9436149597168,188.15829268883,10.2809322217022,39.1736407908697,3.97707835455514,-0.0959598577288643,0.04,51.74715054876,5.16843255696764,5.36244703145586,43.0741064640631,7.92083165799798,10.7554320762277,24.6945010523113,6.0253367900634,9.63687789342339,0.104305615931366,0.0235613679910402,0.036417857694356,1.14298729334069e-05,2.99837834937305e-06,4.50790694446474e-06,2.5997007972365,0.516994189560747,0.666703195897285,8402114636579.26,869245290395.926,922917066399.664,0.0238400440675229,0.00464571297746921,0.00369908540045545,1.11534823663175,0.00733400350333802,0.00809140580120626,3.28601244040685,0.262880995232548,351.6975,10.550925,11.1897833926343,0.685484228522206,0.685612391683275,5.71400716083441,2.08605362804969,3.1123687585156,3.08893333237107,2.17759024947986,3.07495033131656
N161004-003-999,CH 2SH,164769694735086,2754391049480.52,178487831907986,2978382472784.69,3199572835504.28,2.78193152224246,0.12550337122581,2.54700301,0.26354463,2.00268740583383,0.120189553608957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3740638162698,1.9511195532972,-0.0128506301408085,0.04,25.4162995452537,2.50917321109111,2.57958187415912,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,13076404222959.2,1286836775605.33,1389320192757.41,0.026034371048085,0.00428836570873687,0.00353250554773413,1.14699985990432,0.00931582630727257,0.00954817908903527,6.06707076073019,0.485365660858415,338.4675,10.154025,2.26873826980364,0.130462445533705,0.142680372214135,NaN,NaN,NaN,NaN,NaN,NaN
N161023-002-999,HDC 844,4.64635781377129e+15,87898194633598.1,5.2364970952334e+15,101599016743014,106955607798229,4.40731975060475,0.146613016639571,4.049269265,0.244798888,3.24220245112623,0.388321943624181,2.997154,0.187527727,125,30,119.467781066895,59.6623573303223,123.883532038589,26.8024109643019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,249192459308242,25291400363194,27216560517242.1,0.208001833501964,0.019188057316941,0.0188138746745732,1.83654459973981,0.0614794284392941,0.0657408803179815,2.25023549273783,0.180018839419026,376.433244,11.29299732,8.08042753964159,0.487022238543425,0.485580851936804,NaN,NaN,NaN,NaN,NaN,NaN
N161030-001-999,BF 844,1.67246210568863e+15,27609126375335.5,1.85621768501355e+15,33297926069235.8,34001137015546.5,4.13485124367747,0.115385848633152,3.82533935,0.2573864925,2.86194227881887,0.242316697245745,2.607578,0.18944955,138,30,121.839691162109,13.3456611633301,124.509425891361,12.1935589468713,24.4484520097721,2.54081634503727,-0.197906403581278,0.04,30.6345153391023,3.18390265774315,3.04808547597397,154.510207493225,23.7503595788385,30.5016165427888,56.6648650665499,10.5426681727119,13.1248527276519,0.140995946381586,0.0199098652243887,0.0241583127136029,5.79384240948398e-06,1.11369160223826e-06,1.34007385852267e-06,2.0870177241285,0.354266742893233,0.396131798569776,81177387346458.8,9771076036822.28,10170359821559.1,0.0808190598807361,0.00983162798070389,0.0100917409391654,1.41430392274919,0.0337896397315598,0.0345270508669302,4.73995470630988,0.37919637650479,388.3446,11.650338,7.56465161967734,0.443015794508249,0.471324226718264,3.55812297852042,1.16484892930444,1.62347428871105,1.4625523574268,1.31283976484668,1.70595880004024
N161113-001-999,HDC 844,1.99107288200404e+15,35535487194755.8,2.19469211780302e+15,40893205788781.5,41631022786909.5,4.21425105110627,0.191328722431233,3.601955685,0.265177585,2.34513133733129,0.218068987029673,2.4279438,0.138042791,148,30,120.870323181152,12.2713603973389,124.758968337675,11.3579016076771,27.0035603046972,3.54765741300402,-0.101557458991337,0.04,33.9749159205611,4.66076858123219,4.52341512092372,153.545968301395,28.7418366024216,40.1999590877259,59.4797792711886,13.0004845464544,17.7543952316973,0.164422870286195,0.0253426943810906,0.0317057994856469,8.17283434763205e-06,1.88603552967898e-06,2.38261318048914e-06,2.7940270093556,0.590470481461989,0.663256682753739,75545235770752.7,7189418294394.83,7084329301948.84,0.0757114776857247,0.00772746105535414,0.00769606899113275,1.39647100022284,0.0274150650900546,0.0277380931347888,2.43570672944979,0.194856538355984,391.96778688,11.7590336064,8.7793450652325,0.531788971490309,0.53833175602071,7.95533632567911,2.41198892802972,3.47323872682807,5.1453997554416,2.74958553573259,3.74282857558594
N170109-002-999,BF 844,2.32608849755185e+15,38157750607250.5,2.60423381525773e+15,47731546163583,44603019385908.5,4.15837253515507,0.116304826056139,3.895922165,0.2583775325,2.85596213989344,0.12963724721756,2.8061912,0.162170881,135,30,108.83863067627,31.3027057647705,122.475003428871,21.659102218126,22.3707442440719,3.07326633405556,-0.00794844439115667,0.04,27.9487387832461,3.95544916075015,3.86893054462659,209.187902936116,42.1638591880123,60.4813720302677,75.309499077867,16.5909203885731,23.455241780287,0.170872700024609,0.0259682506502195,0.0347479779983243,5.85869660124278e-06,1.39834376382019e-06,1.70949791839936e-06,2.14776377596674,0.47336704671731,0.54675693561419,144101635648363,14040556679450.7,13969720691164.6,0.133390509382042,0.012620428805747,0.0123326886175683,1.58633570103703,0.0406890188701323,0.0416236714576934,4.60340892711467,0.368272714169174,392.228046,11.76684138,6.85080796179469,0.40603291936714,0.413215170670817,7.38095971299304,2.42977014438019,3.47741553840674,5.1921696319061,2.65154401323049,3.68605556172957
N170226-001-999,HDC 844,6.57477771422539e+15,120426332502175,7.4128719990334e+15,145907054521262,144893108786552,4.56426781152247,0.115966481362944,4.13371847,0.2477667735,2.90885623769686,0.209851342454795,2.9966554,0.15241562,127,30,115.746543884277,56.5658073425293,124.529542692271,26.5032849421843,17.9666358263717,2.44329071698057,-0.618720082815981,0.04,22.2032024201351,3.05656760765125,3.04029580831068,464.925068197355,97.7855937323979,133.16154755724,157.601000738648,35.1672605239745,49.4811915112981,0.285057000354146,0.0447412824613913,0.0572147816397716,6.2247598456895e-06,1.48877427808165e-06,1.79698383328486e-06,2.41378516075998,0.533802587327582,0.628019509043937,352034985877684,29993662103782.7,30967270041986.9,0.266741927109118,0.0182071397796578,0.0181358024636136,2.0599782197496,0.0707434173830526,0.0748770959235774,2.28937460293526,0.183149968234821,383.96190888,11.5188572664,8.41102240985103,0.482581289095813,0.525475109753213,9.81161561586518,3.32384785278071,4.60198125471042,7.35937896255049,3.50009287596962,4.81369800379695
N170328-002-999,CH LGF 830,5.03848851421821e+15,76782519929446.2,5.80646209604021e+15,91610217174992,99022896858543,4.22536092959795,0.114536109522571,3.92032415,0.2487341965,3.60605649290938,0.156572080567873,3.5639903,0.181734941,128,30,101.447067260742,17.3558254241943,108.105603939287,15.0229217533714,26.4399943637748,1.61770188534879,0.394061004692764,0.04,32.953463971263,2.09918036350981,2.0062754712413,255.544715629339,29.7680235409785,35.3743837764989,90.8238327938908,13.1288792663138,16.1518043638679,0.244806456043839,0.0320441256254978,0.0374280125087875,1.17118506859637e-05,1.8745791839124e-06,2.18125279358505e-06,4.3141218059238,0.547941074245948,0.635299397220809,319798046151286,25448787033309.4,27905032975610.4,0.25022532417906,0.0174050039829313,0.017392675754527,1.99193536243058,0.0656942802917977,0.0684970445388149,2.44684375637123,0.195747500509698,384.615,11.53845,9.45485630490029,0.556743614500045,0.609674921458273,12.5712835792119,2.91170936584914,3.49992926729193,8.21647089476072,3.011175255513,3.52805004626342
N170524-002-999,BF 950,5.55362388655979e+15,88425026866061.2,6.23394899421223e+15,109838927457456,104185811423848,4.44370063416688,0.111155561591287,4.0755,0.2375,2.79494005774051,0.144933813426637,2.8772251,0.172737179,138,30,161.773971557617,28.9351863861084,150.316382700152,20.8265341279873,27.7045269969628,2.24917735637084,-0.203567391341355,0.04,34.3068783108181,2.75595631609558,2.87995836967342,202.762316100926,26.4622789811945,33.9777904042081,69.8210741007946,10.9160189687084,13.8577040646566,0.195726222722089,0.0249116186436099,0.0301712081241857,1.02533570596435e-05,1.72336219997916e-06,2.09692162927554e-06,3.90401988418177,0.550871201906977,0.684228564954141,254301194410681,24509121515826.9,25250112544987.2,0.210684024124298,0.0178530599015573,0.0184087824459209,1.84639960318137,0.0603007697612394,0.0622215558132084,4.14890192297251,0.331912153837801,412.560114,12.37680342,10.6980254151934,0.650412537084952,0.640660108371032,11.4118731112942,2.96622779707961,3.78552905342196,7.48132415426075,3.15058725352419,3.92511511179696
N170601-002-999,HDC 910,1.46274096512716e+16,246467990198294,1.64906287714697e+16,299303825858092,307220070313516,4.93086844548907,0.173059885643512,4.27076452,0.256107346,3.09990396411389,0.206966771953525,2.999969,0.192298228,165,30,153.385437011719,18.2354679107666,156.518999725279,15.5825673754716,27.3067451697343,2.82242682654191,-0.309614133766224,0.04,33.5697560032611,3.55064774528843,3.49927887067862,317.815185009059,48.3275747508661,64.7874747551852,104.492952021783,17.8716453829828,24.6485605852879,0.286452672453189,0.0357777234230666,0.0425759648847599,1.43517389026375e-05,2.64214268520602e-06,3.2489597441211e-06,5.77573259781582,0.968074114095211,1.06529986369344,639364316602861,64384619270298.2,71698668523460.5,0.393293740689624,0.0273741567482124,0.0266221008638589,2.64000494396505,0.143427324924344,0.155461183813778,2.24570351615346,0.179656281292277,395.720388349515,11.8716116504854,10.958074326125,0.664158835694083,0.666221631447652,16.9859475991797,4.48614189458815,6.08022103564729,11.073589856415,4.81658793129366,6.51678720868096
N170702-001-999,Be,364316291378323,9915036750286.95,404731568455404,11451136135122.3,11307475763455.9,3.37161419456614,0.120133973382405,3.008468835,0.269353861,2.49564878911083,0.212207095178484,2.6394727,0.176054,157,30,111.594,12.3314,118.156904620355,11.4054566619113,21.9684469237364,1.36257612442713,0.00975012124105996,0.04,28.2909442246479,1.7508081699705,1.80170868362016,110.016066322943,13.9261453399393,16.9936589458576,50.3365022287948,9.00826931789769,12.3981100163589,0.116926784742009,0.0204506888759336,0.0278468034745502,3.95577556083855e-06,7.68655269231334e-07,1.0536218614484e-06,1.12834043078008,0.153927686890881,0.194344409629502,20140705344901.4,2192082831939.59,2422038958671.12,0.0293545558630335,0.00386136251820164,0.00332637305832104,1.18611681979777,0.0129963752158333,0.0139891763979865,2.18756254870401,0.175005003896321,346.71483,10.4014449,5.38539117609658,0.312212470196163,0.33583148494822,5.25800692866093,3.04013415878452,4.85065361366532,4.09243194579486,3.0039450569801,4.87036905132858
N170730-001-999,CH HF,2.82175642891304e+15,74533888647285.6,3.31260121340044e+15,92466478054151,93084148785059,4.36045092154163,0.118729279615192,3.9848871,0.243455474,4.00838535871949,0.177520812846053,NaN,NaN,160,30,127.177,10.1837,130.568424796112,9.64324529228953,31.5231636712603,3.30986408830502,-0.102342374053041,0.04,39.1958430465952,4.12352247133098,4.09442010259637,133.700956283628,20.5529060054133,24.8978553611754,46.9786862085162,8.21939383300231,10.5622621209578,0.149659307953967,0.0183093687408635,0.0228840715681409,1.01689378067106e-05,2.0072396454737e-06,2.2289528910078e-06,3.80920417052008,0.650904998861473,0.693175178237609,156474531532641,12330967803326.8,12457513360145.8,0.142666614508317,0.0107596087986755,0.0117297315496624,1.61829599682955,0.0362829429844669,0.0371770685272461,2.42074223840665,0.193659379072532,374.57958168,11.2373874504,12.5069461547652,0.715996941540643,0.767481640964613,8.36013210754714,2.18002367897378,2.96248341313681,4.53892397811662,2.5271484795639,3.19769297788454
N170813-001-999,CH LGF 830,4.9423008452387e+15,134223281303189,5.76287235495654e+15,160737032804865,159676898372892,4.1579769238689,0.115123837516598,3.88360437,0.242531504,3.67970139570562,0.228238861470209,3.8299052,0.186177679,136,30,111.56,16.8483,117.420182162204,14.6901493793696,23.271035331928,2.05872515458174,0.218568275523934,0.04,28.975366794556,2.58014627087726,2.57208022904869,300.509743842488,43.6559723190598,53.0674848953696,107.869325950738,18.062291518443,23.4740733734457,0.255350360561277,0.0344094345726062,0.0442475645941306,9.44861715721703e-06,1.72115866715903e-06,1.98314234572626e-06,3.45071926733508,0.533163008509666,0.580527330050229,352075956340798,29744355901969.2,30750108551703.3,0.266928675405443,0.0187886398365738,0.0186084965335203,2.06144338950406,0.0732533239732434,0.0762511993178969,2.41833391129003,0.193466712903203,384.615,11.53845,9.51095352083026,0.571575261518525,0.589887856668586,11.2318572171323,3.23366647784517,4.23912606624453,7.70617928390958,3.29377087541067,4.44937937721692
N170821-002-999,HDC 910,8.71278544423343e+15,230329172649625,9.93273027633925e+15,265757685812422,266987863290320,4.30793764358309,0.115088256802937,3.9896694,0.239948074,3.37371511029436,0.20630146595339,3.271315,0.18488239,147,25,148.915,30.9292,147.756742119756,19.442775043319,27.5527029626532,2.92684668915981,-0.266289289729394,0.04,34.2571887592031,3.59191240929415,3.6084424334311,265.78945429888,44.0922626336004,55.2215554497055,93.0080633555936,17.1776308484917,22.5300722423771,0.259576316544132,0.0354841506311649,0.042942950746058,1.34140565679905e-05,2.51096582280434e-06,3.13020628053823e-06,5.0561432158445,0.860956470164614,0.980403650422309,442481252925623,41269189101239.9,43393232772045.5,0.311475142828789,0.0222795361562293,0.0222296059170592,2.2466316209182,0.0959502835216837,0.100141568894443,2.18759573231206,0.175007658584965,403.04854368932,12.0914563106796,11.2474807047151,0.657431636363519,0.692936981230298,16.9259255387784,4.58916122065695,6.10772038756379,11.8533075919621,4.99948954896847,6.34765550967211
N170827-002-999,HDC 910,1.66194950463033e+16,440857888279434,1.8838033478994e+16,531662956848480,505422422461436,4.70261850853822,0.11678951331918,4.34340228,0.2447059685,3.20407971051929,0.16260205823569,3.110319,0.188960939,154,30,142.277,16.4886,144.996727779105,14.4498916557928,28.0772693298994,3.35244027419552,-0.272128175981304,0.04,34.5490820757585,4.28007655698637,3.95335181499753,333.285450703158,53.4737918575315,74.6982287593672,108.046236573601,19.4993717418715,26.5499136318733,0.304089354475239,0.0369758048444493,0.0428554869755288,1.60893591173707e-05,3.21741837125694e-06,3.88210875294236e-06,6.59200700567336,1.23339211835907,1.34410871943875,787938374470586,79473319351846.8,84040249853195.9,0.442217702928131,0.0279084919984597,0.0265446234264628,2.94070443401511,0.180659276249918,0.19249441522686,2.25158546200137,0.18012683696011,407.592,12.22776,11.3983309068642,0.674882744800131,0.70415502887588,23.6705518234322,6.80773124057178,9.23349671507932,16.9500125903873,7.43144697305786,9.93002428362811
N171001-004-999,CH HF,9.15568339396477e+15,241836316360318,1.07052726252652e+16,295505350947672,303270587534466,5.3473718250823,0.119534195215996,4.8799125,0.271036463,3.78703006387367,0.191114256311414,3.915735,0.243429541,135,30,102.79,27.9409,117.751766919595,20.4464226894557,24.7850400454691,2.31153804349069,0.123912380210625,0.04,30.0361498984529,2.86745157301722,2.89983640312219,309.528055844824,47.8833003184552,60.6492806183391,89.7283762479957,15.5154262856901,18.9388463079238,0.218109855496032,0.0281004762539312,0.0348818498976754,8.99193786061596e-06,1.62428924390143e-06,1.96467661662455e-06,4.11270475851904,0.676064114741768,0.769584905197331,495562667716631,51680633401058,52411837963121.6,0.335400537725514,0.024666570803095,0.025305915637646,2.35383619497173,0.111567249027554,0.116644121211376,2.33435215834285,0.186748172667428,360.6329136102,10.818987408306,11.4014279793764,0.681545216509564,0.671794106478949,12.28429467958,3.26855921192889,4.32243441394004,8.09803307569304,3.41907478590001,4.59672442639874
N171015-001-999,BF 950,7.07717772263405e+15,186676128417033,7.95423563156551e+15,216944084142583,209579363718133,4.67226980588593,0.116173310539871,4.281483275,0.26995903,3.00713925935752,0.133826198282131,2.9284193,0.161519176,146,30,237.098,20.5994,207.908944974805,16.9815313469639,26.5425136162356,4.16888473644076,-0.201262659468212,0.04,32.729593179574,5.19193738324751,5.23379623580242,198.703391089712,41.9405498571738,62.1943371492083,65.1829425775598,14.92046604546,21.8626956775972,0.173647204850222,0.0246089318652863,0.029970700726728,8.30142975835302e-06,2.04450220676876e-06,2.44283404784239e-06,3.34790862041501,0.784519991954491,0.884140308487619,331708226181643,30052066081844.1,32457966602219.1,0.256278093539668,0.0189469215451728,0.0196483884023965,2.01790952523335,0.0737866335219852,0.079143558328493,3.74156225286061,0.299324980228849,418.74851571,12.5624554713,10.9629407390442,0.655256457166205,0.703345836791248,11.023607435738,3.55898134534336,5.27052908763474,7.66305164928061,4.14211009073869,5.78961010704144
N171022-001-999,CH LGF 830,4.95575153060415e+15,131152705322701,5.87591937266478e+15,163814856624048,156776229863475,4.00380320985779,0.11528439539228,3.71752879,0.2584188385,4.1408029221595,0.20718958525348,4.2467848,0.195405355,141,30,112.897,13.7269,117.762169818827,12.4822798455584,24.3421996444247,2.86564524154283,-0.118685107442103,0.04,30.4747997143003,3.54943129678301,3.7141462776897,294.896055050978,52.0441916899588,64.7572508245477,110.447152917227,21.9732677604043,29.0455641464511,0.275141883324523,0.0408340906651084,0.0503729881122672,1.11981335731383e-05,2.41731433586885e-06,2.94686766633681e-06,3.90837308048373,0.735714816206777,0.858932854941255,419528404549564,32270942436220.1,33310378852505.3,0.300618575542903,0.0184858098369711,0.0188615594503918,2.19979736866461,0.0765693666501486,0.0815713258931998,2.38869324906331,0.191095459925065,373.07655,11.1922965,8.93684747399592,0.53322446404685,0.554503926855146,13.3938601994859,3.84198007204989,5.18399757933909,9.42554837726042,4.18455486666694,5.54897659262609
N171029-002-999,BF 950,9.10229136301333e+15,239955165067739,1.02709821827856e+16,270918803048632,272776408725410,4.81118211357945,0.117368690280651,4.45444778,0.250862092,2.82289922584493,0.153980949653024,3.017844,0.173312138,143,30,196.214,58.8642,153.97197373997,26.7288745813524,24.1917634315924,3.38630746055899,-0.165815356006351,0.04,29.6588530335448,4.12000399287028,4.04742709684615,293.753198384815,57.116696581156,82.241551185067,92.914124479699,19.5158709304298,27.7317588778928,0.223731560150008,0.031651424880716,0.0412913148695179,8.81008260063768e-06,1.98576003448456e-06,2.47749701469551e-06,3.69039241927699,0.794026854824379,0.925066243477914,451618417319581,44135131270300.8,44339277749474.4,0.315125407088258,0.021978935162731,0.0224347809179081,2.26463405198018,0.097040605671324,0.10356476945259,3.95078563616837,0.31606285089347,435.4984563384,13.064953690152,11.8560932981869,0.715001671173097,0.714440040951724,15.0306988956601,4.35355968557476,6.0178338152433,11.3275587439293,4.83762652884672,6.47614105695784
N171106-001-999,HDC 910,1.51300001188161e+16,400513915338858,1.7077251311875e+16,457520346251404,490386912988838,4.35466717812427,0.113681505279151,4.01124618,0.247104462,2.96183867794638,0.156361038112209,3.0314395,0.183285674,147,30,130.065,15.7374,133.719565445197,13.9362691745221,29.0410231691929,2.59009852253201,0.345591088561545,0.04,36.0441759617759,3.18147382053775,3.25880611086642,335.661286035738,46.3798754048768,57.5955002634024,117.246057362483,19.3431875036963,23.611779211163,0.345045871983513,0.0447222611440372,0.0511229227447871,1.97367505402615e-05,3.37137376010869e-06,4.35627496247759e-06,7.46562228825514,1.12524611092316,1.27962069968823,683874262444394,67250741824305.1,73470619985152.8,0.408401773788287,0.0270126111491015,0.0265776512588126,2.72519271056538,0.147221113143144,0.169953498508431,2.68938273676396,0.215150618941117,407.592,12.22776,11.4590131186695,0.682828741750111,0.678803327952068,18.2211045273567,4.13749424546227,5.25252594406081,10.6399552094152,4.58999700398017,5.86975594794628
N171112-001-999,Be,525257491429501,14192408314209.1,581068232209045,16370211566261.2,16235977952991.8,3.29309989045994,0.123974212783808,3.01215835,0.275829574,2.46236372674528,0.30044184141384,2.5513236,0.170136235,167,30,130.557,5.99543,131.956601444339,5.87917496706461,19.5339256701537,1.11909674150318,0.018364090481986,0.04,25.1213663405046,1.42868447897089,1.51906046898625,148.182936849295,17.3999132055488,22.4211127307431,68.0656933962989,12.0413792263005,16.4092981449304,0.139838950458796,0.0242934114533201,0.0330614472535394,3.75454713708712e-06,7.21662738769319e-07,9.75778289959679e-07,1.06978382677502,0.140642131970912,0.173288352818775,28386135267318.3,3123776339444.77,3364933773941.74,0.0333319962674083,0.00347982416786654,0.00310813720944602,1.22527769111614,0.0157502677099983,0.0174292233897797,2.21990132682775,0.17759210614622,315.5104953,9.465314859,4.30612420330461,0.256787233833971,0.266938417640427,10.5785745172765,3.34475027118811,4.27167103182485,9.51609714800697,3.36919873815,4.21472811337274
N171119-001-999,BF 950,9.8517293687092e+15,304691797211806,1.12280723500233e+16,354634541390188,347888690670564,4.83636576016699,0.118415217735799,4.5343956,0.25583785,3.14176185812496,0.143316451883637,3.277162,0.160840689,149,30,206.51,37.1112,171.728818003779,23.3303760688762,25.1007706967621,3.43809911209362,-0.117138477329078,0.04,30.6509803103284,4.2394555571817,4.22074921714974,272.146822381952,52.6595990305759,70.8671648428881,84.3029971542481,17.2372471264281,24.2081171739861,0.209644940172288,0.0270226862064161,0.0355992051986235,8.88567102948931e-06,2.00516811791496e-06,2.36308881942867e-06,3.77347920350832,0.796550742667283,0.912205766714187,515437026652897,44297003142784.4,46488680670400,0.344208820251415,0.0227786265733204,0.0223651465719802,2.39211715771542,0.0991541966940437,0.104762210926644,3.95092257854138,0.31607380628331,429.274178400887,12.8782253520266,12.4875056756892,0.740518269784586,0.747967251472819,12.2510939421822,3.52839694815322,4.96679612320969,8.41911005621052,3.97732287934669,5.44108064947749
N171210-001-999,CH LGF 830,3.18015861312607e+15,84139509364800.9,3.70106332391514e+15,95973399426058,102130020571023,3.75117933027239,0.117383949332755,3.399267675,0.282444975,3.70007148868424,0.159441615421063,3.8033396,0.183726792,144,30,109.197,11.6854,113.78173448784,10.8885489749754,24.5788019687262,2.94083734077756,-0.109415168607905,0.04,31.1273734135478,3.71966927128459,3.73139485727651,253.615245444446,43.4697705685209,58.1534636808368,103.191327113064,21.3476294484942,30.1360237211185,0.263624158447516,0.0440202998256576,0.0571271709465093,1.09809437434414e-05,2.53226573402732e-06,3.24774341501913e-06,3.53750964500926,0.699813954977686,0.800451356694479,231020277693556,19079903871445.2,19691091623944.4,0.195491400901691,0.0149958125701222,0.0153857170217054,1.79642044694117,0.0511578093037814,0.0531032856910807,2.77022166358658,0.221617733086926,369.3457845,11.080373535,8.49533796356332,0.511815719367454,0.53962080643084,11.4016531607927,3.60360659664066,4.95662398131844,7.84058297505208,3.90728066962923,5.16968218629689
N171218-001-999,HDC 910,1.48574220179991e+16,393293007241348,1.69480211866441e+16,452198276690694,475492013805870,4.62475753482586,0.11994512070652,4.34064177,0.2473781285,3.26354392301909,0.148439545457625,3.30009466,0.167132666,143,30,109.589,12.8156,114.745178524588,11.7852958813169,30.1844029953991,3.28662532027754,-0.0918804678689464,0.04,37.0743637442359,4.07387632072664,3.98301520209183,320.831230462626,51.732905824857,64.1853077827598,103.901820960298,18.8636985835683,23.4792213340704,0.311525312807455,0.0370084721737766,0.0465066606220693,1.91269634032193e-05,3.41124286412031e-06,4.4166630081927e-06,7.80645477008948,1.29813091821711,1.49699986337637,770546911233325,66478446396253.1,66211791465556.1,0.436750191438108,0.0242784203492775,0.0238069474617369,2.90423173026259,0.152787413539659,0.161669217856668,2.51269907263093,0.201015925810474,405.55404,12.1666212,11.4066677821412,0.680781769916026,0.691698177871915,15.8735506149121,4.34631062775156,5.68937633480786,7.87393566712291,4.86370389366751,6.41784598855459
N180121-002-999,Be,867002491563882,23207563990993.8,983546477593090,26990504250495.6,27136778901121,3.72162766531286,0.121982526617324,3.2288448,0.283179648,2.75975427813385,0.175812022216591,3.152424,0.161672729,148,30,95.4794,8.82665,99.6636990384387,8.46774502939989,21.9765321171736,2.42390044134025,0.113615193255695,0.04,27.9803454303478,3.1580713645065,3.15583749925753,174.913320040559,30.4042731950793,39.4158810116573,75.275575445419,16.225025338837,21.2760240874836,0.171596622799224,0.0303911411547869,0.0384861256938712,5.74225767672186e-06,1.33777119687369e-06,1.69415786402582e-06,1.74850007293699,0.327447560710673,0.39002448546033,66281941506612.3,5921546570802.19,5928255713204.14,0.0670335596548002,0.00680951468596559,0.00692588691013042,1.36710707260544,0.0235735344288222,0.0246936271263614,2.16568178386687,0.173254542709349,326.5533626355,9.796600879065,4.64346062908589,0.27486550003632,0.291453955891013,6.2340234470977,2.03484928173381,2.65202525939031,4.45139785239018,2.13485015427102,2.7233371020837
N180128-002-999,BF 950,1.73023408242088e+16,457290606386659,1.95866679484952e+16,547310378488612,513280792587000,4.88666176354225,0.116095467917796,4.302829775,0.255050395,3.04598311418015,0.144583375161089,3.09204413,0.183889454,182,36,119.102,16.4345,129.949566904661,14.9503118375361,30.8844060046659,2.66575375586015,0.017827112340568,0.04,38.0650354885075,3.34134085731044,3.2898025091633,313.205024603814,42.6502639150325,52.8663162824523,102.183919068584,16.5558865468593,20.6685029350867,0.316403267871384,0.0390640071787391,0.0471121284004425,2.04964549422839e-05,3.49940403710497e-06,4.1017100460499e-06,8.28614159549918,1.22582744948365,1.38815808766173,821411057449622,80690483559602.2,87173656476529.2,0.452862382358068,0.0282388767522392,0.0257924412863291,3.00622190869707,0.184269099313009,0.201194075862498,3.89260378131288,0.31140830250503,424.981436616878,12.7494430985063,12.231484863061,0.724781404980236,0.72442292839121,17.59363600746,4.49884461644582,5.66294912835266,9.19454448018583,4.89978000902865,6.03006667601725
N180204-003-999,CH LGF 830,3.39797715740547e+15,90433782869804.4,4.07062892181742e+15,109649855259790,113376859225938,4.00255032735538,0.116977413409097,3.486756025,0.295847271,4.16670792577602,0.217189023138134,4.52695,0.200996037,136,30,96.6803,18.0214,107.106652505643,15.4483591975894,22.3742015935544,2.63543978458586,-0.12723247919948,0.04,28.330286738558,3.37976448270636,3.27844048249203,307.906352158338,53.8986166642848,75.840360650419,123.202459364497,26.3055295340585,37.4122543590905,0.284643831309672,0.0492331731767897,0.0641637952465318,9.81285045006866e-06,2.25549330144532e-06,3.00512713906023e-06,3.24425369047163,0.640637996902767,0.770501831295111,321609337487012,24679402861764.1,26361886961559.7,0.250391912143203,0.0160365274219283,0.0171104675180465,1.99497162950107,0.0623306212319994,0.0696520164604979,2.5161693140229,0.201293545121832,379.3181206815,11.379543620445,9.17357693905116,0.52266095770292,0.542017625291169,9.74108278598392,3.13994330520114,4.42459083780612,6.4761632410069,3.39858275857478,4.57974314015357
N180218-001-999,HDC 910,1.04745480281512e+16,276925568488899,1.17569098406135e+16,304473848700666,322986850525262,4.73290282933254,0.118434780778814,4.4251114,0.2653358835,2.83275698962761,0.219494983649127,2.8928974,0.164992415,151,30,107.283,9.94499,111.611483948232,9.43982589880371,33.3237979670075,3.44955174254712,-0.388655228901805,0.04,40.7580678129272,4.17158809880139,4.3779106716504,230.014725527502,35.5998823146828,43.4219321813081,72.8061057447498,12.6906319201772,15.6187877770907,0.24168794302528,0.0296580326510045,0.0340654810521962,1.79881894151717e-05,3.29606493304417e-06,3.94295675798175e-06,7.50750354029177,1.22984284561575,1.37023200407423,431857213331207,39405384332206,45549816526446.9,0.306652493776937,0.0220152802791913,0.0237346527295166,2.22671766487169,0.0911600872742842,0.100835342111305,2.55187771713741,0.204150217370993,421.7762016,12.653286048,12.3990805820031,0.748673796434243,0.758555513213889,15.1269053568783,3.54780244784841,4.60123650681702,7.55136045919678,4.18492101646596,5.27898952591165
N180226-001-999,BF 950,9.54121102154148e+15,252405740064613,1.07630603418848e+16,289598931675454,287171402773610,4.66450289445296,0.120303165260911,4.164385325,0.258181785,2.67122110085344,0.213425642406191,3.006298,0.158045508,157,30,122.234,5.98702,123.565596036624,5.87124412646342,25.8213676814018,2.66075569735446,0.0711680583523935,0.04,31.8128640266234,3.23536788460384,3.399586983288,322.030314108924,49.0035363816981,58.5371176310204,107.993835369665,18.4104412099041,23.9083939228706,0.280733082126846,0.0347872667293367,0.0418351216364037,1.26599549143189e-05,2.33116560571729e-06,2.82790820675994e-06,4.95915239270918,0.805280123601642,0.901541439259403,429819767350609,38294746099729.8,40448173625322.4,0.306361185048329,0.0215468568395721,0.0208050446545142,2.22198677077641,0.0880446265603601,0.0948743729015051,2.94398869197406,0.235519095357925,416.48180788454,12.4944542365362,11.7889517489157,0.677428983654647,0.705462873101991,13.6988082080752,4.00699251342793,5.33267669329211,8.71802302934014,4.39045440951941,5.6577741825359
N180311-001-999,BF 950,9.02259558227422e+15,239128171509874,1.01606653602877e+16,273656140883416,266737778878522,4.56243538841743,0.120116455719316,4.07819135,0.242605452,2.65173314277732,0.201683202840836,2.965225,0.160967692,156,30,114.521,13.1436,121.200696235348,12.0388630036767,31.1438482547016,3.41926148965266,0.0125439864037974,0.04,38.7089632149342,4.23817593895615,4.07157331603475,239.876558812397,36.1507993712822,50.8563423745218,82.3701477265878,14.0891830568723,19.6554102729802,0.260701630211595,0.0323170894422499,0.0400291512584938,1.72221595259019e-05,3.31903554223602e-06,4.04606282486906e-06,6.61497442902537,1.15422009682721,1.29004514356378,394583227760380,36013792883698.1,37237189908836.1,0.288377584842777,0.020261660768116,0.0209800531070624,2.1504181296116,0.0862453076130065,0.0872034923775558,3.30066061030716,0.264052848824573,427.106343799962,12.8131903139989,12.5262527093257,0.762906258125406,0.773672458157357,16.4012286069819,5.37244200094375,7.00224312415659,9.68643132723722,5.73195425168943,7.44024855486962
N180317-001-999,HDC 910,7.91987001714548e+15,223374556381384,9.17475578065521e+15,278914234505632,255412309549808,4.23505639390653,0.123003970489657,3.89374505,0.2605617915,3.68273794887306,0.210607436447912,3.6750592,0.189361372,NaN,NaN,117.594,26.0929,117.594,26.0929,27.6727709033162,3.21509534853896,-0.383724188885562,0.04,34.5841645725054,3.87806245941159,3.86532263713685,290.967979172936,52.8858571807582,74.94138429668,104.745727958511,21.3196285474633,30.0525334564757,0.294528667985529,0.0472602575805514,0.064498135749316,1.55564250031275e-05,3.45412138924322e-06,4.23964565009271e-06,5.6773542287618,1.13660150424225,1.35215778533285,412834551800685,36220119347172.1,37147660652947.5,0.29706010616874,0.0194958457571873,0.0209163923237443,2.18840167938576,0.0846472357464756,0.090057720841652,2.17453127968138,0.173962502374511,403.556435643564,12.1066930693069,13.3650705054253,0.811926561495579,0.817784738487971,12.0344804504515,4.08705394276339,5.98460510151643,6.29854579388899,4.42693848333389,6.17259082092445
N180409-002-999,CH HF,2.45106352005424e+15,65150221903420.3,2.80243030737759e+15,75363928394133.5,74161366573868.5,4.85895596783895,0.142058937957346,4.2842986,0.2857666785,3.61482373002365,0.195660734450059,3.365303,0.188943392,166,21,181.937,25.3507,172.485641283208,16.17197762393,27.0178870105296,2.93085210669728,0.227591170547911,0.04,33.2807299164263,3.59343486218496,3.48021951358851,126.640440261433,19.4820893342395,24.8445056848534,41.4010164899163,7.32780449005335,9.53696999252656,0.112189567204714,0.0150272363342704,0.0180375924026033,5.53538108087883e-06,1.08738161203044e-06,1.3245981419723e-06,2.23293155527008,0.379200345488701,0.427622094333584,101318564226529,9238827885136.28,9915433144468.31,0.0984232631762152,0.0090859907837894,0.00974682957502561,1.47394819317625,0.0326718602770821,0.0325129787440961,2.35887663495099,0.188710130796079,360.6329136102,10.818987408306,11.6386737955175,0.722270082036914,0.694009073871994,4.19312951912614,1.72443297246157,2.40673547244633,1.93855801524269,1.871240384399,2.50176935033628
N180422-002-999,HDC 910,1.03422329975996e+16,327343840051858,1.19146394591916e+16,390745556338202,392752554098668,4.64446319154999,0.119054968913147,4.30882,0.2671235175,3.30932835227315,0.17752789170762,3.553858,0.166650663,147,21,109.009,13.5729,120.203137863227,11.3991969626043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,580950939378811,48524436499964.4,51912130510749.5,0.370741299216718,0.0223714282136542,0.0226307409554051,2.52176472219641,0.110703890625109,0.116929017906084,2.56035501704462,0.20482840136357,407.561733267327,12.2268519980198,11.9542385788778,0.710320223610072,0.751460918509496,NaN,NaN,NaN,NaN,NaN,NaN
N180429-001-999,HDC HyB 1000,8.329807231428e+15,253447174828640,9.54681279441589e+15,303016589870470,314434654801632,4.6066627963532,0.137158818429193,4.235598465,0.268994381,3.33819193377809,0.299237218273042,3.40754626,0.205617922,168,21,115.876,10.8052,126.786934520328,9.60796475797238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,378107291880944,37129725644369.3,40785069617893.7,0.280258986949774,0.0213121588700573,0.0222625653502748,2.11679521894702,0.0867328694418017,0.0911252089393009,2.41196131361619,0.192956905089295,364.53627,10.9360881,11.0580851392146,0.67229119920181,0.663584631881863,NaN,NaN,NaN,NaN,NaN,NaN
N180605-002-999,HDC 910,1.6107548150266e+16,426165229420374,1.81057363096457e+16,500467529126576,475982562749520,4.55336465817863,0.119170694716938,4.183042375,0.2456238775,2.79419699637064,0.125673423414498,2.9259941,0.152851214,157,24,127.426,19.4663,139.161517533574,15.1184521864887,28.5895753864467,2.73817498134673,-0.269753451523514,0.04,35.3441268788798,3.46851988618826,3.41130199981807,334.84491841877,49.0393242161913,63.2382536107742,112.576946924185,19.2651222023519,23.5923465063113,0.323411653691972,0.0401107804284423,0.0478016377729882,1.79734985657557e-05,3.25496327378936e-06,3.88611738433235e-06,7.05350370993549,1.10046534148664,1.26245038199636,684857420061665,60268145870457.8,64019405862889.5,0.408758847686233,0.0239441015276051,0.0239762812402802,2.72899489390564,0.135331949461056,0.15066748529052,3.44143929711791,0.275315143769433,401.417388792,12.04252166376,11.1067135253331,0.671400051718024,0.724527505644925,18.5689658189002,6.44591222585569,9.26182175710053,11.5291354942774,6.86760839965162,9.51222824556354
N180610-001-999,CH 2SH,1.87819146521682e+15,49965022328055,2.05441716358251e+15,56207803353398.5,55969565646641,3.64262946789632,0.116780537055449,3.42225473,0.238566603,2.14881446888887,0.140431441320156,2.2390784,0.1558248,155,24,150.865,40.5445,153.927065771508,20.6528857327578,27.4427065906246,2.92358323733041,-0.498393734199918,0.04,34.7526126630948,3.76305527384678,3.67673115673442,137.16528000904,21.887406980352,29.9646407335537,55.7222453563911,10.3545537767955,14.4258549119261,0.158575574582128,0.0232078259591117,0.0300926686347779,8.2351907156152e-06,1.72995073583314e-06,2.18239989444885e-06,2.66266733822206,0.488304541218744,0.557306797114594,84105484099544.7,10036397441041.7,10191612577300.5,0.0834877655139975,0.00986554724185223,0.0102810930516968,1.42341170036586,0.0345638816703782,0.0339960529175627,5.0120155520635,0.40096124416508,387.23076,11.6169228,6.35536849134496,0.379300405959586,0.379976015384804,7.34458056375141,2.19282442553937,2.94839387792532,4.66986391460165,2.36910641365595,3.08817751615242
N180618-001-999,Be,1.29224897133842e+15,34342696931161.2,1.4807767698913e+15,39597470502193,40282750041728.2,3.19438797644871,0.114423143276981,2.93217044,0.238892339,3.16723642752754,0.142972981575213,3.389098,0.16593666,154,24,117.831,2.90446,118.35307202787,2.88342197065468,20.3533075951662,2.34142123971737,0.0294933580747224,0.04,26.2234373405079,3.03186817720673,3.06333807932872,242.390662121953,40.8911060053962,55.4718514562377,114.001988695127,23.1565136305751,34.3256726267197,0.244590969668468,0.0404213960632824,0.0535411807750049,7.08303809628554e-06,1.59406988445485e-06,2.10154152949824e-06,1.97622341627956,0.375703442139814,0.437652863569658,114997318870744,9548862197161.16,9913678119507.78,0.110070031170124,0.00949005787259131,0.0097756516441555,1.51169844628735,0.031154218941456,0.0309138715293442,2.2794257343732,0.182354058749856,337.982730327743,10.1394819098323,4.8121195115389,0.2886223755082,0.288092302216405,6.69996966170029,2.31917098466141,3.41422532487636,4.67969730700185,2.46382023712843,3.54328921035126
N180625-001-999,HDC 910,1.34739895695687e+16,356802698941966,1.52943705133508e+16,414288046345060,422284761207156,4.55299163632068,0.11763441905957,4.2214846,0.256155929,2.98082354753525,0.137330820388221,3.170837,0.163197684,160,24,111.217,12.132,121.145500078553,10.8272661183897,30.5776963156966,3.49440437343093,-0.165680237493649,0.04,37.6943416591252,4.2651786227029,4.45162007856276,295.382286577521,48.2769985997709,62.3068389803103,98.245463687622,17.9470142886736,23.7295301786367,0.302079059365925,0.0384794330531739,0.0472274887695164,1.91948481331172e-05,3.8446317156077e-06,4.56608506896156e-06,7.61673178512498,1.3767064653084,1.53856433937342,648584419618745,56217440016389,60341371404570.1,0.396301701887313,0.0241671704943175,0.023212530559335,2.65494590125715,0.123429681003492,0.13925472800462,2.33254474007237,0.18660357920579,406.369224,12.19107672,11.4859740140764,0.676251726715856,0.6991960183844,13.2548590336923,3.43522249279004,4.68682341257387,5.6048945027384,4.21194091005909,5.49573946718282
N180708-001-999,HDC HyB 1000,4.74087622914896e+15,130753281402316,5.41653557573894e+15,157306395403043,152707829564697,4.0046184293798,0.114561396505025,3.6349071,0.258357915,3.01800325692331,0.217559508564332,3.312936,0.189265719,173,30,157.478,14.8263,160.524950140908,13.2916864882106,29.7984709741,3.61704139748417,0.00522338558115978,0.04,37.3609886748238,4.38556557214451,4.55250102588738,181.421530851194,30.7244676467136,40.8378469297633,69.5353853641353,13.5643823784271,18.7556229821932,0.212633838528346,0.0308262860083742,0.0378711520974886,1.28698715113902e-05,2.71062157162436e-06,3.50493511826356e-06,4.43156712812265,0.830035520155501,0.992636919654958,208198225236587,20687107357274.7,20749340603445.4,0.179517623611418,0.0155858272422951,0.0163666630941278,1.74341721821552,0.0574126036114273,0.0543921478306844,2.21703291292548,0.177362633034039,346.090734738,10.38272204214,9.85859545685454,0.583545763378533,0.58619585453908,12.9601086922019,3.45789407725754,4.77785366810658,8.41272931599009,3.87503733884283,5.272517124491
N180723-001-999,HDC 910,1.53756813808792e+16,421773749689878,1.7530793318278e+16,489635651893424,495641483355176,4.87515448711818,0.119133851975204,4.4880413,0.273804231,3.21823115454603,0.140172497624973,3.2844661,0.162784692,141,24,108.476,5.37255,110.028054389654,5.24279327572192,24.7714765796838,3.31060543129657,-0.570386167850732,0.04,30.3178811240893,4.10740791942382,4.01402562206912,433.665714091847,75.7322725885887,109.7525434033,136.174269338155,26.0553544957624,37.7456843422741,0.336270061796556,0.0415714396112856,0.0503478186862989,1.37569837478826e-05,2.98822915215409e-06,3.64512034378423e-06,5.82937826973039,1.18321708555908,1.29716522783669,791038194248423,66553924737027.5,70335336374605.1,0.442894919997586,0.0237089879848899,0.0236412242679532,2.94663224672108,0.152832775313772,0.162975509872451,2.28296752670554,0.182637402136443,399.460947192,11.98382841576,11.0224859762781,0.637287374006402,0.660568816897838,19.2997854924114,5.11200084627565,7.41917728384502,13.3488312419604,5.82353550659801,8.18734621907174
N180827-002-999,HDC 910,1.03551392401977e+16,285663376409861,1.17967697380316e+16,341824428001986,326994725020734,4.4840304949512,0.135168804689795,4.2214618,0.273394211,3.14634302112316,0.143474871190777,3.2560738,0.178558479,156,24,112.891,9.48359,118.713096220923,8.81996692927251,31.5860792005794,3.75959495526735,-0.257015237074569,0.04,38.9866215468299,4.64421585461005,4.75622774183827,249.719477759594,42.3230836201582,54.9447923418883,82.9674187226166,15.8361615366454,20.7920727666869,0.263261697368867,0.0346134244898245,0.0422420887166892,1.78576512900566e-05,3.75917072771369e-06,4.45747059619834e-06,7.10400763223489,1.335167053414,1.49528920724953,524580477755184,48893337716101.5,50664487255029.8,0.347701400264996,0.0235638383671139,0.0232173664872004,2.41036729707927,0.107850623401377,0.109416355659353,2.30754037250478,0.184603229800382,402.30553176,12.0691659528,11.177123539562,0.647359057368146,0.673842944452764,16.8343896945143,4.84935322977636,6.59734758064969,9.63798828976901,5.5661270775147,7.46186543205136
N180909-003-999,BF 950,1.22504457344935e+16,337104107415685,1.38134003527211e+16,398249007209410,385332993465094,4.98444314561206,0.119515504855314,4.7405,0.256768375,3.1344920457203,0.166248487310174,2.981989,0.166872341,156,24,111.304,10.1149,118.0455980622,9.32091055806001,28.8206174791708,3.36721097825469,-0.242115414090476,0.04,35.0632322367481,3.97775073966511,4.08680352403197,283.905241363454,45.7736131491175,58.2113579770005,84.2080051343396,14.6436119201059,19.3423338790866,0.23984352737037,0.027149315908556,0.0327339667202675,1.33788124291846e-05,2.54667358531357e-06,3.1131501327226e-06,5.9586049358013,1.04186666376667,1.20053989158923,545825150768606,50508759923703.8,53476329729162.2,0.356903408267759,0.024064517324393,0.0240112115800374,2.45083369212165,0.107978907367527,0.119336413643204,3.85956795207912,0.30876543616633,427.106343799962,12.8131903139989,12.4072364538219,0.735923228221063,0.747683271611747,15.417384068642,3.83801542752315,4.96059266240931,9.3816461782603,4.46405768915619,5.5948043355109
N180930-001-999,BF 950,1.52785125959903e+16,434376931745083,1.72062013871941e+16,487842810159058,514663679493180,5.50122568676858,0.119653472413129,5.1502388,0.264620011,3.02107727076068,0.136739934645147,2.9829986,0.166335158,132,18,89.2598,24.1482,116.734558580704,14.4318222940627,25.2841267463079,3.07678072507894,-0.35880722838799,0.04,30.3541496644024,3.7070978933396,3.70750261813266,367.765512379432,64.1716339670202,86.3669356641036,101.11161712604,18.8624808180057,25.559035948618,0.248045062833219,0.0293612518751685,0.0354797234722604,1.05334938726167e-05,2.106386186974e-06,2.38896218993424e-06,5.08566079147164,0.959638221169483,1.03511310806997,686125257928762,64582203305584,66157506062567.5,0.40950675587619,0.0261659781446045,0.024159301704997,2.72871664011229,0.141307489230795,0.153012521636292,3.80568328915778,0.304454663132622,450.48032281389,13.5144096844167,13.6804425637241,0.788643908066305,0.864906018705199,15.2737072434624,4.39272320127769,5.82778238897198,10.090373265316,4.85195031893008,6.61106910909377
N181007-011-999,HDC HyB 1050,8.0703847914402e+15,216040137047845,9.15031404398733e+15,250762882357000,253955284530284,4.34522546419098,0.121033648046685,3.98949973,0.2558420585,2.8672871281741,0.248895580208111,3.144752,0.155543754,158,18,124.175,16.0717,139.179274187217,11.9883965045861,26.9406190696697,4.39340408451955,-0.744033436457369,0.04,33.5372951816189,5.51361841519327,5.37706461867948,270.339937539529,56.2807345251537,84.2485969093541,94.9908010420402,21.4292572780252,32.3662176846253,0.259948587998855,0.0372188440442134,0.0459917366099433,1.29155667937764e-05,3.32218093680126e-06,3.82574422745968e-06,4.82747998367256,1.15507286436276,1.2967401748442,287575174899474,24511095870736.6,26894566478141.4,0.231847021877682,0.0176631809389998,0.0176254154224204,1.92180614758821,0.0607431831640097,0.0653916663495397,2.31126841889764,0.184901473511812,371.717634519,11.15152903557,12.7885221278508,0.782656057091849,0.823651289167985,19.3691422368605,5.77644511891793,8.4014453076167,14.418037754998,6.47169260044774,9.21686189480689
N181014-002-999,HDC 910,1.67372099882964e+16,446342142942454,1.88615581498738e+16,516704362087212,517910269192168,4.92808247485687,0.121313377456864,4.5466392,0.27344439,2.984944639999,0.124801273335527,2.9536265,0.143827864,141,18,116.752,10.2377,122.678732268996,8.89902031044787,28.6929987450437,3.82265964276596,-0.564848565094603,0.04,35.1062495101676,4.66004976098513,4.5519833639675,338.76834297621,59.1455368333525,82.4208579919828,105.233681155673,20.4108648291037,27.7666910529899,0.299537943720479,0.0370346538715172,0.045657436867249,1.66021190470959e-05,3.66665843865699e-06,4.31211863489607e-06,7.0988954523724,1.45069184724737,1.53792157160618,720325023180395,60278640440518.6,63863071655036,0.420720419773033,0.0230782290421531,0.0226748038129139,2.80165187500231,0.140076408325542,0.150294660675579,3.85956795207912,0.30876543616633,394.2594211248,11.827782633744,10.7743332384517,0.640131892801751,0.653186436181302,18.8167325796039,4.9736045121495,7.11371896855559,11.599716103304,5.87173106251351,7.98948965485133
N181028-001-999,HDC 950,1.05050264869762e+16,280878258602074,1.19385561479629e+16,327898968872250,318559348083544,4.56824770276025,0.119714778082072,4.231616635,0.2502107625,3.17688290844274,0.126676964351554,3.1864465,0.142758524,149,18,132.548,15.6614,139.636500227833,11.8151797598764,32.4366616598528,4.33189864798106,-0.566531523481508,0.04,40.1943429453796,5.28307299750327,5.20833284739716,220.957783557418,39.9007965717582,54.260459916646,73.32197847956,14.6203454759503,19.5581158889042,0.240021700612009,0.030383666705078,0.0364487505122224,1.72401076816711e-05,3.74376287551097e-06,4.46479962359404e-06,6.85029871290279,1.34941134358942,1.53699485278733,512065782881833,39207050911168.1,40268004898879.2,0.342391763331619,0.0205048138805558,0.0200004908605281,2.38503689404095,0.0882819660786027,0.092249382098005,3.85956795207912,0.30876543616633,385.730543851488,11.5719163155446,10.3111913311357,0.615489401746329,0.63397443346032,20.4522735853509,5.16061004465555,7.17384807459968,13.5036719968095,6.01678794513921,7.90272800637639
N181104-002-999,HDC HyB 1050,1.01156393597081e+16,270310946202970,1.16024850356215e+16,319921207838222,311743599287006,4.50496090539642,0.122660936167315,4.15990465,0.252214987,2.98176146012909,0.236084809154094,3.418653,0.157238795,156,18,129.682,16.935,142.039435785432,12.3341789473288,32.3236632152892,1.55180826952165,-0.101972142163482,0.04,39.9196112968848,1.92165810594662,1.96794642319598,221.473749415257,20.9249651994479,23.7795683925801,74.3097992405199,9.36858027821182,11.8387836615278,0.242186435528536,0.02891477502384,0.0357541299438462,1.72373065036616e-05,2.380329917672e-06,2.89625737476288e-06,6.75075663940938,0.699113100722878,0.777246034082986,413066642554241,33017643502465.2,34710232024972.2,0.297498983158208,0.0189368520238152,0.0191398001769336,2.1876986880566,0.0798975593891984,0.0828647357161039,2.34876722224918,0.187901377779934,360.56610548343,10.8169831645029,12.1023780846896,0.744472208856219,0.732340787095609,22.570570263945,3.57971650569791,4.22270850218334,15.7511525896167,3.57868111170172,4.26253975166247
N181118-002-999,CH HF,4.0795865163819e+15,109232399800131,4.72983082474598e+15,127778551737333,130965765965294,4.38492980394785,0.125796950026719,4.06460312,0.280693897,3.62354940050552,0.145965741327543,3.7053938,0.170877594,157,18,123.226,13.2453,135.089819734355,10.668258370479,29.5557398827611,3.59216848651938,-0.501284866596211,0.04,36.5134921618235,4.47965391979198,4.53376167367601,169.835650079739,29.3934659186375,38.7731883129007,58.3752352637097,11.3465664932047,15.4075623341307,0.174111681442252,0.0244185522909005,0.0280752368292537,1.02894084566384e-05,2.24817321272942e-06,2.63595233373562e-06,3.93947093952206,0.764664991328751,0.860997787420387,195131880645628,15040153743204.2,15960578965151.8,0.170691504384356,0.0125482793564147,0.0136530884776325,1.71240650736499,0.0428592843411235,0.0464695609931718,2.64322407875464,0.211457926300371,357.319542132,10.71958626396,11.5533944930112,0.68387864808399,0.704534341414091,13.1680236780339,3.88596066806243,5.34115605148825,9.16137935270291,4.20595403931999,5.82384644324423
N181203-001-999,HDC HyB 1050,7.15734940163431e+15,191925209480498,8.28495592480571e+15,243567704604069,244526028472603,4.3865724817593,0.13456180855102,4.05626155,0.266376523,3.416188843137,0.200720021579517,3.676027,0.292407814,136,18,107.7,12.9263,117.32885144224,10.4994495351012,27.8225073269815,2.63010873525727,-0.713156001100506,0.04,34.5870307966195,3.32081831605604,3.29135321858983,263.057011623259,37.7787204002062,47.6302367168119,90.8233167175656,15.4282899806212,19.5577469372413,0.256017645962288,0.0335684946982188,0.0416131694323905,1.35264480240207e-05,2.47780937918867e-06,3.11766132359994e-06,5.17870792678467,0.817799329695061,0.910944732134876,328207793166596,43161090593861.9,45798474702399.6,0.254050713510822,0.0250474545830868,0.0258498416762499,2.00737996723375,0.0970801543227542,0.106562221156191,2.13785593068253,0.171028474454602,388.690261711138,11.6607078513341,14.0658964118862,0.836787410313084,0.855223898774193,14.6931432035654,3.88384637931798,5.26914305161191,9.42815029762293,4.15509555591103,5.59282403152905
N181209-001-999,HDC HyB 1100,6.06446572592096e+15,230280310152854,6.8051840635681e+15,258024098772161,263428908015417,4.45815254767115,0.178276742193129,3.95520245,0.2485190215,2.66097493958217,0.28928492156742,2.892501,0.202195594,164,18,133.684,25.5499,153.944297455689,14.7149728295422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,166868246582967,19497029609507.2,21325835964024,0.150496934862078,0.0162140156791935,0.0166568181544722,1.64380369744095,0.0534564753685263,0.0550412005450092,2.15748012230834,0.172598409784667,365.884455539311,10.9765336661793,13.9950183142413,0.82501469868887,0.848613560998007,NaN,NaN,NaN,NaN,NaN,NaN
N190120-001-999,HDC 910,9.08318206615087e+15,281089089149756,1.03036364552466e+16,334871834171688,316109144817868,4.41415863887257,0.124849898818873,4.08081772,0.27160994,3.04112279198508,0.152019093804954,3.1545285,0.201012059,146,18,113.494,14.7908,126.595855748756,11.4276556781696,30.5171846197498,3.71022201217424,-0.5147988341444,0.0282842712474619,37.7730393364751,4.67480729964242,4.61925319369914,246.000626977536,43.1140763881947,56.9323857278156,84.3339234136399,16.3941377365333,22.854853702141,0.258890690573531,0.0345730740219569,0.0447298648448237,1.63987896371707e-05,3.54311227035939e-06,4.16580077396264e-06,6.30876849478988,1.21178528522758,1.31549511408581,431788699117872,44410673078315.5,49003781200178.7,0.306545651986282,0.0244216874483407,0.0248022890044889,2.22552764957853,0.101338948387222,0.107915397233564,3.85956795207912,0.30876543616633,399.67759223301,11.9903277669903,11.1286724481431,0.672204710772712,0.678416271040492,17.2663189704036,4.68295976333399,6.32231475749617,10.8094542216127,5.29100047606849,7.08492966990248
N190203-001-999,HDC HyB 1050,4.38333800619193e+15,136060898086160,4.9730158508028e+15,158121448594891,153933810570908,3.93907878359782,0.118516504084265,3.5955144,0.2478831865,3.15548908283236,0.199329633768022,3.1399514,0.178637209,165,18,137.324,28.1301,156.960007450105,15.1616839096622,36.4060884617739,3.71234806528148,-0.383712353148139,0.04,45.672822502638,4.48267673531618,4.69616654355721,131.156130147204,20.0986385393727,25.8094183764929,50.8128113981538,9.26311534059754,12.2271422607024,0.190554989273315,0.0278050483471566,0.0330463886181527,1.7194427536669e-05,3.2630759374567e-06,4.30451894741469e-06,5.86818970808186,0.96402557275267,1.14394577960788,155779179201619,14554010546351.7,15464262635271.5,0.142279872280577,0.012629331857742,0.0132890158755166,1.61664341631737,0.0417698349734743,0.0438241251820606,2.46397629920623,0.197118103936499,354.436481690212,10.6330944507064,11.6411825295632,0.657064953740434,0.713142912487401,18.8438816548837,5.49644195778912,7.33896223722263,12.8108242194391,5.70320093299909,7.69733137498967
N190217-001-999,HDC Iraum 1000,5.87552864649815e+15,157692457694424,6.75508214815361e+15,191573351940303,184130015738358,4.64031595966697,0.117914351053579,4.29314975,0.26200981,3.70050819362464,0.257424655346162,3.465655,0.162999255,141,18,98.4827,13.7059,114.086725433011,10.9045560997649,28.6019705765191,3.59191634809172,-0.399330230927801,0.04,35.0633043807256,4.35102380737853,4.37895464312966,221.967544800182,38.2553914022335,51.3191351033553,72.4257457618145,13.7340390545841,18.9083077454699,0.207168890806536,0.0262546634901978,0.0333176028750192,1.14216096363701e-05,2.45667221525501e-06,2.82969427891697e-06,4.61344336058912,0.91001385021159,0.972364268290214,269311238378540,21955861566144.5,23285278699411.9,0.220619949412837,0.0164485280030677,0.0161824950703615,1.87951841819504,0.0563545619871346,0.0604951631840995,2.24959141970762,0.17996731357661,387.702,11.63106,12.7390094058505,0.752686055510663,0.793854222031408,14.6216719695656,4.12737562115992,5.65247387803288,9.85707241986018,4.46816542394755,6.20021814399962
N190318-001-999,HDC HyB 1100,6.8593901179639e+15,184330477434026,7.83895179016172e+15,209094767050109,218930330357086,4.2906785742318,0.115939823281851,3.88019045,0.2573370925,3.34355534117332,0.14168838973859,3.3512563,0.1639305,157,18,138.287,12.0402,144.071543307521,10.0077243496901,40.1634579021089,4.35765036271011,-0.339905336499214,0.0282842712474619,50.1107299748624,5.40020370759579,5.08415130124632,138.480244756343,20.7035458296092,27.6257144369544,49.9021587306451,8.79370669089908,11.8570251662046,0.203683042078908,0.0270128519050762,0.033471368257477,2.24241447093137e-05,4.35239579087807e-06,5.04590293267062e-06,8.22163815649262,1.4230136382456,1.51623694465374,244224366038036,20256724928911.9,20436858585764.8,0.203969688165935,0.0158205454189567,0.0158120109202568,1.82487250193102,0.0528138419252595,0.0538710739742649,2.48457922287606,0.198766337830085,362.15243409281,10.8645730227843,13.5654679718698,0.794595681053842,0.841745957343667,15.5870769635815,3.9683051281598,5.42584207044412,7.28160049779259,4.63285174499568,6.12159476036325
N190415-004-999,CH LGF 830,3.73585173134733e+15,119365869157310,4.34491164008111e+15,141957443283594,143517351141427,4.26620145595943,0.130766625337942,3.72204592007657,0.2375,3.67716186930688,0.202787385844027,3.777857,0.158302004,128,18,115.855,34.7565,125.431499157739,15.9836931288116,27.1341527262184,3.16018063840697,-0.401274502277374,0.04,33.9889377116687,3.9746886680316,3.98328416336472,207.134840013099,34.873628189211,44.2002336893307,77.618673776581,14.3783867614561,19.6375672658998,0.215737489731827,0.0299541964679068,0.0365771079501691,1.08957560388225e-05,2.30519249349123e-06,2.7468369492883e-06,3.81855497360156,0.719441243815916,0.820654664108471,254327976052095,19443176509156.6,19495235681649.2,0.211008955364379,0.0153317195598653,0.0150152722917404,1.84749252936069,0.0507026788930129,0.0523134817165791,2.6041683129908,0.208333465039264,371.73175826787,11.1519527480361,9.1175708378781,0.56519934432283,0.549660982483555,7.17466820905927,2.32469507424658,3.10875973310728,3.35277580681201,2.71202802128187,3.38482814536265
N190422-001-999,CH LGF 830,2.08576746403639e+15,59862879495314.4,2.429861896063e+15,71515124707670.5,70830613292039.5,3.87001885888024,0.116611558401153,3.560030475,0.2535141785,3.5654175627463,0.159475438801472,3.809128,0.163714522,130,18,94.5658,22.0866,115.858059047204,13.9531434666003,27.9507684520307,3.20001402620867,-0.166100770235062,0.04,35.1921894239031,4.00996638951923,4.05575558422605,160.32852913558,26.7320847618582,37.2868669353363,62.6671428848421,12.1203159177079,16.6123405394837,0.180734688457893,0.0266484243159091,0.033371994448265,9.72166228940879e-06,2.1163083484881e-06,2.6278231991822e-06,3.26478707717751,0.596571453766128,0.714697398043548,152647559531707,11513127177376.4,11320439125243.1,0.139968689079881,0.0109296799715417,0.0108936326169661,1.60840281723279,0.0342599169099473,0.0366934634713292,2.9911421694508,0.239291373556064,378.051198158424,11.3415359447527,8.88395680557189,0.526514425717581,0.534156402940475,4.93212150125648,1.80501031831268,2.66018197075648,1.62586221358832,2.03446529330334,2.80063691875094
N190527-001-999,CH LGF 830,4.04414203103731e+15,115750979910883,4.73952789244005e+15,137368484603567,142983159088470,4.44988370621876,0.114433813102871,3.9638332,0.249694238,3.68852047051027,0.445562231423065,3.985389,0.170663667,128,18,103.397,6.78306,106.456327962703,6.34733601981622,23.6801051126646,2.97871524499836,-0.300435364246368,0.04,29.3832189536356,3.73212998911524,3.92866238238651,271.827248443461,47.2910268061593,64.5046917031835,95.7209381930031,18.3638169064774,26.3459896356456,0.230278466095362,0.0302144506229605,0.0365136673248333,8.76896758070949e-06,1.86829783670876e-06,2.35520212525441e-06,3.26851731159469,0.631225496880757,0.761055327011545,307037815061125,23978846265717.8,24126969799963.7,0.242459166638447,0.0159361449768624,0.016006612295572,1.96331345098767,0.0594809234222751,0.0614330702287922,2.67314119404433,0.213851295523546,371.73175826787,11.1519527480361,8.92216508905701,0.536580107429334,0.531747091540392,7.95722707181735,2.26699960628159,3.16054005455532,4.68966879998705,2.69653812230836,3.45949322872586
N190602-002-999,CH LGF 830,3.60651678039259e+15,103134374286399,4.24621998739505e+15,124534230011008,120311887806912,4.04089730149786,0.123545931661102,3.5272949,0.2424356965,4.0589700001249,0.304878079005666,4.0908468,0.155877749,131,18,106.742,19.0568,119.562236743332,13.0855816541448,23.1712970607137,2.93312181611734,-0.517304122447968,0.04,29.2475296949278,3.79422558805433,3.59874061869173,279.991576598376,50.2693914252653,69.717703794485,110.477201146602,22.5700380764543,30.826622486912,0.263301641540256,0.0384155487651598,0.0471959973384005,9.68912267196778e-06,2.15148152248657e-06,2.67620782342555e-06,3.23419666779976,0.645493166456266,0.712764859160687,279043361087104,18926625276068.4,19589490486113.1,0.226415697091034,0.0141052291065255,0.014468941537787,1.90141911687713,0.0489179846252752,0.0529687882128165,2.82320230138741,0.225856184110993,371.73175826787,11.1519527480361,9.10362597537362,0.537130455119916,0.567328839180902,10.0752663793838,2.75861748257824,3.90742106612119,6.75722563760667,3.09222148185273,4.38312221765925
N190617-001-999,BF 844,6.60948820541377e+15,188659655114666,7.48717812234888e+15,212375667178799,216658293551609,4.5821224817027,0.113350270583554,4.1562576,0.2469579435,2.8612956129054,0.133552703012796,3.124758,0.136472019,131,18,95.4278,8.35382,101.731860025307,7.57752385500264,20.8011781624889,1.23632466033175,0.546519756317139,0.0282842712474619,25.6900562511012,1.54281277974485,1.56092655562684,408.13944658677,41.4251653000503,48.4986627854112,137.831402856593,18.6663923938555,21.6509965431953,0.288671941833532,0.0341876390676032,0.0391089347166646,8.45975334710719e-06,1.19632993321286e-06,1.47833269033046e-06,3.30448507866687,0.358552607011112,0.418593466404324,394056053137608,30403437568253.1,31407412295126.9,0.288106089900165,0.0175022447011804,0.0173659152145078,2.14815576052529,0.0743886720034657,0.0764195001416916,4.63771129069663,0.37101690325573,403.99488738,12.1198466214,8.94342665934767,0.51108501551685,0.550150556083098,13.3174230167268,3.40553284041044,4.35385160796333,10.0291747508384,3.50492882959593,4.35859239182563
N190707-002-999,BF 950,6.3510955210346e+15,180602592287509,7.20741217078575e+15,203449472685063,215298649096957,4.83598987698307,0.11505483346564,4.36567332,0.241315865,3.12633911987921,0.16390850576602,3.1787023,0.141367382,125,18,104.432,17.6085,114.489891100634,12.5872233316245,30.8372015803885,3.37430423714772,-0.187600938603282,0.0282842712474619,38.0176344175976,4.1372329726167,4.21789089532909,199.766268201555,31.559497536796,40.1755844771097,64.3329598921395,11.2376163899726,14.6058921485162,0.198716326838753,0.0234183834713424,0.0288883782558037,1.28840839725804e-05,2.51063941445071e-06,2.82920672306138e-06,5.27757900319195,0.926144116506062,1.02433215928452,311629816751572,23740484190932.2,26008762969073.2,0.245398300510294,0.0166318431662596,0.0165081753827796,1.97309364074509,0.058757202288759,0.065935909938069,4.11800325008272,0.329440260006618,453.313532391336,13.5994059717401,14.1008657619315,0.881023862637781,0.851338517402644,11.3445478313737,3.20680448359912,4.07416182175939,5.98931794150799,3.62765872518816,4.597143586282
N190721-002-999,BF 844,9.66415652360196e+15,276108268924077,1.09472238741139e+16,326834952717056,311961605823658,4.83056798855389,0.122222664303332,4.48233503,0.2663838285,2.89704856149687,0.141588073361304,3.118738,0.145023056,124,18,94.4545,12.1311,103.682763566928,10.0597416625844,26.3995795076976,2.70198841754171,-0.0183076020330191,0.0282842712474619,32.2627645271863,3.36419238477231,3.3314954698028,323.46852543773,48.2373449769262,61.8179681881741,101.669394816043,17.2372152911503,22.2766936399146,0.265996942004968,0.0329572397669765,0.0402880146891125,1.24380636719035e-05,2.31317125769519e-06,2.78298889928354e-06,5.22789192919481,0.858012876169981,0.968764894594738,652903625311932,53307039461105.9,53066980897707.1,0.397724236871603,0.0219927929973917,0.021490935991609,2.66249343953134,0.117712319180879,0.127956628120661,4.64594227975134,0.371675382380107,410.86280046546,12.3258840139638,8.1390210798053,0.468684944286351,0.495865333345938,16.1966808033276,4.13707657660668,5.38184665420549,10.9431286712846,4.51672821407736,5.7928369772431
N190730-001-999,BF 950,1.51721535056099e+16,430355667803216,1.73281140331879e+16,487069055892632,503559669550916,5.50553472775121,0.111454242441541,5.0825,0.228,2.70213856850917,0.212001342613118,3.3354,0.123675442,125,18,90.6063,22.8458,111.826863699515,14.1387662268047,29.262371322092,3.01445761069087,-0.102360643446445,0.0282842712474619,35.2793251455919,3.73269414740016,3.63781970741644,305.335992492994,46.669516361593,59.5757269869492,84.8481007258838,13.8209726391306,17.9719894170075,0.242950602551727,0.0261443075018775,0.0296016751982624,1.38925187847776e-05,2.51614886259621e-06,2.76556269787591e-06,6.588100687791,1.09411248005927,1.20702006311976,812337306143350,54282033958594.5,58137308095291.4,0.44948386620218,0.0202244732623286,0.0201553469933449,2.99178908399703,0.132403298448125,0.141102205391888,3.94429149023829,0.315543319219063,452.73272442796,13.5819817328388,13.9208181851459,0.814337955153269,0.879704347904575,22.3846586616283,6.67643337587096,9.07828914238475,15.8289237640941,7.3473390980617,9.25469160779273
N190918-001-999,HDC HyE 1100,6.56943008113186e+15,292110693529432,7.49001817431023e+15,338770380485107,330654549721918,4.87807246494342,0.194057176510383,4.20994172,0.247131157,3.19236768967174,0.23182078890385,3.2764954,0.134413833,154,20,125.627,15.1785,135.99645221112,12.0908065845302,38.2982523604258,3.94115195081581,-0.0746271759271622,0.04,47.2168036403176,4.90995497425222,4.79379746502592,139.823396748848,20.6409479776609,26.5948633414344,46.5673686281414,7.92048645617867,10.4286369254768,0.180004227603801,0.0225383652132913,0.0261473496796535,1.77488235797641e-05,3.24577662912075e-06,4.10872905802605e-06,7.03352016450722,1.16199176691633,1.30983573493463,223642377531909,18184874473635.3,18407353627772.3,0.190278888580998,0.0142178920299933,0.0151989101996257,1.7780559084463,0.0488034131913371,0.0504408906791238,2.17505424091229,0.174004339272983,373.60764,11.2082292,14.5131557445206,0.877067832774859,0.884703109242308,17.4236035392981,5.4689838745428,7.31575165973294,10.284048989609,5.79411902391506,7.81622974690466
N191007-001-999,HDC HyE 1100,1.66322581036933e+16,512789210001915,1.90640272778028e+16,589634643698292,602198549533020,4.57407526013528,0.120463352110617,4.29433022,0.248888866,3.11562662355639,0.15496956580254,3.411971,0.158505016,151,20,140.485,21.6056,146.147680512947,14.6769693373009,38.8760992069126,4.06092227104606,-0.228316649794579,0.0282842712474619,48.0441046614965,5.11018672743401,4.9650870416746,204.895592784946,29.4116454383031,42.129565525563,66.9145676742622,10.8291182765734,15.6307585520934,0.262501440204996,0.0311250111612339,0.0383058237804986,2.70373648368069e-05,4.97540068576355e-06,5.73335212085194e-06,10.922159437752,1.77462855466308,1.96250957750182,527197066255151,43280806218476,44764708847442.4,0.349385062651899,0.0217977620524208,0.021101666261773,2.41553715512933,0.0967845084251207,0.101777019326151,2.34962572929742,0.187970058343794,373.60764,11.2082292,16.6785308641948,0.978575894795419,1.01704768599809,29.6926251534993,9.05846536656501,13.3740759579491,18.76128844739,9.82556522242411,13.9825550695536
N191013-002-999,CH 2SH,2.56877500107383e+15,69404627007630.4,2.84404744989664e+15,79399627323325,78602794485873.5,3.78232468356654,0.117879204317443,3.39732274,0.25659329,2.44574630701487,0.125494685019019,2.5589185,0.131102723,139,18,111.737,25.0956,129.738820945343,14.6266174271999,26.3551687681452,2.8228175740604,-0.170967496931553,0.0282842712474619,33.3916155658016,3.60914404219905,3.5255982700025,188.089842359294,31.2533738798143,42.2482315623076,77.1536887108354,15.4913763982951,20.8808207569506,0.20971320434429,0.0323068853555305,0.0433142250904463,1.00888164480246e-05,2.11866921186667e-06,2.64863715590239e-06,3.23315167129119,0.571530781997765,0.676197091441149,143667564646756,12210151828765.9,13105199309147.1,0.133147984861281,0.0113318393426144,0.0115110888838445,1.58656338630964,0.0374081397882904,0.0383036822669756,4.77214375496927,0.381771500397542,400.91814,12.0275442,6.75024217396694,0.386697390943482,0.422073481111831,12.816824035475,4.15459577304126,5.68120312351823,9.48739658789489,4.23329920582405,5.93173740402046
N191028-002-999,HDC 910,1.13665236884114e+16,351746285494218,1.29885365978568e+16,419013798578546,398938570300616,4.70330136684511,0.13486100791571,4.186878,0.246823072,3.11871670349238,0.266746784201875,3.340542,0.174378189,142,18,113.3635254,20.6657486,129.646719120967,13.573208619031,37.3778038024902,3.73778038024902,NaN,NaN,46.0816435607218,4.64085261064481,4.60530756945902,196.454359830108,28.9319534804532,37.2760642996464,65.7318207933417,10.9370967300691,14.2736833158022,0.246874286491045,0.0296696071640287,0.0350945827065142,2.33916663192428e-05,4.26568883492135e-06,4.93668358480724e-06,9.21542492384961,1.49273886242665,1.66786797178831,597315889425940,54136744710921.6,56401626650611.8,0.377135465864194,0.0237486642783057,0.0234177850337746,2.55197405789613,0.117848481242247,0.126941821734778,3.85956795207912,0.30876543616633,413.6651208,12.409953624,11.9098126347726,0.698008761667571,0.747504638624438,NaN,NaN,NaN,NaN,NaN,NaN
N191105-001-999,HDC Iraum 1000,1.53584978820552e+16,412224526773593,1.78269026382437e+16,494114041731852,486107773084620,5.35601158002119,0.119160034357411,4.80058693,0.262480649,2.82874490674388,0.24387215963504,3.729574,0.129577549,143,18,99.2372,8.35826,106.999571341117,7.5808370591919,38.0493535688889,4.05563468488252,-0.272199630737305,0.0282842712474619,46.2714458619824,5.03618396553637,4.92866079920489,221.272660550884,33.5556024178942,43.2892588251208,65.0907070094816,11.0939431496693,14.1316114560718,0.244295677793936,0.0279375075192594,0.0318188245290294,2.36297352267858e-05,4.26494205924486e-06,5.05476072763683e-06,10.6487480148686,1.73898534468142,1.91521045981219,809598277555936,51447641846249.2,52526881492454.9,0.448394352511194,0.0185889153193945,0.0193242692928259,2.98767377806468,0.130241599038286,0.130437710402352,2.36124280842136,0.188899424673709,376.07094,11.2821282,11.7570185401629,0.693849907160994,0.721928629973529,20.4625069294415,6.62649682045676,8.53175286130375,9.68473841239611,7.45682408826227,9.49422731258768
N191110-003-999,HDC HyE 1100,1.7592316655538e+16,471309114072137,2.02754654374555e+16,564077072001276,557121580137044,4.69257271551573,0.113623544913536,4.31123148,0.245664281,3.19258397602154,0.146310212450045,3.546786,0.150276877,166,20,140.479,23.7981,155.436120856862,15.3110562966018,44.2180744368647,4.39094921584247,-0.0994556657969952,0.0282842712474619,54.4574941818249,5.46793571983702,5.42199230987028,169.817881340834,25.4270476724853,32.5173753108364,55.2283643838643,9.18600480157429,11.9365200599868,0.245155388904765,0.0291952154017107,0.0353488743621841,3.262165556128e-05,5.87306714056836e-06,6.8108344315252e-06,13.212145049192,2.16614913009422,2.31282858951848,593569178797347,43852960835962.2,45528971756533.6,0.37581488182657,0.0199695069124487,0.0206153944486121,2.54425533424565,0.0982863266835592,0.108320405414887,2.31925693774166,0.185540555019333,366.1354872,10.984064616,16.0262501600781,0.932179257383279,1.01433837729201,24.3599862335423,7.55443583481869,10.5955464877692,11.0658380877561,8.39739705329149,11.3089890380503
N191117-002-999,CH LGF 830,4.34519713024718e+15,116950881821831,4.95264984342698e+15,136067109514047,134888809096474,3.97633523649956,0.113724036883473,3.65437564,0.247549556,3.14826568094443,0.256298237096627,3.256464,0.141945896,150,20,115.298,10.8815,123.224129171251,9.5583585101327,30.6183372303014,3.69958819326673,-0.274455398321152,0.04,38.5582531075897,4.59212084918763,4.64281803878747,188.859695353767,32.117031734391,41.9226540398032,72.1463690135631,14.1881078598816,18.6077055150688,0.226280618338018,0.0308731332002425,0.0389353631182388,1.46527701960347e-05,3.09779440492915e-06,3.84180948490693e-06,5.05213814046216,0.965865381037306,1.08391395752228,227643628089029,17438642163208.8,17595243252551.2,0.193422741094285,0.0146408818313249,0.0144006760734507,1.78838109227418,0.0478266032667665,0.047701860564153,2.75970183238141,0.220776146590513,369.501367718263,11.0850410315479,9.16688382083061,0.563879625080355,0.558170490114186,15.0859310707471,5.06716614231976,7.19458693010244,9.94468500707504,5.4608994400689,7.60471956143211
N200125-001-999,HDC HyE 1100,5.00314219236838e+15,154825855082563,5.63509490860484e+15,184725977909182,171127023644114,4.22617971178299,0.118004027689749,3.957189375,0.2581174035,2.73777082528022,0.150302529101273,2.978684,0.15388617,180,20,127,15,146.08,12,43.5462244238654,4.08688358639112,-0.780453771352768,0.0282842712474619,54.1457979590824,4.95776157781842,5.28806511806167,101.377986366106,14.3474088002602,17.4933989393967,35.7021522442793,5.88449437076187,7.54364616314042,0.158303732313913,0.0207941166030153,0.0247370431558751,2.0513544122811e-05,3.68750840315469e-06,4.61559904293136e-06,7.63926888604564,1.16570729051842,1.36544396304236,125180966451007,11296386562754.4,12027706201893.5,0.118339980745065,0.0108747278393007,0.0114356877650235,1.53866273027313,0.0357081309118426,0.0358961605019041,2.28595791434743,0.182876633147795,399.087681048,11.97263043144,19.2412155649152,1.11436928606545,1.20093870265755,15.5230828105628,4.04933173848858,5.41557322778297,7.84387784968094,4.68582045638527,5.8217277628763
N200229-001-999,HDC HyE 1100,1.26331474720072e+16,390454276850596,1.44185629391574e+16,458723574679340,447002828095742,4.68794151721439,0.121502157320694,4.41482518,0.261258645,3.12076037629976,0.155086734701044,3.3271,0.159360699,181,20,118.935,15.7274,142.649868846515,12.3628038687589,34.3024513992153,4.72125152912958,-0.602353930473328,0.0282842712474619,42.1340106142553,5.88680947376912,5.74947855799651,214.859345567538,40.3367309886115,56.1322176415369,68.44969680681,14.2067863471628,19.9101002324101,0.23489703524612,0.0307290646266469,0.0368952206145964,1.85783439105138e-05,4.07925756774582e-06,4.76438088231755e-06,7.73731998407132,1.61413157666804,1.72665685516485,380050393998043,31303956937105.2,33390664102939.8,0.281473661105731,0.0184629738359816,0.0191967219464159,2.11946636170386,0.0756955368349339,0.0820352948639012,2.48949376945492,0.199159501556394,403.4962512,12.104887536,19.6176612416949,1.14319380744014,1.15210459008715,27.4214281297398,7.3378245183949,10.6790622988471,19.5253042692353,8.28545577654465,11.879949840844
N200308-001-999,HDC HyE 1100,5.80877551446153e+15,161942005800756,6.582855416994e+15,189930737253782,192789284326916,4.10934842413499,0.108828975323505,3.65332646,0.244742173,2.83127030406975,0.137162442544641,3.126944,0.140254339,NaN,NaN,148.947,27.7377,148.947,27.7377,40.8041239236379,4.34353025051642,-0.190714508295059,0.0282842712474619,51.1020390462975,5.5886824796499,5.71634381924301,130.149589532084,22.9422436515811,30.7577622284908,49.6900492208448,9.87953454469631,13.3334313145648,0.206602211360237,0.0319193309064674,0.0428081055651054,2.35820044501958e-05,4.9579876850944e-06,6.52331892258359e-06,8.12506135104187,1.50996276345009,1.86081690625218,158398331259082,12332438496422.9,12945084105111.9,0.144709988606707,0.0116086468541627,0.0115790012210825,1.62300392449803,0.036897375047811,0.0392539029983621,2.4892466057886,0.199139728463088,396.2333186784,11.886999560352,18.9393246201751,1.1520290277709,1.10776858904555,15.6223352145266,4.41883110495026,5.94540316314308,7.35197118173747,4.94709714565862,6.32013045009242
N200608-002-999,HDC HyE 1100,1.24177671281556e+16,409129559243278,1.43231714979518e+16,485267261752586,470694212918374,4.71398516304669,0.116215380450752,4.3670455,0.261175007,3.2605036802163,0.149144818609089,3.572247,0.152400557,NaN,NaN,NaN,NaN,NaN,NaN,40.3378901597853,3.73690098195164,-0.366243824362755,0.0282842712474619,49.519982143142,4.67955825877529,4.77690245823939,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,441992754283292,32305334575348.1,34151078878310.9,0.310973163735753,0.0182959489637989,0.0188082366188374,2.24724552161958,0.0817305378933972,0.0830687419910885,2.20515419598946,0.176412335679157,373,11.19,15.9847733682131,0.977997863380024,0.980570632935157,NaN,NaN,NaN,NaN,NaN,NaN
N200727-001-999,HDC HyE 1100,5.78487724398937e+15,155048293788350,6.5601913791738e+15,174959078211768,179940335277858,3.69416626735366,0.113705176986561,3.491600075,0.2432779,2.93379467707563,0.119093344675317,3.147297,0.121489621,171,25,164.9,15,166.514705882353,12.8623938856882,44.6930541532228,3.47710755877418,-0.163705594837666,0.0282842712474619,56.3907536242238,4.32464010522227,4.3637554755472,110.71894376142,13.9302091832456,17.1458387600836,44.1085048443969,7.14418667225748,9.32174561328251,0.203038349674484,0.0277178081157894,0.0357047490218946,2.80320057894113e-05,4.8828702319068e-06,6.12091293643063e-06,9.23715776462796,1.29698881186838,1.44246006199899,160122192528577,10613629507528.8,11313687951166,0.145815553831066,0.0105168401166138,0.0103340423790091,1.62807485414247,0.0338866888244278,0.0349434561506416,2.51,0.2008,400,12,19.1623065931019,1.13296421722033,1.17415652542849,16.5158616596152,2.56936830637913,3.1030009803321,7.23347248668217,3.1648621481424,3.59272621538567
N200810-001-999,HDC HyE 1100,1.61186779293016e+16,432022671664496,1.81111852338681e+16,485440266131996,496561920469740,4.30653258290245,0.113527974451431,3.9182636,0.25127367,2.6587922221781,0.139878136575566,2.911671,0.139153757,170,20,129.32,23.2777,152.72338775634,15.1697662093718,45.7426846852542,2.71422631675558,0.355514734983444,0.0282842712474619,56.9882184614617,3.40141228171699,3.26584509477124,166.745232687933,17.8101478187302,21.8358692398656,59.3969127038528,8.30775908095714,10.5451126865228,0.275963165255271,0.0338109581423628,0.0440065287656816,3.96470230216221e-05,6.07110137809029e-06,7.12527958381612e-06,14.6656609519036,1.7631267602068,1.83853309716666,348328175263182,29112484910452.4,30119652271590.8,0.264867795164797,0.0179306743824702,0.0179310757027738,2.05261822533468,0.0714500686698829,0.07454878295411,3.44,0.2752,396,11.88,21.1699612332918,1.25357757330769,1.32720266967912,37.3825365129494,5.33118679834301,6.25679917458738,22.68602822067,5.78906020285398,6.64336621124194
N200816-001-999,HDC Iraum 1000,1.52486390593178e+16,408291694843842,1.78232168712943e+16,475865959658952,503014340412976,4.91290963030048,0.115184597071966,4.41556485,0.249053805,3.77053872092818,0.202811957337003,3.9060976,0.207204553,NaN,NaN,154.243,36.5961,154.243,36.5961,33.7796781410027,3.24429754868028,-0.438726752996445,0.0282842712474619,41.4512559535979,3.930720820617,3.94832540291942,235.824040482783,39.8135518457011,55.1548909081596,74.984666156478,13.9756314871377,19.2537577389358,0.253303494638332,0.0381472013669048,0.0500132335751822,1.96210844439057e-05,3.81973299873554e-06,4.74475878694005e-06,8.11537632673414,1.43737723658032,1.77793716374359,881460343224166,76964084869494.5,84567116155147.4,0.468865508443839,0.0251025210707391,0.0246557202936806,3.13524883241843,0.180053507161173,0.184295525199717,2.43,0.1944,376,11.28,11.5544766263037,0.667765631242782,0.711637333121953,16.8537448738738,3.09698399190482,4.36474352272923,8.75173286697724,3.72412677093692,4.54845381108762
N201011-001-999,HDC HyE 1050,8.79963637114936e+15,333517790059157,1.01732705866053e+16,387897457911654,394407652014686,4.38525520455962,0.124191838472409,3.93303705,0.261456378,3.50795248491954,0.241259705963597,3.6218264,0.158919579,151,30,137,15,139.8,13.4164078649987,40.2626639272748,3.10054033528756,-0.0629634847864509,0.0282842712474619,50.1073656363951,3.65195963107575,3.74684083491592,158.079495641043,19.9161607006797,23.8227888537039,56.1848689342309,8.93776001173362,11.1984610598719,0.229877605704772,0.0305283675997135,0.0377040395571248,2.54928571036255e-05,4.25913130751541e-06,5.19720780270088e-06,9.42013537766856,1.2315761860497,1.43872058939254,341891447930849,27680302365816.6,29203755773925.4,0.261651228883935,0.0175212224333371,0.0175493326013556,2.03836330041206,0.0675337962540663,0.074434941877076,2.46,0.1968,384,11.52,15.8553929957305,0.971699954322087,0.93616131859193,20.8370799161543,2.96476468375207,3.59391821125249,11.3919123549321,3.58037020818176,4.02552735072716
N201101-001-999,HDC HyE 1050,3.04152173082916e+16,814558128172134,3.49085248630622e+16,971364536392508,968402496963812,4.94635763288962,0.11587616632719,4.606645,0.250383102,3.2568450852662,0.171025539227005,3.441826,0.157760453,141,30,119,15,123.4,13.4164078649987,38.0009117420386,2.3565314907346,0.269838236272335,0.0282842712474619,46.2865501433634,2.85184667369049,2.95070302907287,299.209155740376,31.9625515281845,38.300931368379,91.5502358361333,11.8925695082167,14.2441895701414,0.343883372779239,0.0370076386844966,0.0470222456704801,3.34078218575628e-05,4.62035019741056e-06,5.64594609953322e-06,14.4314138830253,1.63584012808639,1.92195752516283,1.08949402856172e+15,87541093007871.8,89963555606682.6,0.521195090349255,0.0239380894469131,0.0269428850681692,3.53761395415838,0.194314876094313,0.20237657596193,2.48,0.1984,385,11.55,15.8985950355703,0.944645144971169,0.957715788452468,37.1174221990893,4.64281665568753,5.51517835583602,22.602609229756,5.41721456535306,6.02849170589549
N201122-002-999,HDC Iraum 1000,3.29947710297341e+16,1.01108159551151e+15,3.76883365887099e+16,1.19055814858606e+15,1.22635817084512e+15,5.17132767345384,0.128492011593696,4.865268725,0.249301546,3.27941013454732,0.138990835053397,3.3253699,0.137193401,150,20,132,15,138.48,12,37.9600269111456,2.86676847214598,-0.0904681887477636,0.0282842712474619,45.9831349610912,3.44480115653091,3.46496123265192,281.352331205625,32.8023686564712,39.1856793969249,81.4908428096794,11.0561168992469,13.2204198849161,0.30463012815905,0.0322495033515195,0.0360190837649613,2.93919616004657e-05,4.28023788257839e-06,5.01598310417587e-06,13.4233073635213,1.68822058877191,1.85146444034689,1.4228037305487e+15,107850732819220,112181291699032,0.589417900317837,0.0259517242751169,0.0273260683917279,4.19409747258932,0.252274903960262,0.272102424596164,2.44,0.1952,372,11.16,11.6696653694974,0.716561051533276,0.709173244014533,26.3795794724963,3.18635960858014,3.90336153135566,12.9438210691605,4.38301108510602,4.9907706460506
N210117-002-999,HDC Frust 1200,1.39658987472464e+16,452695980943652,1.54630247185574e+16,504082267466014,509128872061628,4.26367509531574,0.115592095761143,4.030612215,0.2465951575,2.42024286191362,0.131270988078386,2.556721882,0.134223772,NaN,NaN,262.7,15,262.7,15,49.8665256116478,3.57411052934801,0.0594206610694528,0.0282842712474619,61.7421223466434,4.37104759369716,4.47306039265001,100.939127785321,11.9038686112764,13.3113651644773,34.8640508077449,5.03188613510034,5.97128797298374,0.175775822505642,0.0205148976786015,0.0246505881376979,2.97696233916477e-05,4.48141093445503e-06,5.31279931176338e-06,11.3067775648419,1.36479382132483,1.49968714551378,255369821568343,22877005209109.6,23937336883830.7,0.21149584128166,0.0170055764488495,0.0170808897941286,1.85032658999472,0.0581070885856012,0.0590264218948182,4.55,0.364,418,12.54,22.439198053701,1.36842468262317,1.33986432994342,17.2960726180209,2.32269015379655,2.65511873522929,5.92767374110253,3.1445977644861,3.47210953788295
N210207-002-999,HDC HyE 1050,5.28591476412241e+16,1.6276999562429e+15,5.99360492150725e+16,1.79606640235238e+15,1.89265986286429e+15,5.67072113546816,0.135791992997492,5.212160275,0.26580506,3.11911987261494,0.166327895248618,3.16119841,0.164135442,137,25,96.85,15,107.477941176471,12.8623938856882,40.7660890032967,2.77721961043528,0.0443284530192614,0.0282842712474619,48.9455820754094,3.32028468813093,3.46598151754726,346.615809322012,39.9691477155764,45.2045044784907,93.9786065966962,12.8166385064804,14.5439297151224,0.371625920935016,0.0388915463034242,0.0464990008957417,4.10751219917455e-05,5.77886871105777e-06,6.81126904141085e-06,20.0592385247454,2.41148030386811,2.72576949313089,1.68467732542378e+15,154797975435784,150354402312947,0.630144409522016,0.0301045262827149,0.0320124457289038,4.70592198205766,0.34717764777081,0.371640860196004,2.44,0.1952,389,11.67,15.871820259074,0.94140821308017,0.986184102874393,41.4261836600014,5.47730599824246,6.207097079315,21.2183259799965,6.59948938281433,7.35940212907569
N210220-001-999,HDC Iraum 1000,4.98794622667518e+16,1.33068140541658e+15,5.696280633339e+16,1.54485192881064e+15,1.53797383536468e+15,5.54486056731625,0.142279585093507,5.035043225,0.2507291015,3.02640970002031,0.185766471591248,3.313718929,0.138161466,139,20,135.2,15,136.568,12,39.0995117897846,2.86604969714198,0.0464176116511226,0.0282842712474619,47.1928144250101,3.49594040237948,3.49209507487117,325.552711809639,37.1633113636385,43.811856815918,91.2439870646063,12.0888545530683,14.214786351972,0.348405179208131,0.0338662601494136,0.0415922337959429,3.56577293959565e-05,5.06844339886785e-06,5.82512086425144e-06,16.8098310942345,2.06387468997105,2.2332718681145,2.15153190994982e+15,161617450858572,159577770140074,0.689877355920065,0.0318532941682423,0.0352866720134503,5.71746034771506,0.44027778997328,0.452586468776354,2.44,0.1952,372,11.16,11.5826362784437,0.691830704539244,0.708588070232922,31.9641129973433,3.97186575410061,4.69175072610895,15.0685713420885,5.37096510770456,6.08289866573847
N210307-004-999,HDC HyE 1050,4.39665654650267e+16,1.36058899383412e+15,5.05463673406544e+16,1.59225070114928e+15,1.59131159805438e+15,5.53012940996526,0.117024603758657,5.05414155,0.252202333,3.50369963111934,0.163997217524923,NaN,NaN,138,20,121.59,15,127.4976,12,39.5350608825684,0.672055113420904,-0.281538367271423,0.04,47.6937767387648,0.863589826402659,0.883652675063878,310.424340135824,19.1770331367039,20.9097302342792,86.5107257923509,7.77689980874344,9.12946669392095,0.33515782502309,0.0315842019854489,0.0373241598612111,3.49864789534616e-05,3.43234076286515e-06,4.37680785985996e-06,16.5979514162469,1.14554708784439,1.29928818480237,1.6234855754587e+15,128630643605872,142253333887844,0.621982684913498,0.0278383504145122,0.0288517744007638,4.59309265375883,0.30017975733138,0.333560886178316,2.48,0.1984,385,11.55,15.8052578775299,0.890705576891003,0.99020061713442,43.3555349938031,3.88551435638143,4.14375746951767,26.6751668874064,3.48152649286153,3.79597394867409


==> Figure_Data/Scaling_plots/coast.csv <==
,t_coast,t_coast_95,Tr_500
N100929-003-999,1.9039996185302748,1.5032656524227477,220.99459237670897
N110121-001-999,2.320248855590819,1.9357368098016217,209.53078829730265
N110201-002-999,2.1899992370605474,1.799573330635802,221.07460173958378
N110212-001-999,1.859499618530272,1.4548273084994001,233.0360139600403
N110603-001-999,1.8332671201297224,1.4467930614196796,237.55448750885336
N110608-002-999,2.107999999999997,1.7136641234759793,227.46772027235457
N110615-003-999,2.022505961646292,1.59326870661695,232.4050857509584
N110620-002-999,1.554000000000002,1.1777122778481903,252.6560195483334
N110804-003-999,1.8971351344964482,1.459105709738484,237.92620079775503
N110826-001-999,1.6161924494622042,1.227004595597144,239.2511390897682
N110904-003-999,1.6266647518546762,1.231657766587631,245.51080676207062
N110908-001-999,1.7053146509382522,1.3499582956846155,243.67955318476552
N110914-001-999,1.2461329344140495,0.8522750339711465,259.7960422786159
N111029-001-999,2.408238676301252,2.014078490324728,208.80999705068677
N111103-001-999,2.504263606977169,2.1518779882776364,206.14376901276722
N111112-002-999,1.8978734501375811,1.4136050463595566,230.99250428178073
N111215-001-999,1.9964351858311602,1.5750981780072024,227.55167444454327
N120126-001-999,1.8437394658555917,1.4159943212831756,233.84872320762935
N120131-001-999,2.1114713589458276,1.7039870234124415,229.3911045643911
N120205-002-999,1.8208938462971531,1.3827368267261448,236.595351778999
N120213-001-999,1.6743914805531048,1.2963643140005487,246.1150841919472
N120219-001-999,1.8304354815397232,1.4476321202291658,237.04139642306382
N120311-001-999,0.9254137985335191,0.5323700839505747,274.2427218697054
N120316-002-999,0.47647150116487325,-0.09212871832099268,182.85347583118048
N120321-001-999,1.0700221453041614,0.6081837057782629,269.1326619444926
N120405-003-999,1.1504313642383366,0.7077447947254853,273.935308843739
N120412-001-999,1.0739480987376666,0.6490623875770893,277.49726915309185
N120417-002-999,1.1034208809120436,0.6449104844681735,266.5433266396705
N120422-001-999,1.0462361336860155,0.4832222650243807,275.0201991142484
N120626-002-999,1.1318525352478943,0.6194101921533139,273.9893291274532
N120716-001-999,1.1014832953908424,0.6338491268621098,285.5823305736327
N120720-002-999,1.0968718254003207,0.6097826179169346,285.3833573863026
N120802-001-999,1.8459110980378526,1.4819545813828476,248.04846685038547
N120808-001-999,1.7834001976033065,1.3756890815608145,245.33751029806413
N120920-001-999,1.9445961699367018,1.3730464101966682,246.54902015347238
N130331-002-999,2.2104988555908207,1.8279375296599234,220.39950091362
N130501-002-999,2.3825003814697254,1.9806396395035613,221.14362359523776
N130530-001-999,2.3064996185302746,1.9051376488404816,222.74392918865848
N130710-002-999,2.1752300180480333,1.748404003883259,228.5105397367904
N130802-002-999,2.2981659698486325,1.8581804506015818,218.93371049698845
N130812-002-999,1.3462341918945313,0.8398258152128886,253.29947567539588
N130927-003-999,1.1060791702270478,0.6777175201562713,276.54580462264914
N131119-002-999,1.1051377716064437,0.6264892362605252,285.6184203849274
N131212-001-999,2.085350131988525,1.6850527221466738,210.85757382635666
N131219-003-999,0.98594412231445,0.5155856965837984,274.7358338440994
N140120-002-999,0.9504642105102548,0.45830370660893216,287.7206517282056
N140225-002-999,,,
N140304-003-999,1.0354268341064454,0.5706888151610627,291.7779487970482
N140311-002-999,1.096386825561524,0.6535014785171978,278.8490078072505
N140511-001-999,1.0360074005126947,0.6272232546206062,291.24924735080333
N140520-001-999,1.086787479400634,0.6936091279963108,286.4817864778752
N140707-003-999,0.9317907752990724,0.4416308370950244,285.6279979012795
N140722-001-999,2.8258987655639647,2.3986889915277327,216.8669464522033
N140819-001-999,0.4496901702880862,-0.0297610961059398,308.3980677653593
N140926-001-999,1.9643264198303214,1.4867353276671285,226.55624345817415
N141008-003-999,0.9829023666381858,0.4833786024543194,298.61856650224036
N141016-002-999,1.1207964398829517,0.6176750416323564,274.8395479696693
N141106-002-999,-3.29949014440918,-3.762720429689388,194.55189755613324
N141116-001-999,1.1111392974853516,0.618750729438525,287.62934786052574
N141123-001-999,-3.6414623260498047,-3.8004348752234556,136.43122567451064
N150115-001-999,-3.474770278930663,-3.951930887882675,189.96783275184168
N150121-006-999,-3.8845153732299806,-4.354647502545596,171.90727906255705
N150211-001-999,0.6302618408203138,0.20683672108361506,275.62834659634933
N150218-003-999,-3.978013134002685,-4.47360988832518,172.8483548483652
N150318-003-999,-3.9274740219116193,-4.441327401306674,168.91326917934842
N150401-003-999,-3.8051487045288077,-4.2952476922145415,164.85161605424594
N150409-001-999,-3.727586654663085,-4.247565603475195,172.38152700364014
N150416-001-999,-3.7342561950683617,-4.228069043652262,172.06884771462953
N150429-002-999,-2.9565283775329583,-3.45712174763017,219.9012056546908
N150422-002-999,-3.3240672225952164,-3.861421965665473,220.56336558850631
N150528-002-999,-3.7575979499816903,-4.270839781784197,176.10652480951683
N150610-001-999,-3.38050949859619,-3.8935623417865344,196.7635229897238
N150617-004-999,-2.428131103515625,-2.7912279003613563,207.91777448685025
N150625-001-999,-1.212068023681642,-1.6758367439665953,226.60682844554447
N151007-001-999,-2.169738107905804,-2.7046750130204913,227.41524338430642
N151020-003-999,-2.855387271881103,-3.3645701181012377,181.52826064104494
N151102-001-999,2.3863000869750977,1.9307984533682117,162.8466499731294
N151111-002-999,-3.148854671478272,-3.6697575010273944,196.4243069577749
N160120-003-999,-2.3433362178802497,-2.7511697890813913,172.80520814590702
N160207-002-999,-2.3274178791046145,-2.8462530015090257,168.90994217825175
N160223-001-999,-2.1767302532196044,-2.5910826169283308,178.4309055906552
N160313-001-999,-2.336223070144653,-2.7780160314969287,171.64188119476054
N160411-001-999,-2.47900114440918,-2.9430484352700557,194.63365045719695
N160418-001-999,,,
N160509-002-999,-3.2039213867187506,-3.730780683843509,193.50991881914155
N160602-001-999,-2.358524631500245,-2.69787443989501,204.5087101854294
N160807-002-999,0.6207977981567403,0.024808710380572307,297.02353619371263
N160829-003-999,0.4431156158447269,-0.11832892916864601,295.6463492806895
N160908-001-999,1.9740341224670406,1.5257238370178712,191.9919080221174
N161004-003-999,-0.10700019073486366,-0.6959466899318922,273.52814059023876
N161023-002-999,1.371811723709106,0.8065600580941243,248.26337736909556
N161030-001-999,1.0207880287170408,0.5812261349439787,260.0894658090741
N161113-001-999,1.0756344242095945,0.5887610546309467,270.2151039522694
N170109-002-999,0.9276761665344235,0.4701506747032109,269.0953265764696
N170226-001-999,1.2575417137146,0.7076353279146996,267.4797648401893
N170328-002-999,0.7540617866516115,0.1958750369832316,266.5603767733713
N170524-002-999,1.0791638889312747,0.5421024618345651,267.89988665343844
N170601-002-999,0.997143272399903,0.3441117927366273,280.09784990621387
N170702-001-999,1.4207907829284672,0.8516436817600379,232.4034338573465
N170723-001-999,,,
N170730-001-999,0.3824257354736318,-0.24948365336818767,290.04354451217523
N170813-001-999,0.7950705909729017,0.18861329613105404,267.1735948216524
N170821-002-999,1.0105788612365725,0.37870394389283657,278.1375894363162
N170827-002-999,0.692324638366701,-0.011438005178105115,291.42700815241005
N171001-004-999,0.5695601730346684,-0.12050207632685073,285.17981464440595
N171015-001-999,1.0917430286407477,0.4258585469077918,273.1748763995371
N171022-001-999,0.831664169311523,0.27592284508928344,263.76628233050565
N171029-002-999,1.1572468795776363,0.44466841554370884,274.15405389647634
N171106-001-999,0.7259416198730477,-0.0068574004931338806,292.6381528042911
N171112-001-999,1.8009999999999984,1.2774531925477461,203.9679954007233
N171119-001-999,1.2979338531494138,0.4989178347213681,271.6378842410232
N171210-001-999,0.962989082336426,0.37797952858307404,264.3327689945952
N171218-001-999,0.7584050483703617,0.03078195715118781,292.99302430549676
N180121-002-999,0.8007618484497083,0.2774591578603971,252.03660471023693
N180128-002-999,1.0181198310852047,0.25091907286684023,280.0212862129357
N180204-003-999,0.4756913146972668,-0.1290830507792453,281.5942384104105
N180218-001-999,0.6824999999999992,-0.03207616962650306,291.22291497713985
N180226-001-999,1.1356391258239746,0.2739945599489779,276.31413303743375
N180311-001-999,1.0013404579162604,0.22938082455754305,286.2758597510864
N180317-001-999,0.6712179183959961,0.023790072303825127,284.26493021286296
N180409-002-999,0.607000381469728,-0.0527349365412455,288.26448136949534
N180422-002-999,0.5773869934082025,-0.10920966847595004,290.080899003583
N180429-001-999,1.554588569641112,0.7202155469519624,257.74318882925354
N180506-001-999,1.0410000000000004,0.46360617615570376,279.3527002773285
N180605-002-999,0.7142915954589846,0.045140626969431,283.0638513169623
N180610-001-999,1.2469996185302747,0.6819280261529279,271.9649483956849
N180625-001-999,0.6703607406616214,-0.03597791872188694,293.6381939773342
N180618-001-999,0.5269998092651367,0.01639974476602113,274.51853160101996
N180708-001-999,1.8007913398742694,1.0037529960481102,244.3370217774347
N180723-001-999,0.6527813339233397,-0.019743115178243897,292.69447306413207
N180827-002-999,0.8232060089111322,-0.004248802229994908,293.95450569421683
N180909-003-999,1.0784139003753666,0.27855365206245164,280.22442879989893
N180930-001-999,0.8604407062530512,0.1310381552490778,294.5887635855052
N181007-011-999,1.5219661521911618,0.7438278623612486,266.8828717459205
N181014-002-999,0.7665000000000006,0.011529392391624427,288.2454788210392
N181028-001-999,1.5714996185302734,0.44745535114214086,283.1244136004494
N181104-002-999,2.0266602630615225,1.1656710772367802,239.4033690818838
N181118-002-999,0.6749245300292976,0.2074337324515234,297.0806093543116
N181203-001-999,1.531977005004883,0.7642911367270209,258.11455103809726
N181209-001-999,2.0620385093688967,1.2069027250208837,241.33356251562037
N190120-001-999,1.4513140449523938,0.5485497831897543,272.94264203366424
N190203-001-999,2.0551120719909672,1.1561554169440846,240.74459889539344
N190217-001-999,1.181641735076905,0.7847178774244483,253.2471510831458
N190318-001-999,2.001617832183838,1.1946275642049198,236.05657138711615
N190415-004-999,1.0216516036987322,0.16269356527987,274.3766426070581
N190422-001-999,0.8245428657531733,0.078830444890853,275.7690331485868
N190527-001-999,0.9493113288879407,0.10801704109873356,283.12194550305856
N190602-002-999,0.6053432426452652,0.0994340948509489,280.7370356371325
N190617-001-999,1.0799997138977044,0.4390957389715293,287.56267667770385
N190624-001-999,1.532,0.6998511107299539,269.49750140380854
N190707-002-999,1.4314998092651363,0.6469837821457167,270.2909817218354
N190721-002-999,1.166499904632568,0.5221088714913247,290.45887110720196
N190730-001-999,1.170363428115845,0.33549132852093244,289.0175787057875
N190918-001-999,2.0251784706115714,1.0897392201003235,244.06977592329034
N191007-001-999,2.271421337127686,1.303407560383567,246.489653006962
N191013-002-999,1.0262626609802261,0.7015955220390389,219.2881850919043
N191028-002-999,0.9772427597045894,0.28667528598815917,293.44789699071566
N191105-001-999,1.4385001907348638,0.945015326975958,269.6657156856152
N191110-003-999,2.237999809265137,1.3650822475374227,239.35989373779296
N191126-003-999,1.244000095367431,0.5485128578144689,283.4488460112941
N191117-002-999,1.3999996185302734,0.5634862229396003,269.5888824620197
N200125-001-999,1.8759996185302743,1.00272589614878,265.88382305113953
N200202-001-999,0.9099998092651367,0.33600693450103325,289.8853762972143
N200229-001-999,2.1568996185302733,1.4405828171833566,241.35804927711487
N200308-001-999,2.2068998092651366,1.4391899386006042,241.0560779203415
N200315-001-999,0.7671618751068774,0.2799867896665784,245.29512389742106
N200608-002-999,2.265000190734863,1.29426110627338,243.42619431947665
N200719-001-999,1.4817443783215536,1.0219758490904924,235.38504452988633
N200727-001-999,2.1814595054781325,1.448821757578516,242.30858062504194
N200810-001-999,2.2882398262023926,1.5562682807788484,233.72056351071134
N200816-001-999,1.3735499839782719,0.9610179353209105,259.28463343241356
N200920-002-999,0.4594678041900764,0.02991258795487539,267.1406756325034
N201011-001-999,2.0153798179626463,1.2505618412706099,246.0651717242249
N201101-001-999,1.734029495239259,0.9329184001773747,270.1163761356752
N201122-002-999,1.4306150398254402,1.0067076042178584,255.94495107452408
N210117-002-999,,,
N210131-001-999,0.48795421218872015,0.10786589661886481,265.6652655890486
N210207-002-999,1.4580444526672363,0.6099917051831394,288.1747059724555
N210220-001-999,,,
N210307-004-999,1.508999809265136,0.7986197143089608,279.2651403951481


==> Figure_Data/Scaling_plots/old/piston_plots/DSR4piSummary.csv <==
Shot,Shot,DSRavg,DSRavg_ERR,DSRshift,DSRshift_ERR,deltaDSRPTV,FNAD2DSR_redChisqr ,,,del/DSR,DSR4pi,DSR4pi_ERR,,,
N131119-002-999,N131119,3.40816,0.153295,0.0705385,0.116376,0.614990241,1.13201,,,0.184260031,3.3376215,0.192464881,,,
N131212-001-999,N131212,2.29596,0.115511,-0.137708,0.10076,1.205449549,0.754819,,,0.495322102,2.433668,0.153281991,,,
N131219-003-999,N131219,3.80136,0.167602,0.130624,0.268309,0.992385122,0.218325,,,0.270350448,3.670736,0.316354469,,,
N140225-002-999,N140225,3.69766,0.164896,0.107202,0.279135,1.393608105,0.142992,,,0.388142155,3.590458,0.324202158,,,
N140304-003-999,N140304,3.4048,0.1584,0.182906,0.121342,1.254166549,0.854978,,,0.389263753,3.221894,0.199535563,,,
N140311-002-999,N140311,3.97223,0.149095,0.0299418,0.0978738,1.055220204,0.588459,,,0.267666936,3.9422882,0.178349656,,,
N140511-001-999,N140511,3.84297,0.144669,0.242713,0.127041,1.485070681,0.243255,,,0.412490186,3.600257,0.192531907,,,
N140520-001-999,N140520,4.07773,0.139717,-0.0884955,0.151452,1.067355636,1.69836,,,0.256192478,4.1662255,0.206054722,,,
N140722-001-999,N140722,2.08258,0.146247,-0.0532008,0.227228,1.232806847,0.334506,,,0.577215999,2.1357808,0.270223517,,,
N140819-001-999,N140819,3.49022,0.173462,0.166596,0.396278,2.012727936,0.0972228,,,0.605582321,3.323624,0.432579841,,,
N140926-001-999,N140926,2.91773,0.130949,-0.224845,0.102578,1.785911782,0.411734,,,0.568295675,3.142575,0.166342678,,,
N141008-003-999,N141008,3.56327,0.125733,0.324768,0.0754966,1.966429392,1.50516,,,0.60720339,3.238502,0.146657846,,,
N141016-002-999,N141016,3.72756,0.132644,-0.0272941,0.152887,1.460648782,0.563062,,,0.389002806,3.7548541,0.202407672,,,
N141106-002-999,N141106,3.81978,0.209657,0.0846009,0.109078,0.827911298,0.0884887,,,0.221652369,3.7351791,0.236334652,,,
N141116-001-999,N141116,2.34169,0.19078,0.00633953,0.0958742,0.923105602,0.098501,,,0.395274977,2.33535047,0.213515504,,,
N141123-001-999,N141123,5.46386,0.146062,0.239908,0.108664,1.746303707,1.04112,,,0.334287855,5.223952,0.182049369,,,
N150115-001-999,N150115,4.83132,0.170444,-0.027458,0.129534,1.865647429,0.858964,,,0.383974618,4.858778,0.214079925,,,
N150121-006-999,N150121,4.02364,0.176345,-0.0137229,0.127815,1.258518967,0.408813,,,0.311718069,4.0373629,0.217794016,,,
N150211-001-999,N150211,3.46191,0.1417,0.139053,0.0995233,1.700663168,0.739671,,,0.51180751,3.322857,0.173158243,,,
N150218-003-999,N150218,4.07664,0.159722,0.214961,0.224589,1.952798893,0.408976,,,0.505686488,3.861679,0.2755927,,,
N150318-003-999,N150318,3.11642,0.145158,-0.152772,0.15029,2.783556665,0.388553,,,0.851450959,3.269192,0.208944799,,,
N150401-003-999,N150401,3.1492,0.142366,-0.0107618,0.1192,1.421679652,0.0948703,,,0.449904063,3.1599618,0.185679072,,,
N150409-001-999,N150409,4.21125,0.181657,0.0246929,0.12922,0.76887638,0.196797,,,0.183653623,4.1865571,0.222928406,,,
N150416-001-999,N150416,4.49916,0.195158,0.191885,0.155773,1.605357635,0.444594,,,0.372708414,4.307275,0.249703569,,,
N150422-002-999,N150422,2.35463,0.145882,0.00572758,0.135325,1.250579148,0.366412,,,0.532410005,2.34890242,0.19898345,,,
N150429-002-999,N150429,2.88202,0.144976,-0.00898886,0.108574,1.381792077,0.591107,,,0.477961896,2.89100886,0.181125244,,,
N150528-002-999,N150528,3.81053,0.163507,0.180698,0.140928,1.229168062,0.445653,,,0.338629463,3.629832,0.215859307,,,
N150610-001-999,N150610,3.64067,0.150183,-0.0169403,0.199163,1.41621001,0.166893,,,0.387195435,3.6576103,0.249441043,,,
N150617-004-999,N150617,3.17074,0.141071,-0.119343,0.14581,1.276719511,0.50554,,,0.388050852,3.290083,0.202883176,,,
N150625-001-999,N150625,2.8369,0.127361,0.0225855,0.0822205,0.675889633,0.379159,,,0.240161372,2.8143145,0.15159497,,,
N151007-001-999,N151007,2.69392,0.150719,0.0151221,0.10951,1.821730838,0.246614,,,0.680055348,2.6787979,0.186302595,,,
N151020-003-999,N151020,4.22021,0.194731,0.0954517,0.109037,1.024341759,0.101333,,,0.248339826,4.1247583,0.223179815,,,
N151102-001-999,N151102,2.21472,0.146353,-0.0156802,0.11501,1.481755912,0.814221,,,0.66434531,2.2304002,0.186135705,,,
N151111-002-999,N151111,4.59292,0.210644,0.0529073,0.109666,0.522916244,0.234167,,,0.115179467,4.5400127,0.237481634,,,
N160120-003-999,N160120,2.33479,0.136804,0.218062,0.110483,1.070807267,0.300706,,,0.505878538,2.116728,0.175846034,,,
N160207-002-999,N160207,1.41676,0.119588,0.0233959,0.0817385,1.213697155,1.62763,,,0.871055279,1.3933641,0.144853278,,,
N160223-001-999,N160223,2.75975,0.128176,0.24651,0.157675,0.767040653,0.0483807,,,0.305199922,2.51324,0.203200622,,,
N160313-001-999,N160313,2.88467,0.125377,0.294353,0.13163,1.34563534,0.363569,,,0.519486742,2.590317,0.181785173,,,
N160411-001-999,N160411,4.19406,0.176503,0.0896685,0.0965723,0.900863813,0.369583,,,0.219487788,4.1043915,0.201195224,,,
N160418-001-999,N160418,2.53936,0.120274,0.184048,0.121168,0.747228978,0.332914,,,0.317252652,2.355312,0.170726446,,,
N160602-001-999,N160602,4.04535,0.143576,0.0512328,0.100936,1.054654635,0.139512,,,0.264052,3.9941172,0.175505396,,,
N160807-002-999,N160807,4.25185,0.156115,0.118435,0.128334,0.661437337,0.235347,,,0.160022,4.133415,0.202092822,,,
N160829-003-999,N160829,4.27543,0.218752,0.0666225,0.212437,0.862074198,0.542188,,,0.204826236,4.2088075,0.304929363,,,
N160908-001-999,N160908,2.7781,0.129838,0.051768,0.120688,1.106708148,1.21724,,,0.405933007,2.726332,0.177266747,,,
N161023-002-999,N161023,3.2422,0.147526,0.221784,0.117456,1.693020085,0.218379,,,0.560525466,3.020416,0.188573149,,,
N161030-001-999,N161030,2.86194,0.132115,0.269015,0.132629,1.529009736,0.261542,,,0.589685292,2.592925,0.18720263,,,
N161113-001-999,N161113,2.34513,0.124526,-0.073787,0.0586893,1.599224342,0.60536,,,0.661132375,2.418917,0.137663207,,,
N170109-002-999,N170109,2.85596,0.129637,0.0666958,0.0946162,1.017902506,0.199857,,,0.364935851,2.7892642,0.160492919,,,
N170226-001-999,N170226,2.90886,0.130467,-0.0415664,0.0726987,1.199235998,0.564792,,,0.406461926,2.9504264,0.149354408,,,
N170328-002-999,N170328,3.60606,0.156572,0.0670277,0.0861869,0.622640775,0.327205,,,0.175935319,3.5390323,0.178725972,,,
N170524-002-999,N170524,2.79494,0.144934,-0.0651392,0.0918368,1.004530763,0.138055,,,0.351224806,2.8600792,0.171580483,,,
N170601-002-999,N170601,3.0999,0.158483,0.121041,0.105724,1.118178455,0.248201,,,0.375371394,2.978859,0.190510959,,,
N170702-001-999,N170702,2.49565,0.124303,-0.0910787,0.121118,0.650897482,1.19613,,,0.25162959,2.5867287,0.173553466,,,
N170813-001-999,N170813,3.6797,0.17142,-0.109686,0.0678087,1.43873239,0.373239,,,0.379674277,3.789386,0.184344341,,,
N170821-002-999,N170821,3.37372,0.166667,0.11162,0.0765164,1.072290839,0.0891452,,,0.328711823,3.2621,0.183392062,,,
N170827-002-999,N170827,3.20408,0.162602,0.104355,0.096927,0.76160268,0.186477,,,0.24570008,3.099725,0.189299376,,,
N171001-004-999,N171001,3.78703,0.182357,-0.126357,0.150656,1.289069136,0.239197,,,0.329399862,3.913387,0.236540284,,,
N171015-001-999,N171015,3.00714,0.133826,0.0908579,0.0877396,1.081694096,0.222854,,,0.370915453,2.9162821,0.16002386,,,
N171022-001-999,N171022,4.1408,0.175807,-0.072344,0.0812497,0.888512674,0.798053,,,0.210890649,4.213144,0.193673992,,,
N171029-002-999,N171029,2.8229,0.138171,-0.159349,0.104181,1.199146492,0.642775,,,0.402094692,2.982249,0.173045965,,,
N171106-001-999,N171106,2.96184,0.156361,-0.0622366,0.094477,0.486418581,0.332723,,,0.160848631,3.0240766,0.182687345,,,
N171112-001-999,N171112,2.46236,0.125162,-0.0634805,0.112084,1.132738136,1.53836,,,0.448459883,2.5258405,0.168012944,,,
N171119-001-999,N171119,3.14176,0.143316,-0.125441,0.0709915,0.896353121,0.45046,,,0.274348937,3.267201,0.159935202,,,
N171210-001-999,N171210,3.70007,0.159442,-0.0277668,0.091066,0.340662998,0.328188,,,0.09138356,3.7278368,0.183615816,,,
N171218-001-999,N171218,3.26354,0.14844,0.0139189,0.0717813,0.371739535,0.460678,,,0.114394732,3.2496211,0.164884774,,,
N180121-002-999,N180121,2.75975,0.127542,-0.340366,0.0930708,1.502866716,0.929622,,,0.484777575,3.100116,0.157889631,,,
N180128-002-999,N180128,3.04598,0.144583,0.00886402,0.111631,0.53741581,0.456789,,,0.176949387,3.03711598,0.18266287,,,
N180204-003-999,N180204,4.16671,0.179997,-0.283243,0.0808812,1.441989809,0.152821,,,0.324046076,4.449953,0.197333952,,,
N180218-001-999,N180218,2.83276,0.138993,-0.0110222,0.0839635,1.131895828,0.449565,,,0.398024795,2.8437822,0.162385108,,,
N180226-001-999,N180226,2.67122,0.137562,-0.285623,0.0724053,2.078787076,0.642313,,,0.703042764,2.956843,0.155453631,,,
N180311-001-999,N180311,2.65173,0.132773,-0.259591,0.0838319,1.603961253,0.344957,,,0.550939334,2.911321,0.157023747,,,
N180317-001-999,N180317,3.68274,0.162731,0.0719961,0.0923659,1.242270701,0.0965153,,,0.344048411,3.6107439,0.187117177,,,
N180409-002-999,N180409,3.61482,0.142268,0.314695,0.125317,2.26429221,0.517088,,,0.686123165,3.300125,0.189590438,,,
N180422-002-999,N180422,3.30933,0.147422,-0.185285,0.0748521,1.299821523,0.156341,,,0.371949849,3.494615,0.165336272,,,
N180429-001-999,N180429,3.33819,0.175635,0.00695889,0.0997862,1.656054678,0.0781965,,,0.497129927,3.33123111,0.202002324,,,
N180605-002-999,N180605,2.7942,0.125673,-0.0985498,0.0833375,0.736646663,0.189319,,,0.25465274,2.8927498,0.150794038,,,
N180610-001-999,N180610,2.14881,0.120512,-0.0489729,0.0965089,0.54988973,0.630262,,,0.250202024,2.1977829,0.154392713,,,
N180618-001-999,N180618,3.16724,0.142973,-0.166241,0.0779654,0.987231437,0.408128,,,0.296156311,3.333481,0.162849263,,,
N180625-001-999,N180625,2.98082,0.137331,-0.145548,0.0847123,0.880825222,0.0931544,,,0.281740736,3.126368,0.161356677,,,
N180708-001-999,N180708,3.018,0.123216,-0.239131,0.138823,2.147196457,1.10784,,,0.659229382,3.257131,0.185617909,,,
N180723-001-999,N180723,3.21823,0.140172,-0.0374976,0.0811291,0.649721636,0.257352,,,0.199562652,3.2557276,0.161957156,,,
N180827-002-999,N180827,3.14634,0.143475,-0.0755275,0.105369,0.870510093,0.18174,,,0.270188049,3.2218675,0.178010398,,,
N180909-003-999,N180909,3.13449,0.143374,0.202592,0.0814952,1.384761344,0.251928,,,0.47230884,2.931898,0.164916862,,,
N180930-001-999,N180930,3.02108,0.13674,0.0774448,0.0915576,0.950765862,0.077476,,,0.322990383,2.9436352,0.164561908,,,
N181007-011-999,N181007,2.86729,0.135137,-0.228061,0.0740719,1.106658145,0.612881,,,0.357522667,3.095351,0.154105987,,,
N181014-002-999,N181014,2.98494,0.124801,0.0638342,0.0656619,0.300332677,0.106105,,,0.102814721,2.9211058,0.141020476,,,
N181028-001-999,N181028,3.17688,0.126677,0.0285919,0.0637883,0.278451524,0.187706,,,0.088445376,3.1482881,0.141830919,,,
N181104-002-999,N181104,2.98176,0.129198,-0.397126,0.084059,1.588080489,0.0611892,,,0.470001204,3.378886,0.154136429,,,
N181118-002-999,N181118,3.62355,0.145966,-0.0397334,0.0855692,0.640659994,0.15691,,,0.174886823,3.6632834,0.169198585,,,
N181203-001-999,N181203,3.41619,0.179304,-0.149634,0.227483,1.133721145,0.318444,,,0.317940859,3.565824,0.289652274,,,
N181209-001-999,N181209,2.66097,0.165226,-0.168612,0.107017,2.193340313,0.109917,,,0.775146404,2.829582,0.196855961,,,
N190120-001-999,N190120,3.04112,0.152019,-0.0467256,0.125568,0.753973077,0.339753,,,0.244174475,3.0878456,0.197172764,,,
N190203-001-999,N190203,3.15549,0.152107,0.0740124,0.0944418,1.633408096,0.311801,,,0.530073007,3.0814776,0.179041317,,,
N190217-001-999,N190217,3.70051,0.141691,0.2828,0.0783654,1.768803362,0.436839,,,0.517540506,3.41771,0.161918113,,,
N190318-001-999,N190318,3.34356,0.141688,0.0446677,0.0788451,0.653340704,0.434348,,,0.19804851,3.2988923,0.162148201,,,
N190415-004-999,N190415,3.67716,0.156647,0.101165,0.130824,1.500561498,0.327131,,,0.419620692,3.575995,0.20409116,,,
N190422-001-999,N190422,3.56542,0.159475,0.0971654,0.072201,1.075779596,0.401663,,,0.310178958,3.4682546,0.175057876,,,
N190527-001-999,N190527,3.68852,0.16623,0.103609,0.0730307,2.607162815,0.503712,,,0.727260123,3.584911,0.181565129,,,
N190602-002-999,N190602,4.05897,0.153048,0.298063,0.0726553,2.274655269,0.928635,,,0.604815612,3.760907,0.169418071,,,
N190617-001-999,N190617,2.8613,0.133553,-0.196534,0.00998923,1.793060768,0.971353,,,0.586382638,3.057834,0.133926056,,,
N190707-002-999,N190707,3.12634,0.137159,-0.000509423,0.0130293,1.14264969,0.992721,,,0.365431633,3.126849423,0.137776464,,,
N190721-002-999,N190721,2.89705,0.141588,-0.162848,0.011548,0.808214661,0.459623,,,0.264131243,3.059898,0.14205815,,,
N190730-001-999,N190730,2.70214,0.120935,-0.601416,0.0113379,1.513379281,0.20876,,,0.458106138,3.303556,0.121465313,,,
N190918-001-999,N190918,3.19237,0.133196,0.023071,0.0101518,2.998779408,0.896323,,,0.946196433,3.169299,0.13358231,,,
N191007-001-999,N191007,3.11563,0.15497,-0.197908,0.0114856,1.639462746,0.528927,,,0.494777107,3.313538,0.155395045,,,
N191013-002-999,N191013,2.44575,0.125495,-0.0616788,0.0167488,0.844841542,0.191434,,,0.336935407,2.5074288,0.12660773,,,
N191028-002-999,N191028,3.11872,0.169178,-0.14101,0.0149805,1.032198907,0.270741,,,0.316651657,3.25973,0.169839957,,,
N191105-001-999,N191105,2.82874,0.126075,-0.834666,0.0114047,2.085067272,0.500789,,,0.56916085,3.663406,0.126589782,,,
N191110-003-999,N191110,3.19258,0.14631,-0.298672,0.0106032,1.015133313,0.097667,,,0.290764835,3.491252,0.146693708,,,
N191117-002-999,N191117,3.14827,0.136906,-0.0330124,0.0171219,1.335046262,1.04797,,,0.419656633,3.1812824,0.137972506,,,
N200125-001-999,N200125,2.73777,0.150303,-0.220602,0.010987,0.775494899,0.288304,,,0.262135694,2.958372,0.150704034,,,
N200229-001-999,N200229,3.12076,0.155087,-0.145676,0.0108812,0.608327238,0.192372,,,0.186235774,3.266436,0.155468254,,,
N200308-001-999,N200308,2.83914,0.146037,-0.287394,0.0119625,1.940320405,1.30933,,,0.620597891,3.126534,0.14652613,,,
N200608-002-999,N200608,3.26050368,0.149144819,-0.24606062,0.010156276,1.067639737,0.288581622,,,0.304468889,3.5065643,0.149490223,,,


==> Figure_Data/Scaling_plots/old/piston_plots/Patel_Datafile.csv <==
SHOTID,TYPE,YIELD_1315,YIELD_1315_ERR,YIELD_TOTAL,YIELD_TOTAL_LOWERR,YIELD_TOTAL_UPERR,TION_DT_KEV,TION_DT_KEV_ERR,TION_DT_CORR_KEV,TION_DT_CORR_KEV_ERR,DSR,DSR_ERR,DSR_4PI,DSR_4PI_ERR,GAMMA_BW_PS,GAMMA_BW_PS_ERR,XRAY_BW_PS,XRAY_BW_PS_ERR,AVE_BW_PS,AVE_BW_PS_ERR,NIS_R017_UM,NIS_R017_UM_ERR,NIS_P2P0,NIS_P2P0_ERR,HS_R0_UM,HS_R0_UM_LOWERR,HS_R0_UM_UPERR,HS_PRESSURE_GBAR,HS_PRESSURE_GBAR_LOWERR,HS_PRESSURE_GBAR_UPERR,HS_RHO_G_CM3,HS_RHO_G_CM3_LOWERR,HS_RHO_G_CM3_UPERR,HS_RHOR_G_CM2,HS_RHOR_G_CM2_LOWERR,HS_RHOR_G_CM2_UPERR,HS_MASS_G,HS_MASS_G_LOWERR,HS_MASS_G_UPERR,HS_ENERGY_KJ,HS_ENERGY_KJ_LOWERR,HS_ENERGY_KJ_UPERR,ITFX_a,ITFX_a_LOWERR,ITFX_a_UPERR,YaYna,YaYna_LOWERR,YaYna_UPERR,ADIABAT,ADIABAT_ERR,VELOCITY,VELOCITY_ERR,FUEL_KE,FUEL_KE_LOWERR,FUEL_KE_UPERR,FUEL_ENERGY,FUEL_ENERGY_LOWERR,FUEL_ENERGY_UPERR,CF_ENERGY,CF_ENERGY_LOWERR,CF_ENERGY_UPERR
N110608-002-999,CH LF,192608736717753,4256190020865.59,230072477474638,5470693951982.16,5218621084712.56,3.10551679161273,0.143476944615469,2.81665234,0.2827028715,4.42964060627683,0.200368452483993,NaN,NaN,215,50,152,100,202.4,44.7213595499958,33,3,-0.25,0.04,42.8429187146988,3.93921316070709,3.89488261956132,37.439058863307,6.89052641721026,9.55842176985488,18.3578511325352,4.27358378281802,6.23647025371113,0.0642589352205959,0.0137096384992105,0.0197046984289923,4.9477995354199e-06,1.21284105471457e-06,1.61426742084664e-06,1.31645684198226,0.254171653074435,0.324256117075677,12169760604944.5,936762167301.127,942997649610.104,1.14110068167158,0.00725849329671213,0.00769674852621227,2.07200198907207,0.165760159125766,286.158718421053,8.58476155263158,7.55779037832638,0.451216057441755,0.4520184699841,NaN,NaN,NaN,NaN,NaN,NaN
N110615-003-999,CH LF,432865449637313,9099851490006.51,498913944505461,11690092321331.5,10997645620581.7,3.31903141549749,0.148194363517262,3.10177755,0.313748254,3.53697222438985,0.209697812894785,NaN,NaN,215,50,104,60,169.508196721311,38.4110639798688,38.4,3,-0.32,0.04,49.2839110794523,3.98430016624857,3.83321032272199,43.2432208478971,7.4747731264936,9.83390320323083,19.3284490674411,4.36563271981271,6.12678316320638,0.077672034753854,0.0163425018756728,0.0235763850955245,8.01016774774913e-06,1.90082134226133e-06,2.72186003005032e-06,2.34142387558714,0.427509597682761,0.571940563973718,19307154336458.4,1928873005488.34,2013939353264.27,1.18207952965903,0.0118528773994697,0.0118949932665409,1.88742932158333,0.150994345726667,309.051415894737,9.27154247684211,8.5995981815095,0.526588358138603,0.534194856818885,4.73484782639991,1.76131422133057,2.88728058657529,2.37409533007318,1.79382510089422,2.7668637277081
N110620-002-999,CH LF,415662231503562,8991435635517.57,492933004574121,14185767095290.8,14162439831613.3,4.26788881789137,0.176352826710597,3.710222435,0.375916767,4.25673434509487,0.46873319255707,NaN,NaN,175,50,122,50,148.5,35.3553390593274,23.8,3,-0.07,0.04,29.7889717319652,3.7475196678773,3.86488684246642,79.9218533308207,17.0521551159694,23.4469327018284,30.0196205669635,7.55726029398931,10.9067701884939,0.0726768999782075,0.0153987944845841,0.0216313202920633,2.80881126457662e-06,7.57013624090275e-07,1.02940046763884e-06,0.98000817464801,0.221160133249829,0.285550211280132,25237452090350.6,4487634537723.57,4775041629519.58,1.21096954249844,0.0227759480546252,0.0231588321433736,1.66985937009616,0.133588749607693,308.505978947368,9.25517936842105,8.54746612922846,0.503728234278929,0.512617047862067,NaN,NaN,NaN,NaN,NaN,NaN
N110826-001-999,CH LF,172059398419609,3685466738271.74,201372541216537,4644536700368.94,4554556703385.5,2.68456293737466,0.337916914303621,1.96560605,0.20092652,3.92715331812399,0.189342539112672,NaN,NaN,180,50,131.2,48,154.604496253122,34.6265914094857,25,3,-0.004,0.04,34.0289672269991,4.00666555028493,4.14956556563668,94.7819402231626,20.6759511623941,28.6010434249581,65.1230837394186,16.9628503440234,26.3164704687692,0.180838520202593,0.0421957086232082,0.062701092396764,8.16681951754449e-06,2.24655800380142e-06,3.48065318116616e-06,1.54864974893868,0.361209047943229,0.48974992820277,8900023064274.04,706752516361.398,737142015476.025,1.11918024050937,0.00667689783012526,0.00652108206827018,1.63894566583882,0.131115653267105,342.99465,10.2898395,10.8747143033565,0.685137956881638,0.633479225498533,NaN,NaN,NaN,NaN,NaN,NaN
N110904-003-999,CH LF,450024918490046,9136154135351.64,541643866593645,11696968712718.6,12110328636210.5,2.98473570786367,0.300880417632646,2.25622986,0.234366691,4.64715686832471,0.210515187031482,NaN,NaN,170,30,141.16,48,161.898876404494,25.4399491201526,28.6,3,-0.23,0.04,38.2810448900196,4.07638300638349,4.22186163236492,102.077360538449,19.3482844154518,27.2102027006424,62.0306405733221,15.3577065741041,22.6457287535213,0.193993431021041,0.0435041910047867,0.0624183351338979,1.14251918951919e-05,3.02200192160692e-06,4.2445076945635e-06,2.46937692356013,0.527410032767053,0.638965179463587,30409615776948.2,2393125896883.07,2360796076665.68,1.23459873378723,0.0130005252795238,0.0131961615627543,1.92633850179214,0.154107080143371,344.70962325,10.3412886975,11.0816697180932,0.65298677324582,0.638526940064049,NaN,NaN,NaN,NaN,NaN,NaN
N110908-001-999,CH LF,585909194420809,11178904178520,700373887841773,18647633902067.9,18738732787929.6,3.0710581508093,0.318104469275463,2.31965509,0.2219986885,4.4763293361791,0.448251986587576,NaN,NaN,175,30,117,33.2820117735138,149,22.2834405812462,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,36636700637472.7,5844643463008.83,6301506591621.99,1.26091897242778,0.026379354753953,0.0262778901839937,1.89110684786219,0.151288547828975,337.925763546798,10.1377729064039,10.7571664456411,0.622495005163163,0.674174209885601,NaN,NaN,NaN,NaN,NaN,NaN
N110914-001-999,CH LF,576209574554746,12374471464844.1,700310440070240,18653109283943.8,19722653346000.4,3.49106638493033,0.262614407764351,3.23061028,0.357228671,4.8849066230627,0.441392732792759,NaN,NaN,171,30,104,40,146.88,24,28.3,3,-0.09,0.04,35.9470658487455,3.70866839420681,3.89710978513236,84.2209579821329,15.9011774271744,20.0645377096986,36.0922633468541,8.62425146030337,12.1080432625395,0.10563669975393,0.022705497819613,0.0310572570288927,5.84208992685058e-06,1.50167668544526e-06,2.00105776413476e-06,1.78190941357526,0.357981419797993,0.434876416869367,42915422472597.3,6007999040970.48,6923041122112.35,1.28524680740912,0.0244162718187377,0.0284643603612693,1.79943379422617,0.143954703538093,354.99465,10.6498395,11.5635143686689,0.698576572534623,0.712376530774302,1.94548220868331,0.829518347250151,1.19813176959867,0.153007065467028,0.916272146289107,1.2306615955791
N111103-001-999,CH LF,228340927540055,4801018447162.06,267151469706753,8166996504624.62,8260654456359.25,3.32019553817438,0.150228694208215,3.059,0.285,3.9144564039837,0.541089008811761,NaN,NaN,190,30,122,80,181.616438356164,28.0898753270713,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,11867098771397.9,2569584983639.75,2860135021455.72,1.1393727718149,0.018320132464462,0.018224551594334,1.58530402755313,0.126824322204251,285.6,8.568,7.43614309386584,0.429578303938935,0.456629362675347,NaN,NaN,NaN,NaN,NaN,NaN
N111112-002-999,CH LF,564184295477000,21282878972133.3,667377436729217,25328907127169.5,26015521293743.4,3.86623649963518,0.0756618202978483,3.42,0.285,4.2108168512203,0.196250003895543,NaN,NaN,154,30,106.926829268293,62.4695047554424,145.178263077704,27.043219176029,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,32625792815000.3,2777922228515.85,2842751759517.43,1.24441877907443,0.0141752588988164,0.0146413064436466,1.66881759750739,0.133505407800592,319.8,9.594,9.48674873750635,0.578829753190599,0.560731428533625,NaN,NaN,NaN,NaN,NaN,NaN
N111215-001-999,CH LF,749387510803853,16239658378338.1,889459923324380,19855360165807.8,20787435237352.5,3.55873782906599,0.118574590455877,3.0875,0.1425,4.30655035431055,0.20882555693165,NaN,NaN,180,30,135,100,176.284403669725,28.7347885566345,28,2.82842712474619,-0.29,0.04,35.842418383447,3.61852250463845,3.602960656707,90.8428743023425,14.5764121611131,18.346158100243,40.6695115562667,7.09559909240172,9.09629421423356,0.119472207449314,0.0151285037896723,0.0188016069320869,6.49974946378515e-06,1.20079209842354e-06,1.48988439804141e-06,1.89896949141246,0.318913309674832,0.392357869156548,45741659665341.8,3832616288594.99,3657838738936.93,1.2962886162242,0.017359749370907,0.0171952902852226,1.60908168562622,0.128726534850098,312,9.36,8.89372757674963,0.533542787066116,0.538717594354882,4.53392311862888,1.65464707066148,2.35367615974374,2.61559170735707,1.74772263407104,2.42816077140653
N120126-001-999,CH LF,317908738324152,7870971915059.33,371758537681731,9261643391782.88,9455186999617.19,2.87176,0.113841995766062,2.698,0.19,3.91746794140505,0.160416919316336,NaN,NaN,175,30,140.487804878049,62.4695047554424,168.532249873032,27.043219176029,24.9,2.82842712474619,-0.19,0.04,32.4129095111767,3.67422656809834,3.67710552748142,83.1031216645956,15.4363333171826,19.7372221583997,42.6165143996301,9.08318686457402,11.7554700191592,0.112428538554896,0.018525199459161,0.0238431685012862,4.90207013035937e-06,1.09334624117751e-06,1.37601106596875e-06,1.25586112394759,0.245253622261878,0.288154196729479,16514531547501.1,1155128520627.11,1226813522668,1.16710854979163,0.00865792245735486,0.00867116705027526,1.67978982014968,0.134383185611975,311.202,9.33606,8.87253793965316,0.532725102774183,0.548836116480546,2.92198702155648,0.873103134999145,1.24138688226513,1.6442118663883,0.962963673606531,1.31884704162524
N120131-001-999,CH LF,619425110435330,14291282710233.8,717800446760332,17950413522876.4,17118900928462,3.7795815623798,0.150469929494806,3.11963166,0.336631645,3.66972253719615,0.169291552437811,NaN,NaN,199,30,124.391993497257,51.318720313972,179.997567413695,25.8992805755396,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,29257786432947.4,2287769803912.74,2378150538833.43,1.22954832409351,0.0125988045286647,0.0127933180085942,1.78771905779433,0.143017524623546,305.439,9.16317,8.45750552502778,0.513415253841322,0.492258693892808,NaN,NaN,NaN,NaN,NaN,NaN
N120205-002-999,CH LF,564154779457540,27208100730314.9,670535403515403,32686188449979.2,32059103445358.2,3.57445029773366,0.16114586583252,3.1825,0.2375,4.30012916371496,0.188542784911845,NaN,NaN,155,30,136.005347593583,32.9072590857209,146.378640776699,22.1699087586966,28,3,-0.05,0.04,35.7746905341311,3.7841235165594,3.81635688970217,83.2892237671262,14.1851649974139,18.6195444239279,36.255716613732,7.21529142766469,9.75238802003618,0.106086060375448,0.0171480230597488,0.0227671513734439,5.759584028362e-06,1.21745939871179e-06,1.63337857834563e-06,1.74222310966961,0.319230351510186,0.391228429667823,34709694257099.3,2979155365651.88,3061425769179.11,1.25309540318967,0.0152740816631567,0.0157399354057348,1.88116662199475,0.15049332975958,309.825,9.29475,8.65441846761611,0.523217801240207,0.545348667239418,4.43982939732384,1.48992335129888,2.1348863576861,2.66565435662257,1.57996983413171,2.19514180411354
N120213-001-999,CH LF,96667958407513.4,2615791569203.93,114576884875954,3296550692024.31,3278625204990.78,1.73849631966351,0.146620714693588,1.482,0.1425,4.2480197773661,0.243200462643212,NaN,NaN,154,40,156.871279811891,43.1070099833862,155.328445055048,29.3212134603392,28,4,-0.15,0.04,39.0863687538138,5.65976580141551,5.64626635935303,81.9455199995037,17.2766448982193,23.3080404999835,70.0066067814034,15.2933528142169,20.2835527480096,0.22246917351045,0.0293019487309301,0.0339204065962115,1.27174983320065e-05,2.93274801760704e-06,3.54539166402045e-06,1.94226859082836,0.430784588872893,0.526552023622625,5628004069550.45,548723442933.643,552812241114.284,1.09310340011423,0.00549588775908627,0.00581490836873533,1.77072794387048,0.141658235509639,331.5816,9.947448,10.3079028251246,0.616195650513664,0.634080159089837,2.63794147511425,1.17518595697422,1.74578513529434,0.651406703872064,1.34288696154791,1.96246205941539
N120219-001-999,CH LF,351105161078870,8785080755505.45,417716173021231,10948671983230.6,10649641185342.8,2.84904345744044,0.137863501427097,2.413,0.285,4.3263951208507,0.173888477374625,NaN,NaN,209,40,139.235370611183,43.2731067584771,176.85560215698,29.3733227788839,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,21249384578532.6,1498675705309.37,1576822793582.72,1.19207933333479,0.010263044254168,0.00993881425369425,2.12901934087999,0.170321547270399,311.202,9.33606,8.97487285709867,0.544062018841052,0.549937897404222,NaN,NaN,NaN,NaN,NaN,NaN
N120311-001-999,CH LF,130258498871077,3394329922188.15,158944987086046,4543330048177.81,4286767676412.09,1.95149669771134,0.239948657937018,1.7694833,0.369419945,4.97004664719298,0.297009093326385,NaN,NaN,180,40,169.530147470599,27.8720777135905,172.952123649158,22.8680008676828,28,3,0.03,0.04,38.487079536831,4.24865377125405,4.13034084450669,76.0522322411629,19.1457847959245,22.2345041030334,59.0850918224812,21.8827853704871,23.8825741520733,0.185628867622038,0.0687820804350307,0.0702931355176029,1.0475103526436e-05,4.10689783702124e-06,4.7707031384131e-06,1.77919781396626,0.500095118191447,0.564926565082973,10069931051986.1,1002719925462.75,1026144152666.97,1.12730356840415,0.00828793020770235,0.0084839679561024,1.67222470336134,0.133777976268907,318.29049,9.5487147,9.22823114636243,0.53684712543763,0.570121846326758,1.99219682268501,1.10859301162593,2.03130673685044,0.227270296164773,1.14178583499287,1.97112624345953
N120316-002-999,CH LF,218391211170741,5189721702036.15,275248846086312,7347529108467.19,7611564928979.28,2.40649355435991,0.245045793896592,2.16019797,0.34171101,5.79931042984648,0.324909290659986,NaN,NaN,147,40,134.777777777778,26.6666666666667,138.538461538462,22.1880078490092,24,3,-0.21,0.04,32.2104840107487,4.01754002644248,4.1410483270917,109.63347948907,25.7917860159718,41.0103938825089,69.0557069784715,21.4601341619303,40.6219217669477,0.180998677107872,0.0537661774750391,0.099160143302305,7.47479666818059e-06,2.48952532219411e-06,4.44854324817246e-06,1.54831539007514,0.394803868035255,0.600038930136629,21256876672675.5,1994039880047.16,2066945209173.14,1.1920851179352,0.0118135325862603,0.0117111862489188,1.62756058646872,0.130204846917498,316.1592,9.484776,9.32359350046626,0.562005776845613,0.545315395187192,2.70765904734679,1.26736175207805,2.1164569091025,1.08553104934014,1.29185758887397,2.12194968719646
N120321-001-999,CH LF,417914724702776,9157156585968.43,536236318084267,17387094147677,18200670241548.1,3.14209961212697,0.382475223051579,2.65123606,1.02426245,6.23749061273069,0.627038005539401,NaN,NaN,158,40,135.844720496894,23.643312187173,141.581127733026,20.3536059465827,27.15,2.715,-0.18,0.04,35.7025490514302,3.94347756668063,4.03383248491924,98.3212550183502,31.4370104452995,74.6212564745544,50.5232482516746,25.1154864832167,91.1154055534795,0.145814760456463,0.0739988764716359,0.312253172484245,7.62392279474693e-06,4.02153392738264e-06,1.57829175375447e-05,1.94124385023184,0.703110048961219,1.82312523331552,45948643951931.8,7324044906658.58,8166338394332.39,1.29671960395762,0.0290448056994796,0.0328346606621495,1.57566133906872,0.126052907125498,320.901588,9.62704764,9.56464724532308,0.571310641439805,0.586484944915028,3.97781032274047,1.62265479307454,3.15067679829833,1.88130972426637,1.30299529952935,2.18840880723147
N120405-003-999,CH LF,127815712701091,3259367312299.88,156926189899093,4579605108173.5,4384165058650.34,1.68924863355924,0.132648215935141,1.29611198,0.1543800635,5.13785104740664,0.285459336666702,NaN,NaN,161,40,124.620316402998,34.6265914094857,140.204188481675,26.1799142572851,27,3,0.04,0.04,37.7719899309799,4.05952781690763,4.18865000010608,107.870379227784,17.9882103054083,24.2973934673463,93.272610049951,15.6188001427875,21.0347062620548,0.286326326591037,0.0287553609846432,0.0364822487631211,1.54821408820669e-05,2.8147074093914e-06,3.22597205413471e-06,2.33793095140575,0.423103946855465,0.484265311012714,10163682664242,965712671001.438,1002952245255.94,1.12828993791034,0.00792140139948949,0.00804650640089699,1.71885666524217,0.137508533219374,339.2928,10.178784,10.7412016071395,0.648638901813223,0.647394785882469,5.45876166051884,2.11098888670152,2.90654268317726,3.09343451105736,2.22600986867361,3.00829249405493
N120412-001-999,CH LF,105162833890503,2815554226189.17,134974560273308,4050252103473.45,4134163774326.16,1.8400977028771,0.102233266921858,1.468181775,0.17662324,6.24555030270733,0.334417034007106,NaN,NaN,136,50,102.92,48,118.785179017485,34.6265914094857,26,3,-0.08,0.04,36.2997072996483,4.1419116374688,4.05295817911733,113.601255427777,22.8566769023238,33.2032844086795,97.1709460284053,21.1541938645335,28.9776113765625,0.2848317667822,0.0449368210980248,0.0599436545172841,1.41325956923237e-05,3.18361519578514e-06,3.95621445415312e-06,2.16890600127682,0.45831408615014,0.577884021185682,11693480498484.9,1043457267152.44,1082952704130.46,1.13829184037182,0.00853584766722526,0.00831779268969579,1.6876389988493,0.135011119907944,326.52648,9.7957944,9.82844553694899,0.571223854136509,0.636648011864542,3.63616564241937,1.59117638561616,2.4247710807213,1.43123933809055,1.70565743570297,2.44094404625538
N120417-002-999,CH LF,430490875557917,9939180003674.7,532763610613362,12993885494425.5,13180444592493.9,3.05000746224916,0.43100309952294,2.58324665,0.730092385,5.32039036801987,0.208835412394118,NaN,NaN,162,40,104,35.3553390593274,129.438596491228,26.4906471413009,26,3,-0.37,0.04,34.2834796159144,4.13035332361709,4.09450768897722,114.550941341938,33.5804786590034,63.1251090042689,60.4090457573498,25.7317541251909,66.9945078239232,0.166767466228937,0.0711482718599675,0.195640105251935,7.89855030416855e-06,3.54912421122336e-06,1.02338397542214e-05,1.95884315577944,0.612636144014552,1.32796584439936,36625884009789.6,2501193273741.05,2573539774491.91,1.26089323016649,0.0132634700999801,0.013898777833337,1.65808208138859,0.132646566511087,313.916373,9.41749119,9.13772523383775,0.554166892841975,0.553000889964446,4.96847422367493,2.22886975795447,3.7679926083876,2.86186717251036,2.14749471376274,3.42916988353723
N120422-001-999,CH LF,80081367770309.9,2222700981998.39,99486827434450.5,2965485870422.41,2871013433268.2,1.84117503874041,0.101374696417464,1.57186126,0.1946458515,5.42159408275374,0.250795311590847,NaN,NaN,153,50,155,80,153.561797752809,42.3999152002544,27,3,0.21,0.04,37.6550341184506,4.29444915201977,4.11019320542367,77.2201885959558,16.4632884178406,22.6997610397734,64.6610829911981,15.9107806121576,20.47996923118,0.19950587494864,0.0434137773933714,0.0458750773454609,1.06290501842527e-05,2.74512801911443e-06,3.0794589306086e-06,1.65863075652239,0.366301039129759,0.443627057721262,6920363240315.63,546334740772.846,581436484521.378,1.10415530439923,0.00567580447926885,0.00596136726345375,1.60398191762986,0.128318553410389,309.019893203883,9.27059679611651,9.00400800738869,0.535502619159434,0.547857964509314,3.34036624367126,1.37652230068877,2.12961574536161,1.64614406605366,1.42407692450917,2.09588124082584
N120626-002-999,CH LF,98731703902897.1,2687097232649.6,118470651575298,3332743252550.39,3334711009579.36,1.8034363781412,0.140521208454703,1.52,0.19,4.55405017765713,0.222588612676323,NaN,NaN,185,40,NaN,NaN,185,40,33.5,3,-0.37,0.04,46.7432101840858,4.00102376595304,4.01991329405587,56.7602448087603,9.64341448214034,11.9159669957759,48.1950829290618,9.72085018139941,10.6575572413307,0.184730550294281,0.0323453532862781,0.0299266445786409,1.51970137757894e-05,3.20496979307488e-06,3.41538307766977e-06,2.33465161295173,0.424088067321175,0.496788845233884,6366592057806.2,528668913024.661,558499163900.505,1.09953152778807,0.00563691473493821,0.00569959732435232,1.77107118962597,0.141685695170078,313.916373,9.41749119,9.31116250314168,0.57974855640958,0.572449697451827,3.02956088797867,1.02949299648036,1.41465385289303,0.675290918409273,1.10578768012905,1.48464053077068
N120716-001-999,CH LF,240179708711766,6138138966379.62,296424875614288,8349113052626.62,8477052886489.88,2.3606862745098,0.209271688807791,1.9665,0.19,5.25244929103544,0.22325889626875,NaN,NaN,219,40,157.5,28.2842712474619,178,23.094010767585,24,3,-0.32,0.04,32.666689798411,4.10779252447072,4.15469424391301,112.513055954894,22.8260823789169,32.9770243030653,78.217511911637,19.3112274423288,29.2642794950407,0.207743254885218,0.0436373601505415,0.0644603355570898,8.71016491768785e-06,2.40465572349447e-06,3.27816919996674e-06,1.64753888229709,0.381870239239661,0.453788555177661,19811202841686.4,1472190655771.21,1557526289272.37,1.18464356713723,0.0103009954884261,0.00998546349603457,1.67079722583579,0.133663778066863,307.3005,9.219015,8.82168099108359,0.529260311365181,0.556135603526014,3.29572700942587,0.666463520133966,0.964031411675562,1.63314421978126,0.848251329201217,1.11392543073056
N120720-002-999,CH LF,150144623961985,3953705423334.71,191965337598463,5646245795123.38,5716155667707.44,2.21748166259169,0.219877750611247,1.823855885,0.217884761,6.12963112241165,0.340393936902244,NaN,NaN,170,40,219,40,194.5,28.2842712474619,29,7,-0.1,0.04,39.7620743454182,9.76924684271155,9.58104177872527,72.8752468287385,22.6144659177488,40.2228499261567,54.7332832323815,19.421193135115,33.8000249292951,0.176474893237828,0.0472185699783707,0.068587409741157,1.05858759381204e-05,4.20287493537808e-06,5.80367203552938e-06,1.87350247464676,0.682550117555713,0.853990406132909,16315185900328.7,1505808972777.2,1576441613313.63,1.16578942147032,0.0104124626323707,0.0103607953381863,1.63888041810776,0.131110433448621,310.284,9.30852,8.84893586189594,0.520610069872101,0.541733668622907,2.10016759060354,1.09716958370815,2.13619835863947,0.210696790642961,1.55955386566196,2.48191020742189
N120802-001-999,CH LF,302980654570032,7284655943388.97,361987773470048,9255261532765.94,8927793683560.94,2.62986515259049,0.187199368052396,2.31981545,0.261591506,4.45823382549598,0.215408278532519,NaN,NaN,181,40,142.688524590164,30.728851183895,156.907216494845,24.3683079632069,31,4,-0.11,0.04,41.240341055801,5.46021891167214,5.38638789816548,73.7376617966731,15.8413465172821,22.8544732922423,43.5886702063826,11.7351503364611,18.2282291984261,0.146546376212026,0.0346413329011736,0.0505321481369392,9.96294477788466e-06,2.90019752308643e-06,4.10873482495664e-06,2.21416611875037,0.528117251871958,0.659964730959505,20146795043431,1681149301299.61,1756257772766.49,1.18633232289504,0.0103489839637345,0.0109167061877051,1.71302174430225,0.13704173954418,312,9.36,8.60963878674743,0.510883324278751,0.536039016970832,3.423118226421,1.38286932564504,2.12134900781363,1.17348242102975,1.55442010054737,2.19030346134317
N120808-001-999,CH LF,152105281216388,4459051564079.62,183413504604293,5978682659629.97,6081822824834.09,2.22333333333333,0.115470053837925,2.014,0.19,4.67168757454409,0.395673480968615,NaN,NaN,200,50,138.229508196721,30.728851183895,155.164207520229,26.1799142572851,28,4,-0.23,0.04,38.0324864511972,5.70100324492745,5.31551121701804,73.2096033340187,16.06462493733,25.044363188721,50.027176417076,13.3954742570836,20.6109186285053,0.154011929460643,0.0341765475229704,0.0480874846934541,8.6537012994471e-06,2.45317572477933e-06,3.58562295703606e-06,1.67722746666376,0.414723805432837,0.533495150488386,10882392802041.7,1495702608716.46,1546258664520.25,1.1326897205993,0.0111450012385188,0.0115335813249628,1.6760010305851,0.134080082446808,320,9.6,9.11530097181865,0.536669718125985,0.564430860311502,1.65734853543963,0.618224458976055,0.951033998202172,-0.0422941926671188,0.850911207902441,1.10160856869807
N120920-001-999,CH LF,472100903300270,10783273080770.6,554525181138238,14185324932482.1,14830850309619.1,3.12013095275141,0.142806948274047,2.89824765,0.588874923,4.01262678897236,0.284767436404519,NaN,NaN,201,40,151.5,35.3553390593274,173.210526315789,26.4906471413009,28,4,-0.33,0.04,36.3121030811942,5.41243423159017,5.32872609845835,78.4813490992064,20.4209143165703,33.7394813124143,37.0732329276851,13.0588695067902,26.8192131630332,0.108461520813391,0.0353455209677725,0.076413406854128,5.98438246244456e-06,2.27949519834564e-06,4.62685989350313e-06,1.65459046142448,0.476404083706718,0.755289918178803,27146376329144.2,3215103736461.37,3279331756487.95,1.21955971609524,0.0159006305869624,0.017121349698755,1.64513182704989,0.131610546163991,330,9.9,9.3947416130296,0.570878556671087,0.568789299534485,2.72220892179446,1.24535217593988,2.11789740224727,0.961770225008735,1.29116231649824,2.08054503505014
N130331-002-999,CH LF,297453482525125,5606628058221.93,350183410017491,7248383810464.69,6986324457032.06,2.64244149476735,0.146727435455618,2.35247227,0.459346774,4.07961497540146,0.217780826786452,NaN,NaN,204,40,170,10,172,9.70142500145332,24.3,4,-0.73,0.04,32.3306924370317,5.51414815935357,5.31436360521557,99.6426894956592,28.0199753840738,43.9135082661622,58.0795808462068,21.512529360775,42.3022863647019,0.149035480740978,0.0500058553795181,0.10564488297953,6.19920109508918e-06,2.45111524156255e-06,4.92528412798356e-06,1.4066542358375,0.438372314893476,0.680897495816847,17018093860122,1499798963417.76,1536065979801.05,1.16967139411134,0.0102762984047853,0.0103245528669078,2.02649301435243,0.162119441148194,305,9.15,8.26094751759258,0.491029289607422,0.507728533404425,4.62669275230413,2.1916595087306,3.69388215984654,3.12962040741604,2.21969417063128,3.68821144476926
N130501-002-999,CH HF,767050822130675,15715545933654.6,863458300214637,17546376749981.5,18382902724856.2,2.96422837813745,0.19702045416743,2.61301509,0.468204593,2.94891649757767,0.138431142003061,NaN,NaN,172,40,225,12,220.623853211009,11.4939154226538,37.92,4,-0.21,0.04,49.7612375078425,5.31011482328736,5.530772708743,61.3491325845134,13.7396700422118,19.4738313775611,32.1170157451624,10.1310158897918,18.4015740196259,0.12806204712412,0.0381235341821437,0.076735410214621,1.30872784892118e-05,4.37969060393026e-06,8.59407545959603e-06,3.28807720057612,0.801018778128018,1.25745006655323,26034544705315.7,2063363204389.88,2103698456410.3,1.2150341945238,0.01200470983647,0.0124292909400194,2.89720564615187,0.231776451692149,305.66952,9.1700856,8.19633076945451,0.485222407742984,0.508397648523291,7.86780078982549,2.2091702751878,3.20648389953786,4.44002966588346,2.14033150663231,2.95259350292288
N130530-001-999,CH HF,576335948343558,11814328430577.3,639169892386640,13490985518983.9,13862453583450.5,3.25132863597915,0.195100217414575,2.6125,0.285,2.591202455235,0.175420358166194,NaN,NaN,215,40,270,15,263.219178082192,14.0449376635357,45.13,4,-0.018,0.04,58.9813236584747,5.10103644921945,5.40437492261292,36.8718731876433,5.95904094749587,8.18929428266868,19.3527234197508,4.37877494182872,6.58031899685508,0.0929083201938979,0.0188402137145067,0.0290536273589003,1.34001851578646e-05,3.16064269469001e-06,4.71046714059303e-06,3.34292109240763,0.590851286790822,0.758625624867088,15103111648238.4,1666903600695.48,1704154242192.51,1.15887911245033,0.0110807374294102,0.0113191914456778,2.86792056023701,0.229433644818961,323.75616,9.7126848,9.65118578885635,0.589630071961688,0.583866806239694,10.2999226258643,2.10943521220074,2.95369322292972,6.91184400216514,2.23325434792814,2.92981236152681
N130710-002-999,CH HF,1.04747881814537e+15,19621931475265.9,1.19543828865721e+15,24610239937096.5,24040808899434,3.48936258827164,0.131130980866074,3.1635,0.19,3.30138513407469,0.196290548342084,NaN,NaN,180,40,156,60,172.615384615385,33.2820117735138,41.58,4,-0.55,0.04,53.2353954821468,5.23094946243894,4.95941152210016,57.4497435762235,9.63020698982522,12.4320895455763,25.1221211841998,4.63247574183406,6.14616731986892,0.109436048876008,0.0169244286172658,0.0204849230372254,1.31266450070182e-05,2.56670429358412e-06,3.35845504139704e-06,3.92856556269802,0.698895045073504,0.851156738767182,41425698804790.2,4078474121669.93,4302642837979.15,1.27977052524698,0.0187034740489183,0.019451448142823,2.31034199384797,0.184827359507837,333.839064,10.01517192,10.0915460960151,0.586066102852058,0.640328380128794,8.56023454011765,2.04542225865614,2.68600727278592,4.56732428485878,2.24514864793188,2.82695090806426
N130802-002-999,CH HF,480264778455686,9009514173731.85,537814997912416,11863227601247.8,12497806498887.6,2.84683241795144,0.168306683243309,2.62330777,0.183631523,2.8439079941862,0.287930858780315,NaN,NaN,216,40,200.946884155273,10.3433723449707,201.890338583827,10.0139922993034,38.93,4,-0.59,0.04,50.8685468837197,5.33506237020016,5.25842748069474,47.7971354963367,7.53787554199261,9.73705248658386,25.0178165494048,4.73395978001277,6.30774569378867,0.104026847258934,0.0148138366119587,0.0198042659082526,1.11862727850725e-05,2.30537165052432e-06,2.74953901804172e-06,2.78638025636845,0.487546350187012,0.543973001477842,15260507718514.7,2531395601691.63,2639998924985.29,1.15980937467541,0.0157563486177634,0.015874959473166,2.28530570797875,0.1828244566383,333.5628735,10.006886205,9.85788514210043,0.590559968628446,0.607222291003742,7.21863623593297,1.64773698354611,2.22186038858629,4.39116929662733,1.88038917309283,2.50378638559506
N130812-002-999,CH HF,2.37729978100523e+15,47439752733531.1,2.78704819777947e+15,59356590166917.5,56540617525040.5,4.02332482193254,0.156501360107922,3.7145,0.2394,3.95625209902782,0.160913961562206,NaN,NaN,156,30,162.244186401367,2.58040452003479,162.198329182145,2.57091183168694,35.16,4,-0.13,0.04,44.0904180468929,5.14283850159906,5.1056566232313,98.6620858434809,15.6972357172735,21.0528028872754,37.0254967975306,6.7289294202423,9.03320557214645,0.133249522088018,0.0171865094009676,0.0206959468968237,1.12649104822083e-05,2.28461320529031e-06,2.8508916868055e-06,3.95857968011888,0.723622784198416,0.811520667643293,128318715796070,8899224502895.33,9358831963517.78,1.54633829002907,0.0296354660805964,0.0302910526509506,2.35746802582319,0.188597442065855,333,9.99,9.92824667483719,0.592237003352867,0.608342914688087,12.4986987256633,3.01986663106095,4.11067587509213,8.49823136522243,3.43047480576777,4.55180691741026
N130927-003-999,CH HF,4.3965561527347e+15,106348048368375,5.05005249472339e+15,122495078637043,130348171884195,4.43325103461338,0.146475337816833,4.0945,0.285,3.47849740678981,0.169086422698138,NaN,NaN,188,30,161,33,175.782805429864,22.1982022018783,35.41,4,-0.2,0.04,43.7721185091149,4.96640288922463,4.94329913342856,116.632295005408,19.8194741328566,25.3972089339516,39.8649429625012,7.67784992018179,10.1068242333818,0.14205826647745,0.0203594725725552,0.0256884786944087,1.20535740681675e-05,2.52732829142798e-06,3.09414315168077e-06,4.64377190736975,0.84671051465429,0.974223853797968,185396744569847,15607919591961.8,16025212076820.5,1.68916648732001,0.0451066606361348,0.0458935408416592,2.65365435576069,0.212292348460855,350.544,10.51632,11.4130456477063,0.683817118723946,0.720560001788614,18.9709182664763,4.54067662429737,5.64023530291452,14.2400785417578,4.92139531090816,6.01699524555221
N131119-002-999,CH HF,5.21966024697112e+15,97952562944310.4,5.96695362748394e+15,122622703194538,122902854773437,4.83464564369311,0.146446864101631,4.4365,0.285,3.40815636664101,0.215674981884425,3.34,0.2,156,30,152,33,154.190045248869,22.1982022018783,37.2276549869993,4,-0.160644058873494,0.04,45.6057012770766,4.89148410627346,4.76305116338764,118.392161241841,18.858424764093,25.5478631275912,37.5672218282259,7.01103281155531,9.2420944845641,0.139431164043104,0.019840594747829,0.0243902429880923,1.29741291144428e-05,2.58473592674739e-06,3.17688176696336e-06,5.38905548343359,0.936144021717212,1.0934899265215,213440292332535,21112300797423.3,22013933400028.7,1.75576767369058,0.0561649957917707,0.0567892788189186,2.65365435576069,0.212292348460855,356.4,10.692,11.3644567964166,0.686870040631073,0.705222785926621,16.1703136529845,3.96661645054496,5.10962904468305,10.7067301838996,4.34039498018841,5.52272465421343
N131212-001-999,HDC 2SH VAC,1.82066149613289e+15,38305564380572.4,2.00678744426503e+15,43931059067107.8,43452713743021.2,3.55382946799608,0.146538213665788,3.268,0.285,2.29596164357807,0.125778866455804,2.43,0.15,161,30,187.647247314453,13.9299755096436,182.92098106733,12.6343868413833,32.95,4,0.39,0.04,41.8602412910454,5.08415494155413,5.14133770273986,98.6357816043081,17.8812427667996,24.4897599484344,42.0003520397942,9.23068549842087,12.694840758318,0.142838185930723,0.0238505339417385,0.0336839300235522,1.07147999880344e-05,2.47720840580647e-06,3.27963084450056e-06,3.32309040801546,0.65541349523864,0.790104382581316,45339935829656.7,4574601900006.73,4828253826549.73,1.29482157852432,0.0203850772434586,0.0206087531144195,3.8266437334973,0.306131498679784,331.31232,9.9393696,9.52448440265694,0.560323029393251,0.588590493735909,6.46901070980728,1.88135745359673,2.43882501368798,3.10071377581333,2.23799053114935,2.77156815249656
N131219-003-999,CH HF,2.98690045970328e+15,55824135038575.6,3.45782144887416e+15,74673142328793.5,80219245555275.5,4.91264397794912,0.146537865604536,4.5505,0.285,3.80135734518086,0.296381031761586,3.67,0.32,135,30,147.490158081055,2.19141626358032,147.42386564208,2.18559297436333,33.13,4,-0.25,0.04,40.5126515504791,4.92823837592757,4.73133360756964,106.408733202102,16.7035211034295,23.673836453019,32.9951034714183,5.9780167285754,7.99921982487457,0.108373381598111,0.0128140539819081,0.0161973013887099,8.02890751273731e-06,1.60819066667824e-06,1.86970125675055e-06,3.42509319346605,0.608844264954842,0.674497218167756,142695401246336,20686161446160.3,21266534456585.6,1.58267342554318,0.0562890868807637,0.0580852303041615,2.31283641940585,0.185026913552468,348.1275,10.443825,10.8537407608259,0.655589755602271,0.663670000226354,8.35661849986293,2.1693963013427,2.90049870309583,4.8826336506544,2.4923129436297,3.27085727945829
N140120-002-999,CH HF,7.97722974622586e+15,139805322820859,9.25206155827529e+15,174673117616344,177200469298954,5.14300655485011,0.147442951851134,4.674,0.285,3.70516903669758,0.1904677255476,NaN,NaN,170,30,161,28.2842712474619,165.235294117647,20.5798302171011,35.16,4,0.18,0.04,42.920470683725,4.87885394663213,4.88014949475721,147.588001344799,24.5144479163194,32.3889122095217,44.560473711874,8.26842917570483,11.0600825537085,0.154853220238364,0.0199447557289782,0.0241452787434158,1.29197338798943e-05,2.56456605797246e-06,2.98850705904216e-06,5.6625534192931,1.02054561322422,1.13515286555231,383450734605003,31683118385223.2,33823296879740.3,2.1260779553457,0.0761035764956213,0.0837316033714104,2.31283641940585,0.185026913552468,359.64,10.7892,11.6553820392087,0.700349517377676,0.72517503322439,11.2046312369802,3.07268250803503,3.9899416080607,5.44804483304904,3.55824129908127,4.59346637349553
N140225-002-999,CH HF,2.78530888706616e+15,50495184531735,3.21585427409364e+15,69882150860168.5,71181501012404,4.51209521619135,0.146509526647055,4.104,0.285,3.69766022636473,0.201896729482524,3.59,0.32,139,30,112.894645690918,33.6631774902344,127.444467399137,22.3967650708624,28.95,4,-0.02,0.04,35.8769255791875,4.83131764532835,4.93719619926043,147.630020630936,29.3312722320877,40.8830086352498,50.543499186461,11.1172364234907,15.2973736402473,0.147657546900903,0.0234239744951707,0.0300644730709333,8.41944825960525e-06,1.94970919313522e-06,2.47413913324512e-06,3.23845986047252,0.683598673468839,0.822164490633087,127483358088473,17659452079596.5,20133024797390.1,1.54303514198647,0.0484334950587362,0.0548439073703206,2.14818204871908,0.171854563897526,333.4695,10.004085,9.99410710356287,0.599883563978748,0.612999306614233,12.0545235473705,3.30330409268379,4.87073740254718,8.7237699819588,3.5794887860901,5.27676106908757
N140304-003-999,CH HF,8.09995963242006e+15,147382706975313,9.21249322518761e+15,183757966162754,179542173254064,5.85424418604651,0.146470093780584,5.3675,0.285,3.40480463646815,0.223219593256141,3.22,0.2,168,30,120.251625061035,51.6702613830566,155.961973807133,25.9441234843918,33.89,4,-0.31,0.04,40.6740439125119,4.7701730298056,4.79146345261351,145.301853101193,25.7058426729333,33.954090788454,38.3612537121774,7.2934970321799,9.68267504111591,0.126000385398805,0.015706409481504,0.0195040870600187,9.65014306709953e-06,1.93759799028377e-06,2.34876312655404e-06,4.8608774904694,0.914260244114149,1.05571987996484,307188689772728,32075201826850.4,31146345417678.8,1.9624645567093,0.0747189594604909,0.0745766769866485,2.39492022154829,0.191593617723863,377.622,11.32866,12.982272104801,0.782273738971789,0.791929738553492,17.5651850193468,4.50966156525098,6.07929513750886,12.6440881892852,4.95331076172282,6.54650079289979
N140311-002-999,CH HF,5.16962323360164e+15,90975532217712.6,6.05266280654436e+15,110159224221656,116667344863619,5.35534555185903,0.146478916995749,4.8925,0.285,3.97222837999831,0.230288732778747,3.94,0.18,147,30,114.607955932617,33.5321197509766,132.599290818728,22.3580421809893,33.0744957201754,4,-0.353253284945075,0.04,40.1094201504533,4.83655166370327,5.02759847780685,140.914826869801,24.806447186359,36.0252381001939,40.7299216997969,7.81007750797054,11.2698265333145,0.132622520839021,0.0174567117906051,0.0230296538547791,9.7591009825203e-06,2.05550827332906e-06,2.45541797235263e-06,4.46853588289623,0.866702672538819,1.01327948083726,266718829503289,20056947737045.7,20392521440998.2,1.87434809619343,0.0528821961589894,0.0556902145512213,2.20077720923904,0.176062176739123,362.7855,10.883565,12.2561548466685,0.75943365217058,0.769823669415805,11.8898995823618,3.22367653262048,4.47177988090445,7.32541778601848,3.70011868929163,4.87317204907816
N140511-001-999,CH HF,6.1636325253605e+15,107643087192552,7.11759366818237e+15,137404720747166,135329366338862,5.33870484058463,0.14646790649798,5.054,0.285,3.84297459397241,0.144668943892914,3.6,0.19,147.278,30,122.020332336426,17.0349750518799,128.178617771447,14.8133928236635,33.2216020477859,4,-0.274934954497168,0.04,40.2178856593616,5.04202466307382,4.65638715979225,151.300945513593,25.867941542223,35.461558461781,42.4333276636739,7.9238733400454,10.5638509104001,0.137645594619357,0.016737935073775,0.0193856739876162,1.01290562492276e-05,2.08211193776294e-06,2.46094471682291e-06,4.79303007917231,0.905529156677084,1.01654275793562,287151491335994,25821935592107.9,26643195337768.9,1.91834000720444,0.0617911166196152,0.0675199409775997,2.39546790703005,0.191637432562404,390.83877,11.7251631,13.5648744350803,0.811560237585566,0.832271034739772,11.5530728581922,3.09588638814632,4.17329682903635,6.72026221727218,3.55506805749554,4.7437576573962
N140520-001-999,CH HF,7.6291152347924e+15,134108162696209,9.01499867700924e+15,172547543726925,175689753500822,5.54444532816273,0.146468339440335,5.1585,0.285,4.07772922365311,0.202369651907594,4.17,0.21,145,30,110.927780151367,25.103157043457,124.959724701521,19.2521825032931,27.6195683847726,4,-0.254954998620418,0.04,33.2766893236814,4.81234689738445,4.74165218533678,224.186430958783,43.0801685040411,63.4722468059963,61.4716098966558,12.8079139599448,18.7432420590042,0.165825154547472,0.0217739699212411,0.0277802183380925,8.4435707287856e-06,1.96318861391566e-06,2.27819478932361e-06,4.07595651436931,0.887734474619815,1.02781258477821,434509390730203,35790448526306.2,37319008024484.5,2.23141611720145,0.0856671411956653,0.0860521989926073,2.35981910594392,0.188785528475514,367.234884,11.01704652,12.5009800169883,0.750898515955015,0.778983210854415,10.8707809003541,3.38009512040792,4.91913210056266,6.75682779611955,3.88413089996348,5.37895358591339
N140707-003-999,CH HF,4.19183643097023e+15,124606281137826,4.94065314904431e+15,154440500094658,149830250161823,4.65133612995359,0.123573618256012,4.294,0.285,4.10754571145908,0.226341803442977,NaN,NaN,139,30,121.42314,5.893083,122.076181766904,5.78257250910105,27.3378201258676,4,-0.26633752610517,0.04,33.7966454115028,5.01857960037531,4.87291570358081,194.432001286235,37.5068490209793,54.18614922229,63.8334419192708,13.842932189997,19.6797860932935,0.174848046344105,0.0233646050754172,0.0294702662597589,8.8296627077629e-06,2.02226315988048e-06,2.58185444091306e-06,3.5897145288811,0.784590149368972,0.880718100826121,239115048439702,22657834965364.9,23794635422500.3,1.81374659657786,0.0577592660418755,0.0597352480425293,2.32203367363233,0.185762693890586,349.69221,10.4907663,11.0164740181743,0.657613622491692,0.655456447393519,13.3272799845768,3.85215652427589,5.31931598766879,9.71004678119258,4.30425681468535,5.80531177503551
N140722-001-999,HDC 3SH HGF,363923431137167,6944057514717.89,396595073387118,8831023871594.62,8539737547725.38,3.37715621230398,0.146706915923329,2.9735,0.285,2.08257712694695,0.146246959314149,2.14,0.27,198,50,203.329925537109,44.7435035705566,200.959766714245,33.3424998506133,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,7258042144470.23,1441468681843.58,1597669116955.26,1.1070593598365,0.0128568593973899,0.0124799306729118,2.28567630684718,0.182854104547774,305.112906,9.15338718,8.16993202848054,0.488249999104736,0.514330742828331,NaN,NaN,NaN,NaN,NaN,NaN
N140819-001-999,CH HF,5.46992795796661e+15,114510455150842,6.24172545235672e+15,165548145337734,167011396771332,5.54482431347535,0.197086430234976,5.434,0.285,3.49021785706228,0.252433288603233,3.32,0.42,147,30,116.6123046875,8.03253269195557,118.645086738017,7.75921492548081,31.9466386749037,1.06042270380987,-0.00442927554957175,0.04,38.2136933280608,1.29345782566325,1.26552556228676,148.382353378197,10.0168405839568,10.495348412102,38.6420237479319,3.7683598386427,4.26135244607298,0.119342863653278,0.0113233624975577,0.0127082050615021,8.08499574398615e-06,8.78241568598137e-07,1.02731252088143e-06,4.11510148448041,0.305590303329067,0.336478137656759,213626480535129,42094356189568.8,47441712446504,1.75749133815739,0.104854732448084,0.109338277556339,2.33812820015615,0.187050256012492,384.661431,11.53984293,13.6499448784888,0.823369997911177,0.838825998390456,10.4560590763337,1.02300204629654,1.09684550619729,6.33758614574813,1.0696734328068,1.12638463154798
N140926-001-999,HDC 2SH VAC,2.84941754286091e+15,43282391889841.1,3.22971851536867e+15,54241915857715,54324376320332.5,3.83980945297461,0.133555481917356,3.6005,0.285,2.91772902777926,0.213933668408319,3.14,0.16,NaN,NaN,154.370300292969,24.0803565979004,154.370300292969,24.0803565979004,36.6484449007556,3.43615557101479,0.28072263187046,0.04,46.059137892214,4.4288642229664,4.34345457066237,106.191273477035,16.5032057900077,21.7676193007988,41.0436460240706,7.74225497445254,10.5479440809027,0.154205119616355,0.0245941053048123,0.0326077944789309,1.42595623757393e-05,3.02486411164611e-06,3.7168816729776e-06,4.83719651294366,0.829650652683289,0.965232005960398,109450234944138,9194130278444.97,9721010115859.48,1.49712379731916,0.0323419582973048,0.0307451895457695,2.90534818553786,0.232427854843029,346.126596,10.38379788,10.2931223569593,0.635964616911608,0.63382823735347,7.56386574247394,1.44226056589266,1.8963600476422,2.68016000462967,1.84298393250622,2.23865582418109
N141008-003-999,CH HF,4.80911635657955e+15,120751395480300,5.47940609243321e+15,139808533165935,134902776529727,5.15578392246294,0.133723535836023,4.8545,0.285,3.56326691607928,0.252558703557644,3.24,0.15,NaN,NaN,135.444351196289,18.3094425201416,135.444351196289,18.3094425201416,33.0566190076134,2.3160239186054,-0.229529915099473,0.04,40.0181079760841,2.74837023536245,2.8009635999794,133.96291292511,15.8443375516407,20.2534139755685,38.9278464072502,5.46588811336309,6.9440730956853,0.126829175931143,0.0155313056959467,0.0186652203392137,9.26993975746841e-06,1.4599796885708e-06,1.69410632866798e-06,4.21337481366914,0.54973641349619,0.622782992976008,195263268063868,15507421025909.4,16318741862693.7,1.71340843280908,0.0452758433336788,0.0457786644856371,2.11981288890922,0.169585031112738,364.852173913044,10.9455652173913,11.4143094280326,0.687510900141149,0.685113033986097,15.8996237062794,2.31923430243892,2.74379129296943,11.6630433593119,2.45238411049487,2.89492387164748
N141016-002-999,CH HF,3.07466815638185e+15,51921462846725.5,3.57159751521942e+15,66053985530305.5,68297501691795.5,4.06500138850319,0.129909822823729,3.781,0.285,3.72755589326477,0.146840497033849,3.75,0.2,NaN,NaN,156,40,156,40,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,145803489498866,13129216717665.2,13068222106607.3,1.59107740832563,0.0383440714788592,0.0396163468083908,2.42993888390752,0.194395110712602,345.202782,10.35608346,11.1477841230632,0.677213879409816,0.67205803829977,NaN,NaN,NaN,NaN,NaN,NaN
N141106-002-999,CH HF,2.77456612891412e+15,45821277677825.6,3.22174156107785e+15,59731864716153,62832471752360.5,4.44,0.15,4.123,0.285,3.81978021978022,0.209656967344384,3.74,0.24,NaN,NaN,130.16283,7.184568,130.16283,7.184568,29.8755357405205,1.15540496373534,-0.506942025029731,0.04,36.9795955751891,1.42959807367001,1.44823175651516,138.158290108836,11.6493719066769,12.5127262396104,46.9221376921566,6.14588620110763,6.97225271600013,0.14150088171924,0.0179417639111579,0.0216305990153743,8.58744880528895e-06,1.18067217827738e-06,1.53246068231567e-06,3.33258124776708,0.305628064841422,0.353570691020173,133285553008806,13828888816306.3,14270982000762.4,1.55877794602591,0.041687577380763,0.0432571355238209,2.42697243139804,0.194157794511843,359.64,10.7892,11.8528682203442,0.708845281730806,0.72565835578026,9.831434406845,1.30846826999591,1.44674032907132,6.45757690642816,1.28529644829533,1.46379081659393
N141116-001-999,HDC 2SH VAC,1.29663117703157e+15,20514386700423.6,1.42337386836107e+15,25258072327142.8,25475780563548.5,3.94293252924483,0.145042721807233,3.6765,0.285,2.3416890807413,0.190780204753926,2.34,0.21,NaN,NaN,139.981552124023,25.6916809082031,139.981552124023,25.6916809082031,40.3370901018256,2.39429494039111,-0.297487989739599,0.04,50.6410968403468,3.18280622113206,3.01247539209686,62.74074048259,8.19907433911276,10.6035401366507,23.7949674741047,4.09263120655908,5.37347437938502,0.0984026462065253,0.0160383297392756,0.0208443555948883,1.09988145913535e-05,2.02765068206897e-06,2.65753656662355e-06,3.81457521774865,0.53995424862608,0.657245665139371,29987131899783.7,4217552526600.01,4805505708723.33,1.23255369905346,0.0206958487122921,0.0220890536137834,3.8130292184503,0.305042337476024,405.188982,12.15566946,14.3857584101216,0.873610808632453,0.866765588904611,7.91515656186331,2.09224356322069,2.64353999441634,4.0863728092834,2.12318590834548,2.56875972514457
N141123-001-999,CH LF AS,1.09947522642573e+15,16399344499808.6,1.35502029079982e+15,22436463093434.5,22406524994269.5,3.39817940498848,0.146580270906054,3.04,0.285,5.46386410879077,0.170700921823906,5.22,0.18,NaN,NaN,108.335021972656,13.140040397644,108.335021972656,13.140040397644,25.726717191796,1.96811827901193,-0.315335775244374,0.04,33.0163581477603,2.53897176869314,2.59591143862688,164.551154602985,24.2738153043333,30.1907225331602,74.744868141338,14.9639128050544,19.4951419836902,0.201321063827122,0.0369171382951417,0.0498484314705687,9.31975494306354e-06,1.99850226218509e-06,2.66199700524902e-06,2.6838541368867,0.434682049507714,0.534731632714164,94907363104034,5494040510975.52,5660335528808.38,1.45580999490827,0.0242109706362672,0.0244443357771722,2.02649301435243,0.162119441148194,322.749,9.68247,9.23600385003655,0.562227865344305,0.568197294157597,7.11740104829606,1.36727119320679,1.80305436579513,4.37333237689982,1.39420606718303,1.82384033045893
N150115-001-999,CH HF AS,2.94510698115243e+15,63201292679868.5,3.57595552969794e+15,79292805872604,84351608732472,3.97175179650677,0.13298371002115,3.73174497,0.249820626,4.83132401927689,0.333381639207692,4.86,0.21,136,30,125.889122009277,14.5947017669678,127.824126955318,13.1240494949392,29.3952277854409,1.68255705644798,-0.106973745134012,0.04,36.8342474233706,2.07275678434677,2.07671707386337,164.262890254559,17.2908578586617,20.7903447910905,61.3110868312513,8.81898532228931,10.7430127987321,0.184678192482915,0.0246758400661163,0.0305507921757226,1.09786689137256e-05,1.68937239365356e-06,2.09839335858044e-06,3.86412260221806,0.442288146059846,0.494940401247411,223931116591013,15899026232168.7,16928695457406.5,1.77966981908323,0.0449670500349544,0.0473056328546537,1.84963535109756,0.147970828087805,337.4204,10.122612,10.1709302608253,0.604234234779661,0.636286622659046,5.91908061544005,1.41906783548111,1.88063782319059,2.06184536950684,1.51944767208873,1.91209381156399
N150121-006-999,CH HF,6.154730031733e+15,134603703759351,7.23391389728179e+15,169676026773642,165496297413932,5.21060195456826,0.109481798896475,4.94252795,0.266214225,4.02364318058659,0.17634517302622,4.04,0.22,131,30,109.964897155762,19.5953044891357,116.255492954105,16.4057022475862,27.0578441931532,2.3335145713669,-0.326499230754361,0.04,32.720353807692,2.81694577714673,2.8420334847434,221.822829442407,30.5004253931347,37.5600390435357,63.4213991471015,9.76725165179082,12.3212862166484,0.167827069622039,0.0200427223138737,0.024568458241275,8.19836604020604e-06,1.36947000638944e-06,1.72039055034094e-06,3.79827477520074,0.549438888471035,0.6565324408855,347058603630358,32247684256196.9,32412839089677.4,2.0491653410992,0.0755168935859654,0.0770443916708636,2.35596766592438,0.18847741327395,371.26674,11.1380022,12.224370230242,0.710799246711881,0.732351977463621,11.3547089950977,1.85704955655721,2.29430135974486,7.51445234854941,2.12228807701405,2.5929584666772
N150211-001-999,CH HF,7.59974848999535e+15,134735019347008,8.67535260330719e+15,161622417551753,165539760283359,4.96216881090266,0.1206761209208,4.584622765,0.256876789,3.46190616639687,0.2239032406099,3.32,0.17,143,30,110.029563903809,26.394645690918,124.415535817082,19.8165712437817,32.729761743135,2.216,0.168750305143552,0.04,39.9343534256271,2.71038337880846,2.76417581096732,186.478018070658,22.7726677431303,29.3437309628912,57.3837716916796,8.35777256600876,10.6518729409214,0.186664697222941,0.0238325867989728,0.0280349282726312,1.34246063496601e-05,2.10497374214973e-06,2.61474649132505e-06,5.7639882723951,0.754559822845061,0.934666359073841,300619196967701,25029786459157.2,26391002098758.7,1.94972500616236,0.0638577092270793,0.0656909073720449,2.28807656016371,0.183046124813097,376.96820238,11.3090460714,12.9847183611007,0.783261516689908,0.815510045926468,15.6668375661929,2.27347716478703,2.74752304401554,9.85253865720038,2.48173861765343,2.91474913637885
N150218-003-999,CH HF,4.94269630777829e+15,88484948013810.2,5.7685762115574e+15,117387256176500,120050090984722,5.32360039821553,0.127569241322688,4.845304,0.316208526,4.07663668947701,0.159722305366646,3.86,0.27,133,30,109.815956115723,18.406774520874,116.156698385334,15.6890522758268,27.7776798702902,1.9322895100042,-0.243767227585126,0.04,33.6363667265182,2.36289807511649,2.34663144072802,193.282265022201,22.9864849988044,29.3304693966948,56.4124885486723,8.33694274120525,10.5828831494781,0.154209263715303,0.0200247711447183,0.0249436641531167,7.95498959050688e-06,1.28415679124983e-06,1.57765755480442e-06,3.60503703610452,0.46427339980871,0.538734953595125,258646177601844,29142419950159.9,31174174268326.6,1.85799779407691,0.0727602646156758,0.0741857272141839,2.57762352815428,0.206209882252342,366.22692,10.9868076,11.9081189536263,0.702792614468208,0.712313319424412,9.1791659393552,1.81846187021086,2.26966425813879,5.55410932439744,1.94446385063122,2.37692387001357
N150318-003-999,CH HF,4.86120905108315e+15,154565246287975,5.54219527593179e+15,182227560678766,183118923327415,5.82762736422521,0.20989827822936,5.267125375,0.26447924,3.11642338331246,0.319998662006277,3.27,0.21,149,50,119.326187133789,17.6872978210449,122.62647044705,16.6747349476153,31.3189183387408,1.54915359791468,0.0647219649658639,0.04,37.6015042232401,1.87825817919436,1.84558648820861,145.281353004717,14.4602229507208,16.2037078046305,39.0063394154501,4.62372513882111,5.42719610131714,0.118546189688032,0.0126014866540928,0.0152357534085495,7.74489093211952e-06,9.90548077258462e-07,1.18919589482161e-06,3.8114702809779,0.398071942054546,0.466076747040703,188969351067114,20209416483316.3,21275458928071.3,1.69805488099918,0.055689211239712,0.0568274965323214,2.30988677940425,0.18479094235234,371.26674,11.1380022,12.510021891606,0.743035988661298,0.746506178490291,8.59684786057404,1.19854291479764,1.39040586252114,4.76543577375082,1.20258325777255,1.42385219535508
N150401-003-999,CH HF,5.89565773830326e+15,111488339275030,6.69220385118583e+15,139586716944573,139296052426498,4.62335822632354,0.12917089832185,4.33451047,0.2409018265,3.14919873562423,0.142366391253919,3.16,0.19,138,30,125.677047729492,8.93068790435791,126.68019832169,8.55947126835912,31.6966238513771,1.46266837998019,0.147705353158773,0.04,38.9902064919888,1.80747256494335,1.78433806756639,176.763084094628,14.3630130776189,16.733615556253,57.1047971221024,6.42552696609048,7.72428164946004,0.181980257913604,0.0194460467255972,0.0223166121923371,1.24029295132833e-05,1.57365252382283e-06,1.81465534136698e-06,5.0471513194622,0.469051145803737,0.510619355323386,221244725930107,22350993384357,22548177761028.8,1.7724911662798,0.0566551723813913,0.0599648953985146,2.22887536004322,0.178310028803458,388.2772484514,11.648317453542,13.4245272807958,0.817088341535008,0.829302584694165,13.4518298183236,2.15757668600806,2.57704243561164,8.37906333061879,2.24708588702291,2.62079051233876
N150409-001-999,CH HF,6.85475483843462e+15,126203856083650,8.10579777060684e+15,165478551936130,168005460299936,5.50114041026107,0.148185714123625,5.111,0.285,4.21125409575723,0.181656612234415,4.19,0.23,130,30,117.164436340332,8.70790004730225,118.161834936343,8.36273160142267,26.0255516037785,1.66309341177451,-0.311477313925395,0.04,31.3521042799493,2.04906046432156,1.96873332348306,239.90685672305,23.5661599969891,29.1119352731523,66.4133232620622,8.33067660358356,9.91355592044947,0.168361679397858,0.0171503581396641,0.0209100845205445,7.62263743630176e-06,1.04965426215182e-06,1.18919008937132e-06,3.65084993465739,0.405849893728579,0.427896668607212,408423729908142,37298741106898.6,38277733150653.2,2.17722731230602,0.0875029224974266,0.0900592145585706,2.34499929855591,0.187599943884473,365.218956,10.95656868,11.9169699177151,0.709768302887827,0.720957883776407,11.6758506769335,1.97158011339428,2.24623545665797,7.99307636155957,2.08535836285185,2.3910198395268
N150416-001-999,CH HF AS,6.98721664408507e+15,126984752482410,8.29986102079731e+15,165739654452815,174862688606517,5.35929943990795,0.14435341465356,4.9678844,0.26499414,4.49916124750708,0.402843480739819,4.31,0.25,137,30,118.282600402832,10.6600656509399,120.380974014632,10.0447679124464,27.8667468654276,1.60936759105281,-0.00318399337455523,0.04,33.719404329473,1.96002717500564,1.96867323670595,221.378252010006,21.5544508248921,24.6290038044316,62.8236022107324,7.70830215974854,8.97457516739365,0.171620747180183,0.0171976116441145,0.020501639937385,8.93814335165219e-06,1.15705453166639e-06,1.36051232607602e-06,4.16956522418624,0.430385773862599,0.476387481669102,431312234909323,42296607386906.8,39639115668344.5,2.22401270600516,0.0935781880742343,0.092678832244026,2.28356165880512,0.18268493270441,354.29142,10.6287426,11.3705721036804,0.67653890297826,0.680881715047759,11.4714432808374,1.59212552704545,1.91998526116477,7.27383612615767,1.73985520089598,2.08601985026683
N150422-002-999,HDC 3SH HGF,2.09106279274394e+15,36866792751980.7,2.29666690127327e+15,44524427471897.5,44759744078739.5,4.15639258725155,0.129369113251719,3.894317235,0.2518986275,2.35463483404964,0.145881623736699,2.35,0.2,175,30,200.949615478516,12.7986173629761,196.953894343072,11.7720846603461,28.8657646487048,2.14554005018501,0.202141305664507,0.04,35.9803835223245,2.70115688567454,2.65325773703084,104.974040676639,12.3891350823763,14.9176423373373,37.6863655719581,5.56346589410504,7.00341442588235,0.110456327945868,0.0132078837976584,0.0171277889284645,6.31231340968027e-06,1.01204363989456e-06,1.19572959051746e-06,2.31627398281738,0.29687736704266,0.322021455275565,49976014224455.6,6851105065406.12,7208820892746.98,1.31216705395454,0.0268693285188042,0.0280132389337309,2.28123505919006,0.182498804735205,370.494243,11.11482729,11.7478161219848,0.699190551688352,0.717739679776212,6.23440876940941,1.4339794886498,1.75670641709205,3.92175478089375,1.53677789851939,1.82923450223295
N150429-002-999,HDC 2SH VAC,1.44164051470098e+15,26031657416629.3,1.61795885323738e+15,30804729341775.2,30750499304990.8,3.78367942469164,0.133629661489754,3.435180715,0.259986462,2.88202081929925,0.144975675017509,2.89,0.18,164,30,249.265899658203,11.4223775863647,238.470151328053,10.6748047750004,39.4500937196663,1.56141614851704,-0.493361095670947,0.04,49.9502859967353,2.05469706847415,2.01727380351696,55.9075444712415,4.83093053531751,6.01370688320102,22.5447224173244,3.11350948382697,4.12848416661806,0.0920594125890759,0.0124407083291419,0.0173083337583163,9.95256169634054e-06,1.52549431245145e-06,2.00456726981451e-06,3.23656233440184,0.328887011013773,0.394773243636817,47422676039746.7,4722762758530.84,4964953095384.88,1.30273313608576,0.0202153707212875,0.0210527582678943,3.71866197795964,0.297492958236771,342.733198,10.28199594,10.2759093958154,0.610881730715514,0.650478410816632,5.90107700537857,0.592973941473588,0.70223979478492,2.64590412864536,0.585625015161636,0.66900755785088
N150528-002-999,CH HF,5.90272056087002e+15,91943543190504.2,6.82532407200923e+15,124071534396962,118178943462170,5.06624669815593,0.118762824807088,4.66318482,0.2461512225,3.81053341563039,0.244325011942104,3.63,0.21,134,30,118.805686950684,12.2322626113892,120.971690441161,11.3268799038451,31.223948779292,1.93039657768492,-0.0346836195639743,0.04,38.0428755922099,2.35316558400383,2.40594596993508,176.946299848183,18.5123127693095,21.3904296834571,53.5610241409478,6.90540182394759,7.63615238231868,0.165407534149917,0.0180395459986784,0.0203173576286869,1.08706609835826e-05,1.50876863995344e-06,1.70288073344389e-06,4.75169701985608,0.541771329706129,0.570433411748842,277154376095037,25288403103649.2,27248325475000.9,1.89838171621967,0.0635804174759032,0.0686259700748801,2.32253925240904,0.185803140192723,369.250812,11.07752436,12.1516730865381,0.693924239258655,0.763061175964378,12.6206851126354,1.84906362336329,2.22550544861255,7.87012579949693,2.10042506472446,2.41993017527122
N150610-001-999,CH HF,2.66893876635433e+15,47342317542457.6,3.08925915548921e+15,61182206202393.5,62585216670201,4.05591369908437,0.125101804553275,3.6538577,0.27926333,3.64066570530151,0.150182634950218,3.66,0.25,150,30,149.716720581055,9.99337005615234,149.745014723396,9.48117167231526,33.3239880768287,1.49776288398292,-0.0987053530100969,0.04,41.9103477417359,1.9020202469518,1.92273598198234,118.658366099295,11.4084121740798,13.0989168429827,45.0648719718266,6.65336153051897,8.2226139022108,0.154506179146445,0.0220539254179769,0.0277528019050655,1.18207892948756e-05,1.81428063495859e-06,2.49734151673074e-06,4.08682464662153,0.427959083524688,0.511701236135202,126478313924213,14098596717922.4,14736356242764.3,1.54109744952505,0.0411784373678863,0.0448120252681861,2.36786446019663,0.18942915681573,341.991,10.25973,10.480600064874,0.620027210995435,0.64180587060231,7.83611500763846,1.32727651498063,1.50940631367469,3.7199476350626,1.33019281024169,1.48711840032918
N150617-004-999,Be,775718754156274,13200428395710,884839519287344,16429312378662.2,16682265179593.8,3.62092341542375,0.13104939693978,3.32943688,0.2489472435,3.17073639849674,0.209720880283543,3.29,0.21,142,30,129.810821533203,13.343318939209,131.823922781672,12.1917723831941,29.6282695839486,1.94367290559668,-0.194012959023012,0.04,37.6029847734929,2.42345672887204,2.56230557770562,88.6436876618658,10.7626074353267,13.3100217462977,36.9642764540182,6.08483755189471,7.71159738988224,0.113821090534535,0.0168080027351138,0.021679968229778,6.93079491270358e-06,1.19459504551856e-06,1.50855385935922e-06,2.1788219079077,0.281350650126068,0.330149043311523,32852774184802.4,3466108949902.83,3640991270368.98,1.2450211549278,0.016692612205419,0.0179428858603827,2.50951915232492,0.200761532185994,331.8012,9.954036,9.23944939252536,0.558170343864241,0.577656661408987,4.46454839733657,1.25384396191385,1.59296514915842,2.25254407159217,1.27149870053504,1.61622205816238
N150625-001-999,HDC 2SH VAC,1.74148064769164e+15,31552287147515.6,1.94748336907874e+15,35939390897013.8,38346430812261.2,3.48690104425691,0.126362008856049,3.196114925,0.2391337815,2.83689518189329,0.148602416663235,2.81,0.15,157,30,179.566467285156,33.9840202331543,166.883539749895,22.4905057600057,43.0395088279622,4.13975018103141,-0.215292740749991,0.04,55.0014734242991,5.38600577233934,5.22470529270802,69.9091469850898,11.1368916167478,14.8812911618398,30.394091528819,5.94102157520342,7.79947620208292,0.136746088714717,0.0223467012566951,0.0283125782177968,1.76132496715858e-05,3.77540342505226e-06,4.5274735156662e-06,5.32283695454017,0.952747110566965,1.0589065580392,54595470744291.6,4973881614572.46,5048864631441.3,1.32875607260966,0.0211906010487213,0.0205735323532323,3.50163331027886,0.280130664822309,349.58786196,10.4876358588,10.711472959965,0.644533459224306,0.657121028435991,9.86783226919245,1.96649955955417,2.6045641766474,4.548181135467,2.41507304102455,2.90285408349303
N151007-001-999,HDC 2SH VAC,1.57459497620496e+15,35863219136973.1,1.75338212813377e+15,42180912133977.8,41875234683537.2,3.83482193201321,0.125309963316178,3.50900398,0.250363627,2.69391846056543,0.250852978336627,2.68,0.18,162,30,197,40,174.6,24,36.8455027569636,2.44426591902092,0.344099358833737,0.04,46.4664216969451,3.05351087632523,3.1151396062228,75.0432887175389,9.78813848582979,11.3117894118112,29.7737453272968,4.97617373976048,6.10999587046671,0.113085968067588,0.0169018710346794,0.0215832020503757,1.05698085273674e-05,1.87223962362395e-06,2.34237735987743e-06,3.50043089019545,0.488270021275549,0.542107715410805,46937205314314.5,5285704913038.05,5344224698216.62,1.30020287530498,0.021671389822655,0.022619484464224,2.84129766267281,0.227303813013825,346.126596,10.38379788,10.2422866337609,0.607469939771809,0.646942339898729,6.5417060264018,1.03102569751851,1.24546834110138,3.03547887809635,1.13622113190607,1.30153253268914
N151020-003-999,CH LGF 930,3.46160970691749e+15,65884700862513.8,4.08326908932167e+15,85502375074151,83997681191223.5,4.01656027470307,0.129855653664619,3.69236177,0.25135233,4.22020746898326,0.19473121907795,4.12,0.22,141,30,137.704666137695,11.0037298202515,138.09543379192,10.3307261211075,27.3923545088616,1.59421820733839,-0.370306123851819,0.04,34.3649491758335,2.05544698897479,2.02175613968915,189.347202678383,19.9455460417649,23.8854483585715,71.4344040917681,10.1085703252513,12.816687869943,0.2004675281974,0.0258674056316914,0.0328958782294457,1.03617025813616e-05,1.61785198310073e-06,2.01737211987082e-06,3.60260654161932,0.410680471269293,0.493269462497667,198546390408544,17239622388637.7,18644339578449.5,1.72126297972053,0.0489868720528674,0.0508049568451521,2.07815008041121,0.166252006432897,356.895,10.70685,11.4777303796128,0.697701291986258,0.715164473568807,8.53991777865112,1.37213962047821,1.56346561176702,4.90614367409342,1.46194614616209,1.63680546286803
N151102-001-999,HDC 844,490803332887198,8913989922857.14,536345350150199,10470523257699,10433161622763.4,3.51848648648649,0.142373699362875,3.23,0.285,2.21472176244057,0.185825107023337,2.23,0.18,219,30,141.404006958008,13.7875719070435,154.935623318881,12.5278471282191,28.2615468050803,1.41064685121773,0.459108281514776,0.04,35.9778857351973,1.76415128815091,1.85775701115655,70.3972850394456,8.16695150193447,9.55310875494446,30.0771008008038,5.16451817803604,6.813703791778,0.0885316024564814,0.0146424264888346,0.0202888778592665,4.91804067370551e-06,8.95376251210608e-07,1.21790824179506e-06,1.5064903498263,0.186498386360099,0.227889616014508,16205133588352.6,2067219463397.28,2207073895390.01,1.16543155285522,0.0135285592464476,0.0130602142607674,2.67395920798278,0.213916736638622,366.916032,11.00748096,7.62332105951568,0.443820496308811,0.468226602986366,4.53396736401721,1.15041361565515,1.37164255612366,3.00267286548663,1.13749640324013,1.33888119034426
N151111-002-999,CH LGF 930,4.20630477216369e+15,79961915486260.8,5.04565741394018e+15,108446584134617,107459200651237,4.31571929705689,0.133404567515886,3.88246095,0.2525019915,4.59292043509856,0.210643948212066,4.54,0.24,132,30,124.678764343262,5.99736738204956,124.960112775347,5.88100178527248,29.8327627764876,1.50047191423004,-0.333666373292946,0.04,37.1756762749936,1.92414781692574,1.92831307201784,186.16069035592,16.9336972408082,19.6031902640458,66.8549117063914,8.56176627148666,10.7922954932092,0.202690820689855,0.0236939639756202,0.0310746886656946,1.24050360260067e-05,1.78291878425903e-06,2.07258852520213e-06,4.52955558330012,0.470622809742365,0.512387080902765,282045319529116,24283744540279.6,25059291926486.7,1.90683560466552,0.0597367644285343,0.0646798467417653,1.9911006400602,0.159288051204816,362.248425,10.86745275,11.9000700168458,0.709237815573559,0.742985023485335,11.4748848303835,1.7545824634164,2.073126207601,6.91620841498089,1.84903550356205,2.17078667625882
N160120-003-999,HDC 844,1.64999233762772e+15,29653584135146.4,1.79608559311554e+15,35114928115558,32951053720099.2,3.68308378209193,0.133616744843568,3.422729635,0.25226965,2.33478766494385,0.161834903545738,2.12,0.18,152,30,164.655471801758,20.1914253234863,160.709933373271,16.7507872717896,33.4098273623003,1.60973301428798,-0.224946317132936,0.04,42.2908649073649,2.0349293302337,2.06634542274502,92.8710717704158,10.0197510521573,11.6714268498996,37.5753433071816,5.59260802720234,7.2493872159944,0.130283942392232,0.0185905104286047,0.023993225930299,1.00829876333088e-05,1.56624050175549e-06,1.99690851764133e-06,3.25015783528345,0.357837969810415,0.442618065685956,51281626059888.9,7230935006247.62,7444351171970.3,1.31658024153212,0.0283368485710518,0.0285461954960538,2.43080142302093,0.194464113841674,353.43,10.6029,6.93643806733457,0.41100526688701,0.43498341665934,7.11552711703683,1.29618159170297,1.58620553298604,3.8431070895322,1.32047314516889,1.58379724859082
N160207-002-999,BF 844,169334081177750,3370262544844.64,179004796281153,3769436809526.41,3599864311100.41,3.20478428858542,0.138175684102166,2.795251215,0.261913499,1.41676220729045,0.121985568419421,1.39,0.15,180,30,155.346008300781,11.5833692550659,158.54463270383,10.8058579743165,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,3358063744664.92,581669423683.26,605062745237.797,1.07084110173517,0.00723930513536741,0.00719735949312938,3.56942134511743,0.285553707609394,309.199077,9.27597231,4.14932322418238,0.245414322493558,0.257405092615404,NaN,NaN,NaN,NaN,NaN,NaN
N160223-001-999,HDC 844,1.54880769595787e+15,26509470975845.7,1.71180658162179e+15,31819159875317.5,32982104702477.2,3.52630112791778,0.127117335366148,3.17174106,0.2431515975,2.75975024525117,0.128176437895318,2.51,0.2,161,30,173.027191162109,21.983226776123,168.825321605959,17.7321105736141,33.3353798890034,1.46386243988504,-0.310392534669818,0.04,42.5448289583009,1.90101845828043,1.92464380772032,95.9766040722942,10.2484241583445,12.0894435261039,41.9018510918423,6.52279379912405,8.16667906003683,0.146258961168884,0.0221882470568278,0.0283635887626855,1.13048852236477e-05,1.89840124882565e-06,2.39188043142732e-06,3.3847761460982,0.39914833069433,0.469586357521381,62831483295211.4,8141231263147.86,8716940821134.22,1.35675009556906,0.0298241122219398,0.0308027204591597,2.48072736150897,0.198458188920718,349.8957,10.496871,6.89833603790936,0.416622033751183,0.432545564916623,6.89176223364359,1.38437004018486,1.67968289510963,3.47352861730497,1.33485171539366,1.63188948791109
N160313-001-999,HDC 844,2.58440338966561e+15,42334961338939.3,2.86819183032209e+15,50125229329946.5,49899676082652,3.8468056809115,0.126892555992323,3.3604426,0.258157807,2.88467487951037,0.191401391183605,2.59,0.18,153,30,164.067138671875,35.8452033996582,157.558800097112,23.005869272889,32.3364550107021,1.59372845735313,-0.127418775443429,0.04,40.9868170119603,2.00966014603873,2.0575471995875,127.245315044129,15.0393391149902,17.7308658188839,52.3039082814961,8.36886365918967,10.8054127984723,0.175929519558679,0.0270305219349047,0.03585350896713,1.2762131806068e-05,2.21441608997033e-06,2.83624912176205e-06,4.05570379166081,0.51198548228707,0.617410218343501,109213422368337,12737116730224.3,13150958412527.6,1.49639113869145,0.0423579360364836,0.0381998191325543,2.39906513015349,0.191925210412279,356.9643,10.708929,7.27272795463088,0.42384749175819,0.443768087386316,7.30371943787049,1.83130538679156,2.41083386457361,3.24303703827372,1.85258257001082,2.33837751526983
N160411-001-999,CH LGF 930,3.43235732120214e+15,55369932271326.2,4.04515649339079e+15,73077199445441.5,72245767541875.5,3.82169228881408,0.116617154606044,3.54194941,0.252928,4.19405573887485,0.176502648365313,4.1,0.2,NaN,NaN,142,22,142,22,28.0766172855699,1.63950833027032,-0.218761194897107,0.04,35.3789728202869,2.159706856048,2.03746492974219,186.882865099136,23.7335984173175,27.8877826793496,73.1974032943083,11.9984840358316,15.0597703510004,0.211503438846694,0.0314856433379796,0.0396721919008629,1.14586119078119e-05,1.94538556036783e-06,2.53135037968878e-06,3.83637859682895,0.496494433534874,0.612877599131112,191767412032860,15965142854692.1,15881608079848,1.70431466076051,0.0446709533212493,0.0468281364144723,2.04291690304283,0.163433352243427,351.6975,10.550925,11.3450885407826,0.659270510927119,0.704903057755327,10.407524765148,2.09308344708414,2.58296394256723,6.55129568212445,2.10553843031982,2.50323582361817
N160418-001-999,HDC 844,2.84456950525196e+15,45302219715782.8,3.1259423274803e+15,53057683896034,53238871120385.5,3.89885009073708,0.130337611732688,3.57955326,0.246524145,2.53935583681789,0.186798362032141,2.36,0.17,146,30,139.571502685547,28.4058589935303,142.610421288481,20.6265244141117,34.2730485455427,2.10734560264477,0.0841182240247392,0.04,43.1012757229466,2.63254415483703,2.69656231957478,120.292246734466,14.4691868600646,17.6408612569798,46.7289289377833,7.38313846619722,9.44435111804355,0.164371291211008,0.0229562645517478,0.0302123295752037,1.33507674379954e-05,2.27662916527906e-06,2.80823303462407e-06,4.49106634934481,0.589047383618512,0.699370482494596,102509492910095,11722698832400.5,12467940570025,1.47755089992816,0.0390124784532295,0.0387858308194418,2.39906513015349,0.191925210412279,371.242872,11.13728616,7.88505017379978,0.474909977063622,0.476092103871689,7.82669526228571,1.26666148491325,1.43508969622118,3.2750267700497,1.3397923656866,1.56016023704521
N160509-002-999,CH HF,4.7641776940895e+15,74382662309060.6,5.59950835838775e+15,111493075621649,112323978609699,4.77365503392863,0.143953255248723,4.35504985,0.246243857,4.04830516844954,0.312671078419859,NaN,NaN,126,30,113.846252441406,23.2642440795898,118.410364513827,18.3841814996023,33.4129146668697,2.46646299576276,-0.0762464696503362,0.04,41.1120391688943,3.09030247213403,2.92276779013132,154.81386548137,20.0296118860973,24.9100777420492,49.9689179281742,7.46525467885047,9.32773832075562,0.166674559489469,0.0205254463177333,0.0264006475008815,1.26071801035207e-05,1.98823047374993e-06,2.49950500505318e-06,5.14797725161124,0.698244139262413,0.83598557461444,275328262025735,34775443527612.7,35794105017261.6,1.89327046192301,0.0796685087097033,0.0826782452730663,2.37868892406138,0.190295113924911,356.21783748,10.6865351244,11.0054365322892,0.652411191348344,0.662380050328927,5.82500590552826,1.27456347162222,1.64680611712837,0.660886828794213,1.54271650590261,1.86864406664897
N160602-001-999,CH LGF 930,1.55049105595805e+15,24816844547818.8,1.81935065235704e+15,32090110212754.5,30826414998009.5,3.49297419802687,0.120925334113999,3.172991355,0.279536094,4.04534587216917,0.143576214326052,3.99,0.17,145,30,128.956893920898,10.0429792404175,130.573631864303,9.52350562469416,31.9324726204392,1.56986594594056,-0.0454338037780311,0.04,40.805299538282,2.057320052871,2.03072185339434,119.87003383554,13.2863739671411,16.6740371861027,52.1750934332045,8.8143766294233,12.1521003215077,0.174351649489835,0.0286601318474469,0.0401280780611811,1.2428040638474e-05,2.27944946920514e-06,3.06559371500699e-06,3.71939842428168,0.44828997024283,0.566856153773255,84816102040348.7,5935896776620.75,6406885448388.11,1.42614125077516,0.0245508116414377,0.024654729596979,2.00289297006529,0.160231437605223,377.685,11.33055,12.7746976485508,0.763251649108131,0.795876269504449,6.12993095355655,1.48530902902283,1.95192000251716,2.35956199274124,1.46900940389518,1.9524493389634
N160807-002-999,CH HF,3.71755446387847e+15,59747711492909.8,4.38528472442884e+15,80663074537982.5,80488012064421.5,4.42786371911728,0.119714778082072,4.1532803,0.25060468,4.2518510782191,0.194716892260293,4.13,0.2,147,30,117.214721679688,3.68869495391846,117.658318045083,3.66112378550587,32.544503131862,2.03458452172957,-0.152551008669334,0.04,40.1837996619716,2.53137017469306,2.4570516075396,148.561311746569,14.9787718631333,17.5189291089575,50.003851820039,6.49916140239217,8.00971277070607,0.163545933078688,0.0175890040148625,0.0223267467355052,1.17778391090814e-05,1.63496895447954e-06,1.97290692109878e-06,4.60656886541937,0.497961489099609,0.53615964862208,214540131627981,17092111205157.7,17670242780057.7,1.75800812710739,0.0477761680485065,0.0497104690579833,2.37981162127284,0.190384929701827,352.54548864,10.5763646592,11.171602944086,0.670316330575938,0.679868635761911,11.2024396698081,2.11366786970045,2.56563374303464,6.54946528853983,2.27199334298441,2.74512939333997
N160829-003-999,CH HF,5.34756886083099e+15,85152905758846.2,6.32996663872911e+15,128482843444899,128368716594066,4.79070010449321,0.126069095847871,4.2851783,0.25049828,4.27542725487507,0.318808745368755,4.21,0.31,131,30,118.793174743652,21.0267391204834,122.814359395031,17.2185628046701,31.1712245452438,2.76726935075443,-0.276679489515981,0.04,38.3404681074125,3.45000305838911,3.48415083030829,182.755515590615,26.8290725466225,32.6963693995733,59.7717194301848,10.0612344709757,12.5461906921719,0.186310687702823,0.0241582604839304,0.0287840097860156,1.21975353682642e-05,2.08493348283956e-06,2.60916355998337e-06,4.93149129492627,0.758973307889888,0.846816200777792,320841942172125,37831683168958.5,41730570104877.1,1.99304709019004,0.090311849749461,0.0955471207417042,2.30295549904907,0.184236439923926,363.56253516,10.9068760548,11.7834292403591,0.70819847882065,0.734543628599207,8.79659328552904,2.49895127741046,3.30587301078206,3.82201121993568,2.72883221793855,3.47874149856127
N160908-001-999,CH LGF 930,290396460096014,4811208778215.46,324179779643551,6107992455024.62,5522149405854.25,2.612,0.134164078649987,2.375,0.285,2.77809502823259,0.31182085961795,2.73,0.17,227,30,182.989639282227,10.9436149597168,188.15829268883,10.2809322217022,39.1736407908697,3.97707835455514,-0.0959598577288643,0.04,51.9927795790772,5.28974365213576,5.24725590252218,43.169662854503,7.90913285493776,10.8765369941687,24.8380333869048,6.16756817020184,9.5894222260308,0.105181353609661,0.0240555922426403,0.0373230021853926,1.1418435608981e-05,2.97008355813987e-06,4.813047101496e-06,2.60012582102346,0.52103508221231,0.715506491692196,8442081259573.39,890196800579.513,876482524530.359,1.11592294685548,0.00766090540750808,0.00755192281584027,3.28601244040685,0.262880995232548,351.6975,10.550925,11.1843393462346,0.664299060110737,0.676810412657796,5.70407395888996,2.040137446774,3.1748829996308,3.0618614974233,2.14751550383165,3.13845991337093
N161004-003-999,CH 2SH,164769694735086,2754391049480.52,178611359858913,3202853639816.97,3133261544078.56,2.78193152224246,0.12550337122581,2.54700301,0.26354463,2.00268740583383,0.120189553608957,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,19.3740638162698,1.9511195532972,-0.0128506301408085,0.04,25.4959105598691,2.6302163386823,2.53288743542884,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,13107337122854,1293683467057.51,1336288651455.13,1.14687839787616,0.00941488679778613,0.00994989593018225,6.06707076073019,0.485365660858415,338.4675,10.154025,2.26686961788527,0.131680473160035,0.139917135931317,NaN,NaN,NaN,NaN,NaN,NaN
N161023-002-999,HDC 844,4.64635781377129e+15,87898194633598.1,5.24088594810121e+15,110587529283821,108531279205864,4.40731975060475,0.146613016639571,4.049269265,0.244798888,3.24220245112623,0.388321943624181,3.02,0.19,125,30,119.467781066895,59.6623573303223,123.883532038589,26.8024109643019,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,251933063181178,26749184796334,27870764566533.6,1.8435906455023,0.0669374916909857,0.0673171459776691,2.25023549273783,0.180018839419026,376.433244,11.29299732,8.09167901358997,0.481851401082542,0.501514838872392,NaN,NaN,NaN,NaN,NaN,NaN
N161030-001-999,BF 844,1.67246210568863e+15,27609126375335.5,1.85463574684489e+15,32524212310174.2,33936588563601.5,4.13485124367747,0.115385848633152,3.82533935,0.2573864925,2.86194227881887,0.242316697245745,2.59,0.19,138,30,121.839691162109,13.3456611633301,124.509425891361,12.1935589468713,24.4484520097721,2.54081634503727,-0.197906403581278,0.04,30.4446989574797,3.11443703831808,3.17004957994321,155.371804616689,24.1795905894669,30.879220387119,56.8777721778828,10.345625021472,13.3128588995081,0.141079640548388,0.0196871201687761,0.0237726673523323,5.76600522489014e-06,1.15630378288104e-06,1.38152019490695e-06,2.07832607561846,0.356030153634382,0.389144552785423,80049240043217.3,9260323007869.34,9535559289776.52,1.41089308585659,0.0324784322520812,0.0330066652477861,4.73995470630988,0.37919637650479,388.3446,11.650338,7.57038229583338,0.460069318900755,0.472379703290529,3.61394298622483,1.20267654819944,1.57476416974783,1.52673637441676,1.33895874168867,1.66951795337167
N161113-001-999,HDC 844,1.99107288200404e+15,35535487194755.8,2.19375263220445e+15,40598555535762.8,41027970618471.2,4.21425105110627,0.191328722431233,3.601955685,0.265177585,2.34513133733129,0.218068987029673,2.42,0.14,148,30,120.870323181152,12.2713603973389,124.758968337675,11.3579016076771,27.0035603046972,3.54765741300402,-0.101557458991337,0.04,34.0932993340325,4.34315821825527,4.55824384691393,152.61296772399,27.9965395260254,37.2575389271393,59.0702949545072,12.5103972032613,17.3199301512315,0.164650603011089,0.0253231017345251,0.0318574361497095,8.32142544750396e-06,1.93621394463822e-06,2.32653387423981e-06,2.81511987392149,0.568089262893226,0.668775767413917,75176696492774.6,7258684116728.44,7374306545303.59,1.39604263647198,0.0280074211083514,0.02792274416538,2.43570672944979,0.194856538355984,391.96778688,11.7590336064,8.77131815365356,0.517313437841418,0.557019628179978,7.99724883109974,2.46539953458308,3.43083549997948,5.13819528337655,2.76663485316466,3.77190257358254
N170109-002-999,BF 844,2.32608849755185e+15,38157750607250.5,2.60057342588199e+15,44572529824726,46421257040027.5,4.15837253515507,0.116304826056139,3.895922165,0.2583775325,2.85596213989344,0.12963724721756,2.79,0.16,135,30,108.83863067627,31.3027057647705,122.475003428871,21.659102218126,22.3707442440719,3.07326633405556,-0.00794844439115667,0.04,27.8048363925192,3.80666818576833,3.79756911216576,210.19884701865,43.2158407880391,58.736175529649,75.4152154851719,16.9619813405225,23.1994587551099,0.1700715570808,0.0254951133490893,0.0359980322826023,5.81432979524704e-06,1.38115869970504e-06,1.66329009933435e-06,2.13301472759857,0.463128411693876,0.534714048363987,141703625781591,13217297475170.7,14042478997566.2,1.58105216292556,0.0399374460758601,0.0425391681861,4.60340892711467,0.368272714169174,392.228046,11.76684138,6.85497722187645,0.408655880509776,0.419209027147784,7.48837227600854,2.53836658322576,3.58541639083408,5.27468447531796,2.68018700879086,3.78370919486039
N170226-001-999,HDC 844,6.57477771422539e+15,120426332502175,7.39703742836571e+15,141922448839992,135654479691057,4.56426781152247,0.115966481362944,4.13371847,0.2477667735,2.90885623769686,0.209851342454795,2.95,0.15,127,30,115.746543884277,56.5658073425293,124.529542692271,26.5032849421843,17.9666358263717,2.44329071698057,-0.618720082815981,0.04,22.1728126734105,2.90831541363859,3.08181886768715,460.050503208139,90.7072318550995,132.627076785436,155.379274265161,33.164806954355,49.3295193485096,0.282741297535112,0.0439016226760295,0.05670619760861,6.18358399413167e-06,1.44904223937892e-06,1.82292373143617e-06,2.40745692497182,0.514323560203465,0.628309376573533,342680292078444,29227573386022.9,29618522282546.9,2.03940057998806,0.0685701874027025,0.0744727529094296,2.28937460293526,0.183149968234821,383.96190888,11.5188572664,8.41136560862038,0.479602868511845,0.518971747624656,9.55411558531272,3.01093699377434,4.72203381287434,7.094407075724,3.22015806183793,4.90945042327409
N170328-002-999,CH LGF 830,5.03848851421821e+15,76782519929446.2,5.80516492631396e+15,96685654486458,97463042573089,4.22536092959795,0.114536109522571,3.92032415,0.2487341965,3.60605649290938,0.156572080567873,3.54,0.18,128,30,101.447067260742,17.3558254241943,108.105603939287,15.0229217533714,26.4399943637748,1.61770188534879,0.394061004692764,0.04,32.9219514946974,2.05805212061468,1.93127053017749,255.95429065255,29.6923410975076,36.3558579054797,91.3381122655476,13.6073507742051,16.6255237459774,0.245206919034888,0.0326482558353101,0.0391640091542617,1.16816872196605e-05,1.83536855381677e-06,2.22329295726411e-06,4.31660919334627,0.54691869056195,0.610688304575048,316730875766792,25879347763578.7,27729793432938.4,1.98474138989342,0.0665847769390624,0.0711309341554698,2.44684375637123,0.195747500509698,384.615,11.53845,9.4796017841038,0.574592211887948,0.57826530349355,12.5122427401323,2.90393638708396,3.51432545990907,8.2035258203245,3.01954708750036,3.43894068386789
N170524-002-999,BF 950,5.55362388655979e+15,88425026866061.2,6.22761093721926e+15,105664072047475,103291001506143,4.44370063416688,0.111155561591287,4.0755,0.2375,2.79494005774051,0.144933813426637,2.86,0.17,138,30,161.773971557617,28.9351863861084,150.316382700152,20.8265341279873,27.7045269969628,2.24917735637084,-0.203567391341355,0.04,34.3217351947596,2.7347290143683,2.73348517347767,203.548833037709,26.9623949371491,31.5451893826247,70.1320676704661,10.982901777213,12.8852715110291,0.195821740024836,0.0247790697784291,0.0294300283735853,1.02441454724668e-05,1.69599746528516e-06,2.04401978713893e-06,3.91600115182976,0.553008477312326,0.642076394370397,250848629364030,23934050979067.4,24872268968772.6,1.83905039865242,0.0582807240177912,0.0608764304958826,4.14890192297251,0.331912153837801,412.560114,12.37680342,10.6899771223762,0.652773646859051,0.659847276570849,11.3862976594252,2.87392001934124,3.81447794310972,7.46014374322986,3.0460745473901,3.84536372939939
N170601-002-999,HDC 910,1.46274096512716e+16,246467990198294,1.64726838319793e+16,290873102462534,307302578849562,4.93086844548907,0.173059885643512,4.27076452,0.256107346,3.09990396411389,0.206966771953525,2.98,0.19,165,30,153.385437011719,18.2354679107666,156.518999725279,15.5825673754716,27.3067451697343,2.82242682654191,-0.309614133766224,0.04,33.6493420564791,3.55836148514727,3.46851216345938,317.585753889402,48.7846938926039,62.9832122520207,104.032440611733,18.0291865875345,23.4758182548063,0.28551226074478,0.0351722135531062,0.0420034692463329,1.4472063102125e-05,2.75058720138994e-06,3.04196827036267e-06,5.81641950868732,0.987045449286963,1.01899263558875,633634261821488,64183380487921,69662853099129.4,2.62584758543659,0.141060173832189,0.155899552871086,2.24570351615346,0.179656281292277,395.720388349515,11.8716116504854,10.9532039852916,0.666649548052913,0.691176797091995,16.8506684817007,4.40119199427104,5.79692497773099,10.9506616283266,4.75157330776769,6.26021826095978
N170702-001-999,Be,364316291378323,9915036750286.95,404105786981120,11352447488818.1,11080379977642.9,3.37161419456614,0.120133973382405,3.008468835,0.269353861,2.49564878911083,0.212207095178484,2.59,0.18,157,30,111.594,12.3314,118.156904620355,11.4054566619113,21.9684469237364,1.36257612442713,0.00975012124105996,0.04,28.2278662168726,1.73745816784536,1.80876107253368,109.871513271568,13.7472679841322,17.4812505681787,50.5297424328261,9.13256060586431,12.054110314337,0.116657394201595,0.0202377104273616,0.0273486328641089,3.95165857489917e-06,7.81393131704552e-07,1.03762590449672e-06,1.12571980873588,0.159554613402744,0.188463354139519,19535375909525.5,2245588241668.83,2322382825767.32,1.18322589135173,0.0133789491635956,0.0136187435932931,2.18756254870401,0.175005003896321,346.71483,10.4014449,5.3833342731376,0.32381148003726,0.333259298867222,5.18754815670159,2.96406278095746,4.78045779501541,4.02926173408738,2.90808589341341,4.7767388053093
N170730-001-999,CH HF,2.82175642891304e+15,74533888647285.6,3.31258157745246e+15,90495170083940,84845627224729.5,4.36045092154163,0.118729279615192,3.9848871,0.243455474,4.00838535871949,0.177520812846053,NaN,NaN,160,30,127.177,10.1837,130.568424796112,9.64324529228953,31.5231636712603,3.30986408830502,-0.102342374053041,0.04,39.1565148268105,4.22517401073125,4.26428386551394,132.990494401605,20.7828937216782,25.8201557584105,46.7333828505967,8.18190495295918,10.2536871153673,0.148803136801861,0.0176224641298496,0.021866689808789,1.01116256549305e-05,1.97589919739075e-06,2.34110282579968e-06,3.79317445825394,0.656328836110903,0.732492205083211,156416290521772,12259488023849.9,12392122003457.9,1.61823633585051,0.0370967390283374,0.0367842079565504,2.42074223840665,0.193659379072532,374.57958168,11.2373874504,12.5261878525088,0.76578146364384,0.775889599214924,8.41936563998419,2.17818911781533,2.99155067101837,4.6064837036346,2.53396211769662,3.33911632442776
N170813-001-999,CH LGF 830,4.9423008452387e+15,134223281303189,5.74976755287514e+15,160543705552836,163279213645543,4.1579769238689,0.115123837516598,3.88360437,0.242531504,3.67970139570562,0.228238861470209,3.79,0.18,136,30,111.56,16.8483,117.420182162204,14.6901493793696,23.271035331928,2.05872515458174,0.218568275523934,0.04,29.0011164687443,2.58700270805442,2.52795704436936,298.387512286713,42.1890506548011,54.9424748677159,107.309089801341,17.5551977014108,23.6380485204982,0.254896794419359,0.0345485205172871,0.0409714044277789,9.38824350337041e-06,1.66833857269204e-06,2.03097730728481e-06,3.44009877581644,0.518458203153811,0.583096991435314,346587559851997,28335231341759.6,29044803238773,2.0476461529592,0.0690191722095079,0.0736866036792949,2.41833391129003,0.193466712903203,384.615,11.53845,9.5273488231271,0.590542268162418,0.584882935449327,11.1951085945995,3.26161635833101,4.28323228033538,7.75712384843355,3.43132233619767,4.31390569136654
N170821-002-999,HDC 910,8.71278544423343e+15,230329172649625,9.91724881446188e+15,262358620547930,273684413006036,4.30793764358309,0.115088256802937,3.9896694,0.239948074,3.37371511029436,0.20630146595339,3.26,0.18,147,25,148.915,30.9292,147.756742119756,19.442775043319,27.5527029626532,2.92684668915981,-0.266289289729394,0.04,34.2278714654026,3.52367179753309,3.52806733832744,264.518850296875,41.3597369216813,57.1342167647252,92.7991770622283,16.5260782331546,22.4082587644593,0.259833386570397,0.034206771643146,0.0430875704121951,1.34244880462504e-05,2.60344680091459e-06,3.0817847116226e-06,5.04297314390052,0.862674941983812,0.983841809746983,439700119669300,40220452140647.1,41825099594111.7,2.24169987306866,0.0903946234615822,0.0967426168729171,2.18759573231206,0.175007658584965,403.04854368932,12.0914563106796,11.2797440300272,0.677399238763405,0.669603283121305,17.0405247550158,4.52024058974239,5.747755833889,11.878523346523,4.88967754779592,6.03675165204163
N170827-002-999,HDC 910,1.66194950463033e+16,440857888279434,1.88104646499297e+16,529604787773168,513780240004816,4.70261850853822,0.11678951331918,4.34340228,0.2447059685,3.20407971051929,0.16260205823569,3.1,0.19,154,30,142.277,16.4886,144.996727779105,14.4498916557928,28.0772693298994,3.35244027419552,-0.272128175981304,0.04,34.3679776869121,4.04108519831864,4.26443755279784,334.898506705953,56.3358261337121,72.9906724943223,108.522595319069,20.3258846817665,26.4182493139849,0.304439633793588,0.0374280786423551,0.0442299683679477,1.61738759017847e-05,3.27351616873525e-06,3.77883033866278e-06,6.57124626396244,1.2128924371395,1.36548007453519,783226708904929,80918003778958,82460255385350.6,2.93099827452853,0.18120960361633,0.187067239744243,2.25158546200137,0.18012683696011,407.592,12.22776,11.3989437481945,0.66335959689291,0.685123299142642,23.8091980412407,6.80810276199271,9.15570729042482,17.1688223132465,7.44913705283154,9.82601176206821
N171001-004-999,CH HF,9.15568339396477e+15,241836316360318,1.06982782004053e+16,297358783867844,312350659741252,5.3473718250823,0.119534195215996,4.8799125,0.271036463,3.78703006387367,0.191114256311414,3.91,0.24,135,30,102.79,27.9409,117.751766919595,20.4464226894557,24.7850400454691,2.31153804349069,0.123912380210625,0.04,29.95161052818,2.70367607415168,2.84749529988486,309.034144492204,46.8503175199227,59.2496027522085,89.2251168095807,15.1089260191028,19.0429151457939,0.217038268491782,0.0285544041681202,0.033877231664547,8.89533824254591e-06,1.54945219100011e-06,1.92437156267075e-06,4.07550231466577,0.656510698179027,0.771324500402407,494716792511362,50872414446253.9,53046609460969.8,2.34873230381358,0.107447586946861,0.118597455488351,2.33435215834285,0.186748172667428,360.6329136102,10.818987408306,11.3847737831485,0.644353196172212,0.700669512972386,12.3014371714844,3.15331614156452,4.23935181404669,8.14969549591863,3.28823168990541,4.42924338976806
N171015-001-999,BF 950,7.07717772263405e+15,186676128417033,7.95450900111294e+15,207994490588902,214784245952707,4.67226980588593,0.116173310539871,4.281483275,0.26995903,3.00713925935752,0.133826198282131,2.92,0.16,146,30,237.098,20.5994,207.908944974805,16.9815313469639,26.5425136162356,4.16888473644076,-0.201262659468212,0.04,32.3997843972913,4.9621025063106,5.24510040866284,201.593800815106,42.2719957426594,58.8247938814244,66.2766958871547,15.1260397139447,20.7802777629282,0.174861158803725,0.0238671962683664,0.0295379402619342,8.23918474431784e-06,2.06565748923938e-06,2.35259260883232e-06,3.30815731891978,0.777676103617048,0.848128277747753,330925421765924,30208343032938.5,31847179454291.8,2.01711546880246,0.0749132234005732,0.0755836758507855,3.74156225286061,0.299324980228849,418.74851571,12.5624554713,10.9949544937653,0.673430835408437,0.689461268876485,11.2086485851909,3.61002080764835,5.08203290236351,7.79769696415372,4.06040772951659,5.63124501805722
N171022-001-999,CH LGF 830,4.95575153060415e+15,131152705322701,5.85860749448002e+15,155748674888645,162140917373511,4.00380320985779,0.11528439539228,3.71752879,0.2584188385,4.1408029221595,0.20718958525348,4.21,0.19,141,30,112.897,13.7269,117.762169818827,12.4822798455584,24.3421996444247,2.86564524154283,-0.118685107442103,0.04,30.4896602717853,3.62916829470777,3.54113364302689,291.410433114549,48.0353054460429,68.4542248808473,109.256229425593,20.8428408865865,29.3614440971834,0.271927285719764,0.0386466418219779,0.0494431782677955,1.10178746769859e-05,2.29227148606372e-06,2.84913463754416e-06,3.8793835945541,0.732226434665986,0.813124625453011,413065293188054,31831362298554.4,33795935675519.4,2.18615673371168,0.0749739002354657,0.0816197647553127,2.38869324906331,0.191095459925065,373.07655,11.1922965,8.93708349095045,0.531105775274272,0.557831591775065,13.3998473041277,3.89239591231147,5.11209820068807,9.45205450239769,4.21024053456325,5.44494773088702
N171029-002-999,BF 950,9.10229136301333e+15,239955165067739,1.02538313154255e+16,276707047269586,288551834479694,4.81118211357945,0.117368690280651,4.45444778,0.250862092,2.82289922584493,0.153980949653024,2.98,0.17,143,30,196.214,58.8642,153.97197373997,26.7288745813524,24.1917634315924,3.38630746055899,-0.165815356006351,0.04,29.5674002789216,4.23242326257803,4.18819722431688,294.860764366773,58.9462257263389,86.3844149514574,93.1572843566826,20.1179878941842,29.290639646038,0.224361011771348,0.0320022609608079,0.040278093024807,8.77554668006375e-06,2.0514035695246e-06,2.48005657207923e-06,3.67395607251343,0.812724782375299,0.933099172134253,441359716224309,41360645691530.4,44550407709020.4,2.24376811611208,0.0932128373933367,0.100253512527888,3.95078563616837,0.31606285089347,435.4984563384,13.064953690152,11.8506921967545,0.718259586248735,0.720490412287397,15.0245224905937,4.26522833652117,6.25706645837572,11.2333893847016,4.63064338462273,6.82551190615391
N171106-001-999,HDC 910,1.51300001188161e+16,400513915338858,1.70783934847066e+16,473948901553786,456115504569492,4.35466717812427,0.113681505279151,4.01124618,0.247104462,2.96183867794638,0.156361038112209,3.02,0.18,147,30,130.065,15.7374,133.719565445197,13.9362691745221,29.0410231691929,2.59009852253201,0.345591088561545,0.04,36.0635512985246,3.25571276636296,3.31427706717493,336.341364594501,47.9225551239961,57.586582696816,117.182686607375,19.0708338599722,24.1514929649478,0.345304226281033,0.0438333956485368,0.0513287259914483,1.98583981853877e-05,3.49109151473968e-06,4.08658639246057e-06,7.48304533444603,1.11126577086602,1.23479708137773,678411490489526,68142515882968.4,70093679029418.2,2.71580845452244,0.144105166638135,0.161361710051724,2.68938273676396,0.215150618941117,407.592,12.22776,11.4535302484248,0.675684043546463,0.707196184581457,18.1448050693053,4.11872487556069,5.43786704419409,10.6091200755917,4.6018049237421,5.89743849579716
N171112-001-999,Be,525257491429501,14192408314209.1,580739531566283,16161914285871.8,16664842313461,3.29309989045994,0.123974212783808,3.01215835,0.275829574,2.46236372674528,0.30044184141384,2.53,0.16,167,30,130.557,5.99543,131.956601444339,5.87917496706461,19.5339256701537,1.11909674150318,0.018364090481986,0.04,25.1197759730209,1.4899109648237,1.43984838122035,149.093906946112,17.9089893652113,20.9107655483188,68.3790164595156,12.2525933487865,16.0948760383198,0.140271596344582,0.0242758138325833,0.0323406911028405,3.73007001547632e-06,7.18707362304111e-07,9.98964489599777e-07,1.06557713556193,0.143368147753818,0.176095909750077,27955987016375.3,2870077686632.1,3226228270974.02,1.22381318277184,0.0151358795065502,0.0162617633492681,2.21990132682775,0.17759210614622,315.5104953,9.465314859,4.30213113786421,0.251814132151747,0.271035277263675,10.5047073930089,3.18785195949101,4.3082325465612,9.43420406419569,3.17965877471277,4.31189172365359
N171119-001-999,BF 950,9.8517293687092e+15,304691797211806,1.12287879989021e+16,345870108877840,362037414731286,4.83636576016699,0.118415217735799,4.5343956,0.25583785,3.14176185812496,0.143316451883637,3.27,0.16,149,30,206.51,37.1112,171.728818003779,23.3303760688762,25.1007706967621,3.43809911209362,-0.117138477329078,0.04,30.8032401617631,4.32759432206444,4.09526899491278,270.802040203502,48.9797488401194,73.1877883017024,84.4379411335456,16.6044510649006,23.6863576820005,0.21147734842301,0.0280951995035792,0.0337543575039226,8.94855578158245e-06,2.05432949332933e-06,2.40255748652231e-06,3.81814993685082,0.822617620619742,0.913988428923776,513688275644013,43519418645117.9,44536728706322.1,2.38766987710876,0.097554321419385,0.0994749187668824,3.95092257854138,0.31607380628331,429.274178400887,12.8782253520266,12.4711077168186,0.742422248006626,0.75869910899128,12.3381603421622,3.67573569932571,4.86591701670384,8.43695705318395,4.04751143155926,5.45303340577346
N171210-001-999,CH LGF 830,3.18015861312607e+15,84139509364800.9,3.68990119055573e+15,99387773326417.5,101422079728028,3.75117933027239,0.117383949332755,3.399267675,0.282444975,3.70007148868424,0.159441615421063,3.73,0.18,144,30,109.197,11.6854,113.78173448784,10.8885489749754,24.5788019687262,2.94083734077756,-0.109415168607905,0.04,31.1466593622557,3.82673495695355,3.74826540891097,254.177239066343,45.9893017672408,59.0642472540287,104.228341436293,22.4357931778555,30.2946152573313,0.263787402659897,0.0438315218223056,0.0579467376750071,1.10022489184688e-05,2.56474079426071e-06,3.26551133565468e-06,3.53608791621309,0.710535834785792,0.816936233185939,223540260931335,18097797754427.2,20096752530190.5,1.77859172363619,0.0481763393835952,0.0538797271300109,2.77022166358658,0.221617733086926,369.3457845,11.080373535,8.48445142108731,0.504692122957085,0.512257482076055,11.4822358673315,3.66755738210075,4.84204654146313,7.86746041522262,3.93932727999384,5.16337873259771
N171218-001-999,HDC 910,1.48574220179991e+16,393293007241348,1.69025240378082e+16,439824655754142,459070236803436,4.62475753482586,0.11994512070652,4.34064177,0.2473781285,3.26354392301909,0.148439545457625,3.25,0.16,143,30,109.589,12.8156,114.745178524588,11.7852958813169,30.1844029953991,3.28662532027754,-0.0918804678689464,0.04,37.1137117822143,4.06415689172602,4.00808904730603,319.826723604806,49.7329964832765,63.6118926401679,103.483539739729,17.7763408990597,23.3363356404088,0.313340061259712,0.0382608928137134,0.0443555945941983,1.91340645978182e-05,3.54780692437937e-06,4.51334818930917e-06,7.79729998664242,1.31245837345693,1.5653506965626,750287251793418,60768485785159.8,65694689048672.9,2.86036405777633,0.139950917740862,0.160446460737024,2.51269907263093,0.201015925810474,405.55404,12.1666212,11.3672897580995,0.658106426845356,0.707300634020687,15.8584069460573,4.3452823801986,5.7570178716711,7.99334788656364,5.11128329744241,6.48667372622132
N180121-002-999,Be,867002491563882,23207563990993.8,982387181038602,27776487667430,26235564750015.5,3.72162766531286,0.121982526617324,3.2288448,0.283179648,2.75975427813385,0.175812022216591,3.1,0.16,148,30,95.4794,8.82665,99.6636990384387,8.46774502939989,21.9765321171736,2.42390044134025,0.113615193255695,0.04,28.0534711255335,3.04564671015462,3.09801534263788,174.076411269106,30.4486800636228,37.9210819598562,75.0371564698847,16.4436454492061,20.4527075912612,0.170564835939464,0.0290748515141728,0.0387235265650843,5.73332500620209e-06,1.28140303226818e-06,1.74337087665439e-06,1.75716723100078,0.330671612641025,0.384195451377839,64368948638506.1,5796565176259.38,5854946134481.62,1.36073834620062,0.022736324698061,0.0238705535435164,2.16568178386687,0.173254542709349,326.5533626355,9.796600879065,4.63934059572248,0.270234725386069,0.281482429605286,6.14257784792697,1.92164141342235,2.64979618080685,4.34945073350125,2.02275246813706,2.7426690143906
N180128-002-999,BF 950,1.73023408242088e+16,457290606386659,1.9534802612552e+16,542117634509708,505766887373012,4.88666176354225,0.116095467917796,4.302829775,0.255050395,3.04598311418015,0.144583375161089,3.04,0.18,182,36,119.102,16.4345,129.949566904661,14.9503118375361,30.8844060046659,2.66575375586015,0.017827112340568,0.04,37.9305226751598,3.24979448250855,3.37127813561216,313.890234852005,42.5619607623783,50.8288975382707,102.57387247303,16.3719215168962,19.3703139448217,0.316419117939036,0.0393737888362556,0.0464978301362146,2.04627656012217e-05,3.62109855395336e-06,4.09913284131214e-06,8.25770720797415,1.22297521686559,1.34985739436497,798021341119326,78464851017040.9,83109368532415.6,2.96418123708553,0.180794770053662,0.188463351051485,3.89260378131288,0.31140830250503,424.981436616878,12.7494430985063,12.2589416762001,0.748356781967356,0.760212479062796,17.4653998085988,4.26228474537345,5.69609256148444,9.17776724887343,4.79474235116767,6.16139520619346
N180204-003-999,CH LGF 830,3.39797715740547e+15,90433782869804.4,4.05894218041375e+15,113671451348034,117639209445195,4.00255032735538,0.116977413409097,3.486756025,0.295847271,4.16670792577602,0.217189023138134,4.45,0.2,136,30,96.6803,18.0214,107.106652505643,15.4483591975894,22.3742015935544,2.63543978458586,-0.12723247919948,0.04,28.2343533869069,3.40089949622381,3.38639943542624,309.49540619484,58.0337175476538,74.8715008051059,123.551116659276,27.6083632988979,36.2489688914558,0.284621027995028,0.0519495824740232,0.0641362354015785,9.74167083784999e-06,2.27701928685486e-06,3.06498549188102e-06,3.22048004101825,0.634029860784704,0.776546035884651,312558676288261,23657852467079.6,25613869556291.7,1.97545561749705,0.0610133494353027,0.0664019571169325,2.5161693140229,0.201293545121832,379.3181206815,11.379543620445,9.16301587354633,0.522154784475745,0.572930817351944,9.7263780579686,3.20799162847692,4.58525505970723,6.48265431367396,3.44073053420838,4.64852902301855
N180218-001-999,HDC 910,1.04745480281512e+16,276925568488899,1.17321196463169e+16,309533494605206,315109485410654,4.73290282933254,0.118434780778814,4.4251114,0.2653358835,2.83275698962761,0.219494983649127,2.84,0.16,151,30,107.283,9.94499,111.611483948232,9.43982589880371,33.3237979670075,3.44955174254712,-0.388655228901805,0.04,40.8308037283133,4.18807140359072,4.35102373186994,228.14772967204,33.7215894257843,45.3447679691373,72.3609306881342,12.1886375250907,16.9560085409146,0.241500058920344,0.0304006075085957,0.0350182199129714,1.80085328760766e-05,3.24704637048295e-06,4.06539182402675e-06,7.48459674097223,1.19168201056686,1.44037318883278,419202704108986,37913456431325.6,43065240369072.2,2.20013350711143,0.087224109377841,0.0983432022475865,2.55187771713741,0.204150217370993,421.7762016,12.653286048,12.3986921096896,0.696796208337693,0.754538604187553,14.9002049098678,3.4416485160442,4.71930964744427,7.28688191289495,4.1185540991046,5.49148902446986
N180226-001-999,BF 950,9.54121102154148e+15,252405740064613,1.07405889423942e+16,311876267085822,297266880032066,4.66450289445296,0.120303165260911,4.164385325,0.258181785,2.67122110085344,0.213425642406191,2.96,0.16,157,30,122.234,5.98702,123.565596036624,5.87124412646342,25.8213676814018,2.66075569735446,0.0711680583523935,0.04,31.9795416456916,3.37466758265568,3.28864806999963,318.414861403783,46.8318617628832,62.1573287980661,107.022513403287,18.1493536409906,24.6261064445918,0.278718698665208,0.0336455860821406,0.0421074631858922,1.26949778985094e-05,2.4259752569953e-06,2.74339769861607e-06,4.98745390609625,0.84242212750227,0.861070526521758,419306871056125,36915516911944.6,40267986124499.5,2.20291231658575,0.0874499858178419,0.0877917088718694,2.94398869197406,0.235519095357925,416.48180788454,12.4944542365362,11.8101982293626,0.713383482269641,0.712705809990357,13.5311059834097,3.83872550489362,5.19246018933206,8.50100853514865,4.17657841866541,5.53843184015184
N180311-001-999,BF 950,9.02259558227422e+15,239128171509874,1.01347241732703e+16,272008447430858,289694087085854,4.56243538841743,0.120116455719316,4.07819135,0.242605452,2.65173314277732,0.201683202840836,2.91,0.16,156,30,114.521,13.1436,121.200696235348,12.0388630036767,31.1438482547016,3.41926148965266,0.0125439864037974,0.04,38.5729761697963,4.18271888655693,4.29976115672901,241.048551829765,38.2495412378401,49.4525609951453,83.0015195673442,14.9434790457845,18.7485276755154,0.260902831135548,0.0333044654723698,0.0381835606089942,1.7141405240961e-05,3.27078587271259e-06,4.12491574548046e-06,6.59803697054872,1.15489384991234,1.31425104004129,383004949722664,34742387583459.6,37631034049251.6,2.1244518692441,0.0828394083640833,0.0884631424559066,3.30066061030716,0.264052848824573,427.106343799962,12.8131903139989,12.5272142757683,0.746481557615144,0.742080897569261,16.3959849039688,5.15544873627044,7.04138728689191,9.64594523548212,5.55004128821581,7.66656515533354
N180317-001-999,HDC 910,7.91987001714548e+15,223374556381384,9.15536377423599e+15,266102860087173,259196272198358,4.23505639390653,0.123003970489657,3.89374505,0.2605617915,3.68273794887306,0.210607436447912,3.61,0.19,NaN,NaN,117.594,26.0929,117.594,26.0929,27.6727709033162,3.21509534853896,-0.383724188885562,0.04,34.4988826256254,3.99158708518837,3.9584674468875,292.528740284408,54.0293611837375,75.7499140166973,105.568068478529,21.9768605234903,30.837118116635,0.296128400071807,0.0488386585934682,0.0633439956916298,1.55021130979182e-05,3.44159136874327e-06,4.26192251042182e-06,5.66654363101999,1.14576067190348,1.346057904361,401359983057960,35909452414219.8,37415988794706.9,2.16345731392153,0.0832201689431744,0.0891029773545853,2.17453127968138,0.173962502374511,403.556435643564,12.1066930693069,13.3658697676627,0.794570972242649,0.802127160145659,11.9863766784303,4.0580130455501,6.17973013776736,6.28090929140322,4.4483872347186,6.40023260288105
N180409-002-999,CH HF,2.45106352005424e+15,65150221903420.3,2.79680689970027e+15,78421930373693,76654648362132.5,4.85895596783895,0.142058937957346,4.2842986,0.2857666785,3.61482373002365,0.195660734450059,3.3,0.19,166,21,181.937,25.3507,172.485641283208,16.17197762393,27.0178870105296,2.93085210669728,0.227591170547911,0.04,33.2354746967064,3.58456311774307,3.72171685714706,126.276895018721,20.0733262702233,25.1509078255673,41.4639494767772,7.56162362629021,9.77480732926583,0.112181171723694,0.0150894968303432,0.0177086972424043,5.55606751564384e-06,1.11922403797582e-06,1.29344645438727e-06,2.23266586737446,0.39536169487931,0.427709256167268,98109269067438.5,9395473037061.92,10034474172056,1.46387452752654,0.0317793012327343,0.0346378817976001,2.35887663495099,0.188710130796079,360.6329136102,10.818987408306,11.6304569308578,0.679526018361861,0.694376973263841,4.1841996032163,1.70207697780279,2.38830065491844,1.92693989621093,1.84441325848621,2.52828951601292
N180422-002-999,HDC 910,1.03422329975996e+16,327343840051858,1.18905044779058e+16,381577298329722,397169423868024,4.64446319154999,0.119054968913147,4.30882,0.2671235175,3.30932835227315,0.17752789170762,3.49,0.17,147,21,109.009,13.5729,120.203137863227,11.3991969626043,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,565123478282790,48456774920806.7,51291717157235.8,2.49069233208102,0.108924176902089,0.112189348933529,2.56035501704462,0.20482840136357,407.561733267327,12.2268519980198,11.9529451687713,0.701844251981433,0.722468170183362,NaN,NaN,NaN,NaN,NaN,NaN
N180429-001-999,HDC HyB 1000,8.329807231428e+15,253447174828640,9.51860261439335e+15,303053308995848,301580020063738,4.6066627963532,0.137158818429193,4.235598465,0.268994381,3.33819193377809,0.299237218273042,3.33,0.2,168,21,115.876,10.8052,126.786934520328,9.60796475797238,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,365758183087095,38013696467083.2,38384869193397.2,2.0893008891083,0.0874897618579862,0.0906812664154559,2.41196131361619,0.192956905089295,364.53627,10.9360881,11.0648910401647,0.648645500054664,0.671401702461679,NaN,NaN,NaN,NaN,NaN,NaN
N180605-002-999,HDC 910,1.6107548150266e+16,426165229420374,1.80946637088888e+16,488906794877096,488105500431476,4.55336465817863,0.119170694716938,4.183042375,0.2456238775,2.79419699637064,0.125673423414498,2.89,0.15,157,24,127.426,19.4663,139.161517533574,15.1184521864887,28.5895753864467,2.73817498134673,-0.269753451523514,0.04,35.3016473017842,3.3060232860006,3.41413637149557,334.252274185093,46.8596118552801,62.5164707929429,111.88893745536,18.2230396840217,23.8680788010623,0.322848338500484,0.0397138885588,0.0484047753248766,1.79859694096927e-05,3.28588072839468e-06,3.67686340486444e-06,7.06291949088173,1.12922826492772,1.197576902247,673126815247695,58876185122440.2,62882026893495,2.70506133300164,0.129833059382961,0.141639431777033,3.44143929711791,0.275315143769433,401.417388792,12.04252166376,11.10465143522,0.648135703110839,0.673859601464445,18.9663553664705,6.94594701306674,8.64576263173536,11.9162163650168,7.28396498946179,9.00277623846525
N180610-001-999,CH 2SH,1.87819146521682e+15,49965022328055,2.05229928633504e+15,57525232249896,55976214551817.2,3.64262946789632,0.116780537055449,3.42225473,0.238566603,2.14881446888887,0.140431441320156,2.2,0.16,155,24,150.865,40.5445,153.927065771508,20.6528857327578,27.4427065906246,2.92358323733041,-0.498393734199918,0.04,34.5842573748819,3.58463886774498,3.90663186177581,136.819890158521,22.6776203259777,29.9458808078404,55.3903441882208,10.4937113742968,14.5335287863894,0.156975579692212,0.0234809638918547,0.0304254906553874,8.18078851473819e-06,1.67532731310936e-06,2.0942196738494e-06,2.64551630920026,0.475508468197404,0.551381578125172,81674341785782.7,9693145162237.78,10109646327077.5,1.41636839639236,0.0344358236662397,0.0340828653653813,5.0120155520635,0.40096124416508,387.23076,11.6169228,6.34555225277381,0.380140560895604,0.376148750207114,7.35292606427734,2.19754710235902,2.93385393650456,4.64164052138218,2.35783837193182,3.15735957245338
N180618-001-999,Be,1.29224897133842e+15,34342696931161.2,1.47637546880346e+15,40134800372089.8,40615600322486.5,3.19438797644871,0.114423143276981,2.93217044,0.238892339,3.16723642752754,0.142972981575213,3.33,0.16,154,24,117.831,2.90446,118.35307202787,2.88342197065468,20.3533075951662,2.34142123971737,0.0294933580747224,0.04,26.289754668758,3.07036126078347,3.06329711377322,242.043530160274,40.9487721600028,55.5672738276232,113.850649986831,23.079606776743,33.0671033209827,0.245061035844306,0.0404147842739635,0.0532029137036812,7.07735094920697e-06,1.6035136755943e-06,2.11869540682666e-06,1.97457510810763,0.373720254997123,0.441508255371018,111332939448811,9067066323893.41,9682637516909.72,1.50201162267762,0.0308608051521042,0.0304628568305401,2.2794257343732,0.182354058749856,337.982730327743,10.1394819098323,4.80772644902868,0.281203570630441,0.300313701834068,6.70621989666306,2.31838607302066,3.45555797866166,4.69498862945405,2.42894079065924,3.59588666101228
N180625-001-999,HDC 910,1.34739895695687e+16,356802698941966,1.52782216325054e+16,417748299193518,409310697067356,4.55299163632068,0.11763441905957,4.2214846,0.256155929,2.98082354753525,0.137330820388221,3.13,0.16,160,24,111.217,12.132,121.145500078553,10.8272661183897,30.5776963156966,3.49440437343093,-0.165680237493649,0.04,37.848570530566,4.23764700297941,4.17725630963804,294.509304268155,46.6647324902246,61.1576769002144,97.9311419200271,17.5761105335792,23.7507590193742,0.301452797494968,0.0378376222616827,0.0488449465644485,1.92800554134067e-05,3.87976005872637e-06,4.44716631711188e-06,7.6568854370845,1.36152021041555,1.4894225181245,635138023384996,54935209534237,58222517854022.2,2.6314151284114,0.124426358878872,0.132200913743398,2.33254474007237,0.18660357920579,406.369224,12.19107672,11.4918774660999,0.669265630633568,0.708414508300999,13.2262519155467,3.46178380928768,4.74121161624802,5.55460082765084,4.32025377222346,5.34880671656101
N180708-001-999,HDC HyB 1000,4.74087622914896e+15,130753281402316,5.3985603018778e+15,153104492774662,156497254640512,4.0046184293798,0.114561396505025,3.6349071,0.258357915,3.01800325692331,0.217559508564332,3.26,0.19,173,30,157.478,14.8263,160.524950140908,13.2916864882106,29.7984709741,3.61704139748417,0.00522338558115978,0.04,37.5682999359819,4.50069437515219,4.60367157973134,180.512652727779,31.0522521941537,41.2171889023915,69.266308998239,13.7286145130516,19.2312942692416,0.212587234482305,0.0310764743528052,0.0390565530535298,1.30475689107533e-05,2.82749239159756e-06,3.46469504284897e-06,4.4757537505853,0.853451811488684,0.988291121714032,201583379356111,19134847895856.9,21290265567570.8,1.72897951314942,0.0539974892001285,0.0552079218839299,2.21703291292548,0.177362633034039,346.090734738,10.38272204214,9.8680833159784,0.600919005633541,0.59154781842067,13.0506927657852,3.60708388461823,4.87214552607082,8.59295369314579,4.1391272573943,5.29619166343486
N180723-001-999,HDC 910,1.53756813808792e+16,421773749689878,1.75123227094677e+16,497248158386172,489245400671068,4.87515448711818,0.119133851975204,4.4880413,0.273804231,3.21823115454603,0.140172497624973,3.26,0.16,141,24,108.476,5.37255,110.028054389654,5.24279327572192,24.7714765796838,3.31060543129657,-0.570386167850732,0.04,30.3088792487088,4.0597839870624,3.9964114929342,433.347928889262,75.1485136105168,112.781866836452,136.059121070332,26.3876052040213,38.0930436562731,0.336367036625571,0.0420454474901246,0.0512399377176819,1.39079905644061e-05,2.98402638372774e-06,3.49467070386176e-06,5.85434675006058,1.15240771908048,1.28778406321995,779994864633877,62793042466163.4,70628953202561,2.92362884435488,0.147991192074565,0.167785562531879,2.28296752670554,0.182637402136443,399.460947192,11.98382841576,11.0167330950075,0.667555605492167,0.687444013807998,19.3969233038094,5.1114675852739,7.43335943068206,13.4578809239611,5.85897348897286,8.28754279725339
N180827-002-999,HDC 910,1.03551392401977e+16,285663376409861,1.17798893678874e+16,329007162664988,322064833636994,4.4840304949512,0.135168804689795,4.2214618,0.273394211,3.14634302112316,0.143474871190777,3.22,0.18,156,24,112.891,9.48359,118.713096220923,8.81996692927251,31.5860792005794,3.75959495526735,-0.257015237074569,0.04,39.1030849789595,4.64197876748002,4.46100416232597,248.281189128624,39.7709283017769,56.0847040542598,82.5630662364564,14.9200016647594,21.2089814685472,0.263534394843483,0.0340292916985153,0.0418650879836481,1.78267721782813e-05,3.60389303124021e-06,4.5451126948771e-06,7.0941487067404,1.30163051345276,1.48422790240815,515288224753560,48226679866188.4,50141134797025,2.3917696711101,0.105759841777495,0.112874402433893,2.30754037250478,0.184603229800382,402.30553176,12.0691659528,11.1870866882905,0.681344903598681,0.690960102641508,16.9672931901417,5.04040261647557,6.42141179455488,9.68588951784005,5.56493200856887,7.19924500527632
N180909-003-999,BF 950,1.22504457344935e+16,337104107415685,1.37641502912968e+16,385546656432344,406462854987846,4.98444314561206,0.119515504855314,4.7405,0.256768375,3.1344920457203,0.166248487310174,2.93,0.16,156,24,111.304,10.1149,118.0455980622,9.32091055806001,28.8206174791708,3.36721097825469,-0.242115414090476,0.04,34.9689983153977,4.0721354911926,4.19149297438859,284.757898289098,46.2372896040552,60.753617577041,84.5955728989484,15.0575096692066,19.8302053188859,0.240399436374343,0.0270506725630088,0.0328609673552236,1.34642350053506e-05,2.68377663070756e-06,2.96764824005197e-06,5.93958591619638,1.05116257095359,1.2021696377694,529298405691400,48905893245684.8,52575051011413.6,2.41899236365679,0.105262710121369,0.111398500120175,3.85956795207912,0.30876543616633,427.106343799962,12.8131903139989,12.4226176550489,0.736826261146033,0.762869483443833,15.4579293101681,3.8393950374084,5.05644059686488,9.49199596473694,4.57652383425786,5.66766563009539
N180930-001-999,BF 950,1.52785125959903e+16,434376931745083,1.71911440361904e+16,497106654267200,500973844074372,5.50122568676858,0.119653472413129,5.1502388,0.264620011,3.02107727076068,0.136739934645147,2.94,0.17,132,18,89.2598,24.1482,116.734558580704,14.4318222940627,25.2841267463079,3.07678072507894,-0.35880722838799,0.04,30.4624048357634,3.68786045530377,3.81843722965868,366.408862310495,62.9519102245981,82.3884286476216,100.279627538436,18.104240683932,24.8145412187342,0.248535540166221,0.0295348352530179,0.0349291070882638,1.05937830167128e-05,2.13962340284236e-06,2.47956533285561e-06,5.09586623833192,0.951691781656371,1.09916434961345,668170958543570,64526424025200.8,65714510488173,2.69315791943751,0.137518781610643,0.159471618142105,3.80568328915778,0.304454663132622,450.48032281389,13.5144096844167,13.6927246878767,0.807623189591069,0.87042196002059,15.2700124017335,4.2802693104343,5.79820279667802,10.116371662014,4.80976513203046,6.16744913763306
N181007-011-999,HDC HyB 1050,8.0703847914402e+15,216040137047845,9.13390841877386e+15,244428437237847,250664240700474,4.34522546419098,0.121033648046685,3.98949973,0.2558420585,2.8672871281741,0.248895580208111,3.1,0.15,158,18,124.175,16.0717,139.179274187217,11.9883965045861,26.9406190696697,4.39340408451955,-0.744033436457369,0.04,33.3816403211144,5.59244711905814,5.48991290360272,272.06573383264,58.4233783170064,87.6232468975948,95.325185435095,22.1687890665983,32.8277192117395,0.259685099343254,0.0364422376525331,0.0456056095752244,1.27104610512424e-05,3.35827093329384e-06,4.10597385564306e-06,4.78289071396568,1.17561180850374,1.3619379678609,281442975757565,22337683561480.7,24144466884082.6,1.90699554253214,0.0591206899167238,0.0601239648611733,2.31126841889764,0.184901473511812,371.717634519,11.15152903557,12.7940109987576,0.748067009961822,0.823841255696072,19.2554394639436,5.7421905819752,8.73507340566996,14.3612553109218,6.64359518434317,9.50578130706568
N181014-002-999,HDC 910,1.67372099882964e+16,446342142942454,1.88151147334266e+16,500524387843644,513371856032728,4.92808247485687,0.121313377456864,4.5466392,0.27344439,2.984944639999,0.124801273335527,2.92,0.14,141,18,116.752,10.2377,122.678732268996,8.89902031044787,28.6929987450437,3.82265964276596,-0.564848565094603,0.04,35.0806703377187,4.77024522367466,4.62998583202907,339.279485290392,62.4336145347451,85.410434872853,105.266412571256,21.4371616384268,28.7697131068563,0.29916788096838,0.0381465638905554,0.0454386335151284,1.65617132305611e-05,3.64388951984797e-06,4.34103345241666e-06,7.06846475507909,1.44073251572508,1.61653711821203,708683549020399,59816362032263.6,58172851218735.2,2.77521701351092,0.131788439723884,0.143435900703518,3.85956795207912,0.30876543616633,394.2594211248,11.827782633744,10.7773621261931,0.616848864011224,0.674585003910249,18.729542813642,4.9318312545504,6.91142236375254,11.615310452212,5.96380522938241,7.69959009380856
N181028-001-999,HDC 950,1.05050264869762e+16,280878258602074,1.19173516605583e+16,330281687743142,313563495485634,4.56824770276025,0.119714778082072,4.231616635,0.2502107625,3.17688290844274,0.126676964351554,3.15,0.14,149,18,132.548,15.6614,139.636500227833,11.8151797598764,32.4366616598528,4.33189864798106,-0.566531523481508,0.04,40.0274513022023,5.18587836478545,5.3811778450839,222.271218238423,40.1152172888506,56.3781441366669,73.615691161611,14.7160827954239,20.4497535174481,0.240512747046089,0.0308942550010021,0.0375968595392041,1.72142465429454e-05,3.82787231201621e-06,4.41100216440258e-06,6.83085036959778,1.40383518420803,1.53663165800223,502305315351454,38037581320300.2,37810170582215.3,2.36583824311032,0.0865461599636319,0.0891047219287691,3.85956795207912,0.30876543616633,385.730543851488,11.5719163155446,10.3280782694676,0.619535376027201,0.614715496974881,20.5961996883826,5.32248427250207,7.07387810077066,13.6719892989166,6.26082668070459,8.02531736100722
N181104-002-999,HDC HyB 1050,1.01156393597081e+16,270310946202970,1.1577919488017e+16,308578976410492,307049338588868,4.50496090539642,0.122660936167315,4.15990465,0.252214987,2.98176146012909,0.236084809154094,3.38,0.15,156,18,129.682,16.935,142.039435785432,12.3341789473288,32.3236632152892,1.55180826952165,-0.101972142163482,0.04,39.9354129754686,2.00086462398045,1.96384906973553,221.434623493229,21.0441465791987,23.651918213975,74.319816698117,9.53820243459207,11.8596915932874,0.242131723790211,0.0289320785589423,0.0358336371975077,1.71867304758131e-05,2.32386492106671e-06,2.96689406537839e-06,6.72611958417501,0.660290787808025,0.791839430310407,404478265512916,30586739132210.5,32731001110534.7,2.17015604191641,0.0765481039965326,0.08245193188991,2.34876722224918,0.187901377779934,360.56610548343,10.8169831645029,12.110236217441,0.736818827238771,0.747910892471074,22.4919910705092,3.6066836476502,3.98517733195267,15.6726168027832,3.62730325889484,4.14982068767606
N181118-002-999,CH HF,4.0795865163819e+15,109232399800131,4.71876963081729e+15,127441466117468,131446397921787,4.38492980394785,0.125796950026719,4.06460312,0.280693897,3.62354940050552,0.145965741327543,3.66,0.17,157,18,123.226,13.2453,135.089819734355,10.668258370479,29.5557398827611,3.59216848651938,-0.501284866596211,0.04,36.543359728314,4.37044805062223,4.57396330515209,169.59604252955,28.8751437050921,38.7259391800492,58.3815586013984,11.1420841783701,15.2168249823597,0.174054414684573,0.0235080783119277,0.0294364089365586,1.03431527475432e-05,2.20996046107474e-06,2.65380767364088e-06,3.9572835873501,0.760826321554041,0.831133464794306,191798300810834,15389804276800.2,15284295142368.3,1.70471779199179,0.0442621137481041,0.0453636850511103,2.64322407875464,0.211457926300371,357.319542132,10.71958626396,11.5672236330485,0.693636379807334,0.71054956044261,13.1130491238776,3.73637242250392,5.34685633237622,9.11718012317435,4.08214391030381,5.68616041961553
N181203-001-999,HDC HyB 1050,7.15734940163431e+15,191925209480498,8.25530866505628e+15,241263318373958,243169968184607,4.3865724817593,0.13456180855102,4.05626155,0.266376523,3.416188843137,0.200720021579517,3.57,0.29,136,18,107.7,12.9263,117.32885144224,10.4994495351012,27.8225073269815,2.63010873525727,-0.713156001100506,0.04,34.4413832632117,3.2384823746,3.21589714649136,263.16447440594,36.8098087466408,48.2491342302696,90.8870740477426,15.7210749801144,20.1168203445454,0.255314735958667,0.0338120441539955,0.0418200386580708,1.34122329662472e-05,2.4691959288928e-06,3.02062192021031e-06,5.12310244432786,0.789559855816593,0.917339970729686,314774782659849,42579501506882.6,43711501629987.6,1.98052611432944,0.100001107794994,0.100002431904663,2.13785593068253,0.171028474454602,388.690261711138,11.6607078513341,14.063860088069,0.828014187137315,0.862460278397716,14.8843970594024,4.02345165918498,5.24338926733186,9.72377377348928,4.27730057010923,5.58029186664294
N181209-001-999,HDC HyB 1100,6.06446572592096e+15,230280310152854,6.78677658976138e+15,258753963600034,263694160067681,4.45815254767115,0.178276742193129,3.95520245,0.2485190215,2.66097493958217,0.28928492156742,2.83,0.2,164,18,133.684,25.5499,153.944297455689,14.7149728295422,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,161560788649221,19284420026909.6,20449893500702.5,1.63139942911385,0.0525858979557996,0.0537748878350863,2.15748012230834,0.172598409784667,365.884455539311,10.9765336661793,13.9542711168762,0.827611337705962,0.87512184081395,NaN,NaN,NaN,NaN,NaN,NaN
N190120-001-999,HDC 910,9.08318206615087e+15,281089089149756,1.02795281404975e+16,329702798679224,319664570161372,4.41415863887257,0.124849898818873,4.08081772,0.27160994,3.04112279198508,0.152019093804954,3.09,0.2,146,18,113.494,14.7908,126.595855748756,11.4276556781696,30.5171846197498,3.71022201217424,-0.5147988341444,0.0282842712474619,37.909035184332,4.55398409838997,4.57692016060394,243.807289112122,41.1029300682903,56.2975918377538,83.6275721445416,16.000181397513,22.5487406318264,0.257337327226315,0.034726965452242,0.0459592836966166,1.64335591803862e-05,3.48784665155272e-06,4.34162968375553e-06,6.32148760678644,1.19335708964061,1.37125352474917,418553064620153,44037176033541.2,46935245361484,2.19771135476822,0.0985362533025103,0.106107357629399,3.85956795207912,0.30876543616633,399.67759223301,11.9903277669903,11.1145091075944,0.66674016879699,0.676016901737047,16.8101896985987,4.52707878079562,6.44981554494391,10.3968844512018,5.21091789187456,7.11176751513382
N190203-001-999,HDC HyB 1050,4.38333800619193e+15,136060898086160,4.95679523843766e+15,156932632242635,158722571626270,3.93907878359782,0.118516504084265,3.5955144,0.2478831865,3.15548908283236,0.199329633768022,3.08,0.18,165,18,137.324,28.1301,156.960007450105,15.1616839096622,36.4060884617739,3.71234806528148,-0.383712353148139,0.04,45.7788898429687,4.74063228193552,4.65330175052336,131.154652486177,19.5042577581446,26.5184018959554,51.026081419777,9.13320861870248,11.9248692976234,0.19015906733368,0.026360582177278,0.0335495828688295,1.72668986277308e-05,3.41479474157714e-06,4.25196925703612e-06,5.86794974213623,1.00339313636617,1.12728461809557,150927134752459,14761447590992.4,15835178579630.3,1.60501802727758,0.0433571129496184,0.0443563147189243,2.46397629920623,0.197118103936499,354.436481690212,10.6330944507064,11.6530130892986,0.673742577393503,0.698355805238428,18.7528424037446,5.31815900947502,7.38101431087178,12.7556309015989,5.56892469195721,7.88649238313639
N190217-001-999,HDC Iraum 1000,5.87552864649815e+15,157692457694424,6.73665198111164e+15,185109814208149,178808632021668,4.64031595966697,0.117914351053579,4.29314975,0.26200981,3.70050819362464,0.257424655346162,3.42,0.16,141,18,98.4827,13.7059,114.086725433011,10.9045560997649,28.6019705765191,3.59191634809172,-0.399330230927801,0.04,35.102597266487,4.33078516942602,4.4205821882928,222.613489964368,39.4748163689381,51.4109167036919,72.6256084809414,13.8138250867698,19.203009249272,0.207447739344961,0.0260791573257155,0.0328075680599596,1.13493272124844e-05,2.28185173057119e-06,3.01649535417972e-06,4.59502266232366,0.87021374466098,1.0250670380566,264007498546740,21222334570145,21459581735214.2,1.86892192325936,0.0554399311628868,0.0564670419512987,2.24959141970762,0.17996731357661,387.702,11.63106,12.7382879340686,0.776026431394447,0.764756002200349,14.708856450615,4.24645245521957,5.64365623589508,10.0523981665694,4.75692699156105,6.06404168568002
N190318-001-999,HDC HyB 1100,6.8593901179639e+15,184330477434026,7.82420696046425e+15,209825872228213,210805689221486,4.2906785742318,0.115939823281851,3.88019045,0.2573370925,3.34355534117332,0.14168838973859,3.3,0.16,157,18,138.287,12.0402,144.071543307521,10.0077243496901,40.1634579021089,4.35765036271011,-0.339905336499214,0.0282842712474619,50.2648516085501,5.63570811791151,5.30680193108307,137.830640958474,21.8977863971956,29.266358521933,49.7817689449425,9.31143064524271,12.0157417559974,0.203256157329136,0.0275113236939165,0.0319049491159418,2.24770950913034e-05,4.24246867908757e-06,5.32386881605792e-06,8.24793513476235,1.40328348268761,1.52346262434527,237822952497637,19198205088357.5,21266971155984.3,1.81041068920914,0.0487635047536781,0.0544126799983331,2.48457922287606,0.198766337830085,362.15243409281,10.8645730227843,13.5523354184211,0.80629107182582,0.834045825010538,15.5984743022119,4.22268633470027,5.32645479615008,7.23522530483879,4.96059066996069,6.13151410662618
N190415-004-999,CH LGF 830,3.73585173134733e+15,119365869157310,4.33791139476195e+15,138402243123140,153847848301702,4.26620145595943,0.130766625337942,3.72204592007657,0.2375,3.67716186930688,0.202787385844027,3.75,0.16,128,18,115.855,34.7565,125.431499157739,15.9836931288116,27.1341527262184,3.16018063840697,-0.401274502277374,0.04,33.8835820087065,3.78296482809367,4.0687319037031,207.628902421793,36.1111774026973,46.3115770103455,77.795110352172,14.9298452499591,19.8458538085386,0.215342573142342,0.0297736743249866,0.0378860490349683,1.08390150020098e-05,2.25647026302771e-06,2.75489188875789e-06,3.79968200958814,0.712684731979877,0.811763481954949,250875233585813,18578370051954.2,20136143624461.3,1.83935660480129,0.0501338556377116,0.053121590259199,2.6041683129908,0.208333465039264,371.73175826787,11.1519527480361,9.09560744668102,0.547834799981175,0.546839912685655,7.1766292209178,2.27833747602567,3.05591143811521,3.32688344824592,2.59552183466227,3.3448860679296
N190422-001-999,CH LGF 830,2.08576746403639e+15,59862879495314.4,2.42351643817461e+15,72604925889272,71155256833847,3.87001885888024,0.116611558401153,3.560030475,0.2535141785,3.5654175627463,0.159475438801472,3.75,0.16,130,18,94.5658,22.0866,115.858059047204,13.9531434666003,27.9507684520307,3.20001402620867,-0.166100770235062,0.04,35.2094071841228,3.93689107089683,4.05829878662481,160.555284555541,27.188205111959,36.4532862269523,62.9502345646856,12.2372390407248,16.5853951883174,0.180904969071052,0.0269384073464094,0.0341780272432111,9.74082535250876e-06,2.07036919913005e-06,2.57177180428099e-06,3.27736330786641,0.6149246575001,0.672513156446112,148578990304858,11178503499769.8,11592043775628.8,1.59955433629325,0.0349224944092461,0.0360884225550964,2.9911421694508,0.239291373556064,378.051198158424,11.3415359447527,8.87436743176717,0.54756863180085,0.568641020902263,4.93514993467649,1.78399813498433,2.61816542016021,1.62376590128941,2.00730728100947,2.87645590406296
N190527-001-999,CH LGF 830,4.04414203103731e+15,115750979910883,4.72753401053307e+15,141673696189036,146771306192551,4.44988370621876,0.114433813102871,3.9638332,0.249694238,3.68852047051027,0.445562231423065,3.91,0.17,128,18,103.397,6.78306,106.456327962703,6.34733601981622,23.6801051126646,2.97871524499836,-0.300435364246368,0.04,29.4241184674581,3.60775718002049,3.79960047785732,271.497691381939,47.4077989708076,63.1740954410145,95.296684698133,18.3216664678571,25.9640252811449,0.229868269474031,0.0298189624984482,0.0372335451390117,8.80325449808566e-06,1.82153643144888e-06,2.24431586756288e-06,3.29151861163584,0.627483947762277,0.697831354631048,297916433435550,23414144561170.2,23730362574391.1,1.9423406936705,0.0573888896825892,0.0604750637101104,2.67314119404433,0.213851295523546,371.73175826787,11.1519527480361,8.89545079815293,0.538800647806125,0.549538146716928,7.88680947163319,2.2227505964524,3.10160077877856,4.55044155676078,2.5809184395185,3.48112080204529
N190602-002-999,CH LGF 830,3.60651678039259e+15,103134374286399,4.23471106424203e+15,123583934539366,125699003340568,4.04089730149786,0.123545931661102,3.5272949,0.2424356965,4.0589700001249,0.304878079005666,4.03,0.15,131,18,106.742,19.0568,119.562236743332,13.0855816541448,23.1712970607137,2.93312181611734,-0.517304122447968,0.04,29.1411702431133,3.6551230411743,3.6629488762888,280.753769324241,51.2791769308832,68.5308822032038,111.098435768705,23.377708869494,31.3299746922478,0.264144137999307,0.0391123031939056,0.0499233767859433,9.67156109839484e-06,2.13388903516188e-06,2.7172001789911e-06,3.21686096794498,0.624026111930119,0.742408831868481,273123403059118,18238226624363.5,18086763595086.6,1.88810123101333,0.048884500517663,0.0501734960060676,2.82320230138741,0.225856184110993,371.73175826787,11.1519527480361,9.11807482893142,0.542338752552901,0.535485572554432,10.1350594945029,2.75116526830492,3.72344964476158,6.82414014417781,3.07350223656138,4.12633440661372
N190617-001-999,BF 844,6.60948820541377e+15,188659655114666,7.4747100903644e+15,223040965881310,218529864931657,4.5821224817027,0.113350270583554,4.1562576,0.2469579435,2.8612956129054,0.133552703012796,3.07,0.13,131,18,95.4278,8.35382,101.731860025307,7.57752385500264,20.8011781624889,1.23632466033175,0.546519756317139,0.0282842712474619,25.6726370082395,1.50981035365719,1.56692969606058,407.634009507792,41.1129781666268,48.3592122502779,137.62626226794,18.5604536449617,21.875171247527,0.287253987444693,0.0322503422438265,0.0390512236422881,8.43392045417863e-06,1.18537779937728e-06,1.43326929346553e-06,3.30349549723911,0.358620009115497,0.412196868177062,382511883951986,27787585404645,30115189719824.9,2.12638826538899,0.0714089602777626,0.0747974771135151,4.63771129069663,0.37101690325573,403.99488738,12.1198466214,8.94069656935993,0.513964567330383,0.545535836525975,13.4437096132505,3.52069003313919,4.27383065962604,10.1001112368185,3.50403005343644,4.27997090808178
N190707-002-999,BF 950,6.3510955210346e+15,180602592287509,7.1952313314505e+15,210426157170994,212747775185851,4.83598987698307,0.11505483346564,4.36567332,0.241315865,3.12633911987921,0.16390850576602,3.13,0.14,125,18,104.432,17.6085,114.489891100634,12.5872233316245,30.8372015803885,3.37430423714772,-0.187600938603282,0.0282842712474619,37.8424833122665,4.1726838925689,4.14356664373832,200.568394147227,30.7558551457836,42.2072262364836,64.4004068646899,11.0398280899372,15.1616490710858,0.19932440932728,0.0238281119039464,0.0282449143612112,1.27490443054895e-05,2.42223372650267e-06,2.92916517830583e-06,5.25411999209535,0.925871388056654,1.01095866805127,303973138871322,23001394902665.1,25690992478798.6,1.95653038727609,0.0603438550207556,0.0647304794641324,4.11800325008272,0.329440260006618,453.313532391336,13.5994059717401,14.080462231851,0.845827105165579,0.86940445872462,11.3778179072875,3.15330182414791,4.36411052379116,6.13231449852884,3.68189932875685,4.73559198483698
N190721-002-999,BF 844,9.66415652360196e+15,276108268924077,1.09197389793191e+16,309042589743438,318007645618814,4.83056798855389,0.122222664303332,4.48233503,0.2663838285,2.89704856149687,0.141588073361304,3.06,0.14,124,18,94.4545,12.1311,103.682763566928,10.0597416625844,26.3995795076976,2.70198841754171,-0.0183076020330191,0.0282842712474619,32.3302471205707,3.35757973673439,3.28815791052968,321.71721831245,47.7260538832136,62.7813699975099,100.946752375252,16.8572760033194,22.443361979864,0.265902265231295,0.0327487593396482,0.0389589030742697,1.24849610100598e-05,2.32710712946039e-06,2.69298908066755e-06,5.25925907681796,0.874726024556375,0.943369163285444,633524328245389,50836883048091.9,50779236685588.1,2.62432221790027,0.113875774554344,0.124677285812912,4.64594227975134,0.371675382380107,410.86280046546,12.3258840139638,8.13895826385716,0.489586056130613,0.509553238057293,16.3440402179202,4.37314778838045,5.48984718298628,11.0173599379534,4.70586410063516,5.82997002059741
N190730-001-999,BF 950,1.51721535056099e+16,430355667803216,1.73051236208214e+16,496400804297696,504342803183230,5.50553472775121,0.111454242441541,5.0825,0.228,2.70213856850917,0.212001342613118,3.3,0.12,125,18,90.6063,22.8458,111.826863699515,14.1387662268047,29.262371322092,3.01445761069087,-0.102360643446445,0.0282842712474619,35.2228368348381,3.50188041576987,3.76681984805614,304.814298339079,46.9165672064391,57.5701410621904,84.9261603476051,14.0716168513741,17.0598301602287,0.241829393236458,0.0258357302823534,0.0293109894891155,1.38199294161813e-05,2.38615529941509e-06,2.81490489822173e-06,6.55210644932159,1.04150306868498,1.2481046117924,800563059679230,53152835442353.2,53989129108921.2,2.96294372684139,0.128076092493888,0.14005815160302,3.94429149023829,0.315543319219063,452.73272442796,13.5819817328388,13.922130022134,0.818145403738402,0.858023987389412,22.4011568954103,6.6664013870643,9.08147661993423,15.8702575298311,7.27094446543868,9.42227982219284
N190918-001-999,HDC HyE 1100,6.56943008113186e+15,292110693529432,7.47176958579683e+15,325002721153131,338531096697726,4.87807246494342,0.194057176510383,4.20994172,0.247131157,3.19236768967174,0.23182078890385,3.24,0.13,154,20,125.627,15.1785,135.99645221112,12.0908065845302,38.2982523604258,3.94115195081581,-0.0746271759271622,0.04,47.1761734473604,4.82302894838309,4.87252419272691,139.836741397313,20.6689357953737,26.1926583306987,46.4473930112713,7.55624998748359,9.86977765973911,0.178871214194627,0.0212616509526713,0.0258554076109811,1.77246818578034e-05,3.28241489474843e-06,3.9841706548695e-06,7.0317898773226,1.15770175673914,1.31801211211293,218819941423166,17120393146894.1,18160006274347.2,1.76753320219632,0.0481699659427848,0.0492038158411483,2.17505424091229,0.174004339272983,373.60764,11.2082292,14.5387476001897,0.857067865247323,0.881583581844504,17.2360179064062,5.23000820319618,7.17357819063958,10.1161373988204,5.67486048698906,7.69508050904894
N191007-001-999,HDC HyE 1100,1.66322581036933e+16,512789210001915,1.90097486214262e+16,583851947840624,604141963682608,4.57407526013528,0.120463352110617,4.29433022,0.248888866,3.11562662355639,0.15496956580254,3.35,0.16,151,20,140.485,21.6056,146.147680512947,14.6769693373009,38.8760992069126,4.06092227104606,-0.228316649794579,0.0282842712474619,47.6939352601243,4.75742936796051,5.14723231022769,207.91688882144,31.2725159268309,39.9732580445595,68.0600363095323,11.562511637545,14.9869746520836,0.264319253804288,0.0314830994944253,0.0393890170159557,2.68799560935978e-05,4.90701822709797e-06,5.96109137331919e-06,10.8488377457756,1.7769813841007,2.02383692570264,511425988637785,42593937527042.7,43197032691164.7,2.38538934060926,0.0977125233612313,0.0972496794063447,2.34962572929742,0.187970058343794,373.60764,11.2082292,16.6858810755603,1.00182404921143,1.03380338448065,30.1626264203604,9.63081491107085,12.8799845939908,19.053820008214,10.2228834670295,13.7182706898297
N191013-002-999,CH 2SH,2.56877500107383e+15,69404627007630.4,2.84243367864894e+15,78899313069056.5,77840617059650.5,3.78232468356654,0.117879204317443,3.39732274,0.25659329,2.44574630701487,0.125494685019019,2.52,0.13,139,18,111.737,25.0956,129.738820945343,14.6266174271999,26.3551687681452,2.8228175740604,-0.170967496931553,0.0282842712474619,33.4113395244131,3.50246785531297,3.67910837230674,186.6306013549,30.6696261867899,41.3952100047887,76.352031343199,14.9505702990315,21.346168277795,0.209072352003765,0.0329127979399644,0.0428525323878219,1.0085422179765e-05,2.10133815607311e-06,2.70036575116596e-06,3.23757260058921,0.571068423349907,0.669389700126026,140534447713902,12306290699369.7,12395902794965.9,1.57801717735221,0.0371027686148155,0.0373270487656323,4.77214375496927,0.381771500397542,400.91814,12.0275442,6.76190445625006,0.409154409078807,0.426790802448155,12.7746702286034,4.02909002598223,5.59226072882487,9.43227292012254,4.08254497529391,5.83617521459817
N191028-002-999,HDC 910,1.13665236884114e+16,351746285494218,1.295699280436e+16,405597518095740,413225274974290,4.70330136684511,0.13486100791571,4.186878,0.246823072,3.11871670349238,0.266746784201875,3.27,0.17,142,18,113.3635254,20.6657486,129.646719120967,13.573208619031,37.3778038024902,3.73778038024902,NaN,NaN,46.3227254168732,4.78900193831899,4.58411282908922,195.072315378971,28.7568786644906,37.6781666024825,65.2638136951744,10.956224686785,14.7437282793314,0.246943600501723,0.0302517132385307,0.036269953662832,2.35965323923367e-05,4.40038663126554e-06,4.92475154723757e-06,9.25780156063489,1.52004238547657,1.65644254560601,578212404388147,51728607152410.8,52826914797856.4,2.51283603269678,0.109480522707558,0.12184648951082,3.85956795207912,0.30876543616633,413.6651208,12.409953624,11.8771022865701,0.701813846706425,0.71616304985673,NaN,NaN,NaN,NaN,NaN,NaN
N191105-001-999,HDC Iraum 1000,1.53584978820552e+16,412224526773593,1.78055618145568e+16,510159814196344,474320082962708,5.35601158002119,0.119160034357411,4.80058693,0.262480649,2.82874490674388,0.24387215963504,3.68,0.13,143,18,99.2372,8.35826,106.999571341117,7.5808370591919,38.0493535688889,4.05563468488252,-0.272199630737305,0.0282842712474619,46.0669890223675,4.91423957646448,4.96670791656199,221.65589342358,32.7241273641167,43.2560042443537,65.0021702527257,10.6466314913982,14.3966054996041,0.244170011674744,0.0263856309518405,0.0314279213886059,2.35228005052634e-05,4.16847264795491e-06,5.13429175731021e-06,10.6038716579927,1.71453739764829,1.97941542125126,790285790767768,49090047253826.6,53040745659206.8,2.94840537938087,0.127169792192584,0.136026202535115,2.36124280842136,0.188899424673709,376.07094,11.2821282,11.7848033959286,0.70305738699858,0.671745035911998,20.4626177941151,6.52800749319419,8.45188611891809,9.83931350091412,7.42485934322018,9.14082606253362
N191110-003-999,HDC HyE 1100,1.7592316655538e+16,471309114072137,2.02311271985549e+16,536141735355460,565083160267240,4.69257271551573,0.113623544913536,4.31123148,0.245664281,3.19258397602154,0.146310212450045,3.49,0.15,166,20,140.479,23.7981,155.436120856862,15.3110562966018,44.2180744368647,4.39094921584247,-0.0994556657969952,0.0282842712474619,54.4812851215042,5.56403942867293,5.40110185858016,169.399743724979,24.7144456878953,33.0793750375518,55.2393154077127,9.27228579315007,12.1338355151885,0.245286739779204,0.0288687565286751,0.0347574380522212,3.24546039055633e-05,5.89317704753134e-06,7.15871017368425e-06,13.1372441072296,2.09233485061689,2.42457235507486,577310386087421,42337461697551.4,44038828040131.5,2.51473445251309,0.0999403149075286,0.103816034605762,2.31925693774166,0.185540555019333,366.1354872,10.984064616,16.0161337073376,0.977130870163966,0.96772093256568,24.8393882006284,8.00899740865409,10.6698653975076,11.465231570827,8.88514616756679,11.4612437761975
N191117-002-999,CH LGF 830,4.34519713024718e+15,116950881821831,4.93614940257245e+15,131756165757942,139540587558869,3.97633523649956,0.113724036883473,3.65437564,0.247549556,3.14826568094443,0.256298237096627,3.2,0.14,150,20,115.298,10.8815,123.224129171251,9.5583585101327,30.6183372303014,3.69958819326673,-0.274455398321152,0.04,38.453058737673,4.61412416808177,4.55801805055562,187.622855753858,31.2605153969454,43.0690832917912,71.6187282966613,13.8931198582044,19.076820357514,0.225021616801839,0.031321683187075,0.0396474220920598,1.45134896245026e-05,3.13537523027305e-06,3.72776545437502e-06,5.02446388461779,0.965637504769511,1.05787793008404,220779946595760,16863416106723.2,17375052540237.8,1.77259987689792,0.0469562979352767,0.0474662631259055,2.75970183238141,0.220776146590513,369.501367718263,11.0850410315479,9.1567211649554,0.537977141936787,0.562798867420325,15.0206388499355,5.04456569981432,6.84439597584457,9.92073793947096,5.44508256153422,7.04984531545846
N200125-001-999,HDC HyE 1100,5.00314219236838e+15,154825855082563,5.62054626661752e+15,173069155955524,179703909851153,4.22617971178299,0.118004027689749,3.957189375,0.2581174035,2.73777082528022,0.150302529101273,2.92,0.15,180,20,127,15,146.08,12,43.5462244238654,4.08688358639112,-0.780453771352768,0.0282842712474619,54.1368987556741,5.2169698451545,5.08588123672127,101.584794118774,15.003036380846,18.3482476025577,35.8829169789274,6.19041714213939,7.98229885522807,0.158638541149041,0.0210259143726405,0.0252277445875391,2.04891922397064e-05,3.75617795090156e-06,4.41347479676126e-06,7.63780983895601,1.22321535829859,1.30868217246542,120961172305393,10552015243440.7,11257376567644,1.5273323013576,0.0341462649758606,0.0342307230952634,2.28595791434743,0.182876633147795,399.087681048,11.97263043144,19.2413390850545,1.15165970407719,1.19328608694653,15.4551680057545,4.09129052502264,5.45430141932219,7.73374329286783,4.58998377664567,5.93616464417287
N200229-001-999,HDC HyE 1100,1.26331474720072e+16,390454276850596,1.43843515321384e+16,454596175946610,465691401201498,4.68794151721439,0.121502157320694,4.41482518,0.261258645,3.12076037629976,0.155086734701044,3.26,0.16,181,20,118.935,15.7274,142.649868846515,12.3628038687589,34.3024513992153,4.72125152912958,-0.602353930473328,0.0282842712474619,42.1780472307304,5.70141209957421,5.76146936563005,213.559634215701,39.0861823139145,55.7552378923451,67.9728750918598,13.6287265906544,19.1595444699104,0.233172554817652,0.0293347180808926,0.0358940029701045,1.8628177913097e-05,4.15144072460276e-06,4.85560992558787e-06,7.73690063625503,1.61581189348448,1.78408410969982,367936282606126,31155497870976.3,32523957732793.6,2.09306593738013,0.0741371340827586,0.0794063990436729,2.48949376945492,0.199159501556394,403.4962512,12.104887536,19.6369792775093,1.1876816684498,1.18365943531218,27.3090562230184,7.4555875010095,10.7727324089807,19.5132947198136,8.50579222657051,11.7942996797546
N200308-001-999,HDC HyE 1100,5.80877551446153e+15,161942005800756,6.559421963556e+15,181537177797601,191001228629973,4.10934842413499,0.108828975323505,3.65332646,0.244742173,2.83127030406975,0.137162442544641,3.07,0.14,NaN,NaN,148.947,27.7377,148.947,27.7377,40.8041239236379,4.34353025051642,-0.190714508295059,0.0282842712474619,51.1175696961238,5.54168824182572,5.49505711395408,130.080852029781,22.5574609456369,30.8425692490626,49.769163464175,9.97527650731082,13.0020818441414,0.207839675316893,0.0337392244806439,0.0404677060022194,2.35427789870595e-05,4.96477400399674e-06,6.37209843618154e-06,8.10684998498216,1.51989793180678,1.82897054358393,153752011998088,12202363195382.6,11894777085701.5,1.61173914347593,0.0370913630730223,0.0366877448610052,2.4892466057886,0.199139728463088,396.2333186784,11.886999560352,18.9100722700521,1.15044804967109,1.16006016687134,15.5533430679324,4.34624326763605,5.7667572519391,7.35691367428238,4.8695400592218,6.35559665285625
N200608-002-999,HDC HyE 1100,1.24177671281556e+16,409129559243278,1.428435246152e+16,485223412344896,478013246238596,4.71398516304669,0.116215380450752,4.3670455,0.261175007,3.2605036802163,0.149144818609089,3.51,0.15,NaN,NaN,NaN,NaN,NaN,NaN,40.3378901597853,3.73690098195164,-0.366243824362755,0.0282842712474619,49.5160561146413,4.47224367280266,4.55856516981122,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,NaN,429054897198392,33033118268700.9,35047691831793.3,2.21853298102089,0.0771449682187675,0.0835719195203537,2.20515419598946,0.176412335679157,373,11.19,15.950142595311,0.937907899537201,0.965667429561549,NaN,NaN,NaN,NaN,NaN,NaN
N200727-001-999,HDC HyE 1100,5.78487724398937e+15,155048293788350,6.54742612772558e+15,173311049216311,183325394573695,3.69416626735366,0.113705176986561,3.491600075,0.2432779,2.93379467707563,0.119093344675317,3.11,0.12,171,25,164.9,15,166.514705882353,12.8623938856882,44.6930541532228,3.47710755877418,-0.163705594837666,0.0282842712474619,56.6014818299106,4.42963646851936,4.43247744360342,110.227392825229,14.0340313878889,16.8476456759385,43.8256620517653,7.10827976900334,9.0333495202466,0.202218252912368,0.0270427100596732,0.0354271969577908,2.81887798133427e-05,5.00876331982862e-06,5.96553816019974e-06,9.26857578449453,1.32013773240868,1.45015654205998,156987158067687,10609086295060.7,11470424234175.2,1.62004010578629,0.0335397173307774,0.0349629355056331,2.51,0.2008,400,12,19.1553642690641,1.19682956376523,1.15650341563842,16.3797030272402,2.60290242818748,3.13624909366104,7.06043288885649,3.17502438138751,3.75606307885601
N200810-001-999,HDC HyE 1100,1.61186779293016e+16,432022671664496,1.80823486465874e+16,486917049512126,482833944445028,4.30653258290245,0.113527974451431,3.9182636,0.25127367,2.6587922221781,0.139878136575566,2.86,0.14,170,20,129.32,23.2777,152.72338775634,15.1697662093718,45.7426846852542,2.71422631675558,0.355514734983444,0.0282842712474619,56.8524322322517,3.33698760713033,3.42074152862536,167.520794978034,17.9716381117321,20.4003743915119,59.5627383878966,8.16292941081861,10.4419229353134,0.277040639754592,0.0345323076078221,0.0431336657089572,3.95956986264217e-05,5.8020332380268e-06,7.4348430115143e-06,14.5985484103863,1.70726884576579,1.94257923802328,338097640743005,28878864330812.4,30166456567796.2,2.02928500333518,0.0690794800612662,0.074164191714992,3.44,0.2752,396,11.88,21.1575830095355,1.26716168814608,1.29305218896899,37.2818696800414,5.15129734245153,6.35522634750014,22.7319470361279,5.72599439109209,6.49190657978533
N200816-001-999,HDC Iraum 1000,1.52486390593178e+16,408291694843842,1.776126053306e+16,489199627728638,506235623926462,4.91290963030048,0.115184597071966,4.41556485,0.249053805,3.77053872092818,0.202811957337003,3.82,0.2,NaN,NaN,154.243,36.5961,154.243,36.5961,33.7796781410027,3.24429754868028,-0.438726752996445,0.0282842712474619,41.3861793181189,4.00304587917805,4.0218861728523,238.086575858361,41.1453859859276,54.1444107166511,75.5007853484485,13.9398692440257,19.4638263858808,0.253894971899574,0.0379728856839437,0.050857398614355,1.95053112214424e-05,3.8057842323146e-06,5.05669301688005e-06,8.09925639195815,1.4394782171159,1.83816984814569,848362209291547,73090476143011.1,80239877244866.6,3.06252547899777,0.16283149619283,0.183224134291717,2.43,0.1944,376,11.28,11.5604212694451,0.687419947173625,0.733424309613675,17.0218051682484,3.22631557298501,4.08139513483964,8.81521857081346,3.65734474677457,4.52775690251254
N201011-001-999,HDC HyE 1050,8.79963637114936e+15,333517790059157,1.01384760908266e+16,397664120775810,389502366800546,4.38525520455962,0.124191838472409,3.93303705,0.261456378,3.50795248491954,0.241259705963597,3.53,0.16,151,30,137,15,139.8,13.4164078649987,40.2626639272748,3.10054033528756,-0.0629634847864509,0.0282842712474619,50.1160206968232,3.94694001844135,3.81604026597448,157.795415505092,20.036754528665,24.2636118393407,55.979569458609,8.74815631943552,11.1251484153545,0.228614723953241,0.0301219104075455,0.036185711027176,2.53326314949749e-05,4.31876414693384e-06,5.07686432685704e-06,9.38656883713616,1.30535515087344,1.4551146557684,327859207652118,26367602635092.4,28400603247852.6,2.00599334471218,0.0648008085548017,0.0723494546277959,NaN,NaN,370,11,14.693346504317,0.880726354724993,0.875555311044049,20.8030531683841,2.85399087497852,3.4794844496605,11.4012001923516,3.52816228958481,4.01619598604917
N201101-001-999,HDC HyE 1050,3.04152173082916e+16,814558128172134,3.49279744918562e+16,936182919009736,985615389570932,4.94635763288962,0.11587616632719,4.606645,0.250383102,3.19524017631563,0.21671324967653,3.46,0.16,141,30,119,15,123.4,13.4164078649987,38.0009117420386,2.3565314907346,0.269838236272335,0.0282842712474619,46.363283689268,2.7482349745974,2.89485677686242,298.320732329314,32.1593099545022,37.3357946223589,91.1303038741202,11.78930691267,14.2456385720816,0.343495992138321,0.038353237234925,0.0462438358519399,3.349060174037e-05,4.66756707440286e-06,5.51895975538398e-06,14.5010063688391,1.68167449278147,1.7566213844763,1.09891393788698e+15,88632982211259,91633510903483.1,3.56069889060849,0.202209420113094,0.197732940234889,NaN,NaN,385,12,15.9126814100226,0.973588424233251,0.985505873129235,36.9790851230426,4.62393998846547,5.45839621386075,22.5050012824077,5.23220187343441,6.04396834687733
N201122-002-999,HDC Iraum 1000,3.29947710297341e+16,1.01108159551151e+15,3.76396776699728e+16,1.16642913700338e+15,1.16768832526253e+15,5.28491668490161,0.115192751239296,4.865268725,0.249301546,3.27205197054536,0.133440226955654,3.3,0.16,150,20,132,15,138.48,12,37.7137699298179,2.94330933082997,-0.080514655923698,0.0312347523777212,45.7414714794344,3.67543264696108,3.53568995080828,283.523198883301,34.3745643086655,42.5069440665239,82.200539928221,11.4054241868964,14.2248281692016,0.30489907816116,0.0315181045410514,0.037626637307349,2.91002758269936e-05,4.37610811491246e-06,4.93113112763843e-06,13.2782518244248,1.71770343293929,1.84504675559885,1.40422523571443e+15,120376667220634,127864048275653,4.14832076028467,0.26140452742583,0.29527188412787,NaN,NaN,387,12,12.6115123007202,0.79922331558679,0.788714352323984,26.4361756467103,6.15231937876285,7.85291145126352,13.1498568728269,6.84546825354341,8.59086455433174


==> Figure_Data/Scaling_plots/old/piston_plots/piston_model_expressions.csv <==
Shot Number,Series,Y (13-15 MeV),Y total (using 4pi DSR if available),4Pi DSR (Casey),Asymmetry factor f (NAD basis) Eq. 7 of piston model,(1-f^2),"Assumed reaction-rate exponent, a, in <sigma v> ~ T^a","vimp (Nino, km/s)",Rhs (Prav-edge),Rhs error -,Rhs error +,Ths (Prav),Ths error +/-,Tmax,Phs (Prav - Gbar),Phs error -,Phs error +,"Ehs (Prav, kJ)",Ehs error -,Ehs error +,"Ptau (Prav, atm-s)",Ptau error -,Ptau error +,Chi alpha-on (Prav),Chi error -,Chi error +,Chi alpha-on 1D,"Yamp_degrade (piston, Eq. 21)","Y_na_degrade, (1-f^2)^a",Y_total_degrade,"P_na (piston, Eq. 25, Gbar)","E_na (piston, Eq. 14)","Ptau_na (piston, Eq. 17)",rhoR (g/cm^2),PV^gamma boost,Yamp from PV^gamma boost using PoP 2019 formula,Yamp (Prav),Ppiston w/alpha,ln(PV^gamma boost),fb param,H(T) 2018 ,a(fb),b(fb),Tign,F(T)/1e8,H(T) 2019,ptau*H(T),ptau*T,ln (PV^gamma boost)/ptau,H(T) 2018 in 1/(atm*s),H(T) 2019 in 1/(atm*s),Entropy change (GJ/g/keV),Adiabat change from Haan PoP 2011 formula,Springer d2T/dt2 condition,P/P_piston,P/P_piston-1,Yamp-1,Yamp from Pamp,GLC from Y/E_hs,Yamp from Y/E_hs
N170702-001-999,Be LGF,3.64E+14,4.04E+14,2.5867287,0.125814795,0.984170637,3.3,346.7,28.2,1.7,1.8,2.98,0.28,3.40,110,14,17,1.13,0.16,0.19,12.5,1.2,1.4,0.29,0.02,0.02,0.30,0.99137584,0.948707497,0.940525691,105.1297153,2.440005788,17.65321047,0.499238639,1.045104259,1.382547184,1.18,118.76,0.04411665,0.5,-1.5335E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-2.7745E-01,#NUM!,#NUM!,37.13915388,3.5361E-03,-1.5335E-03,#NUM!,0.005073415,1.256553778,9.099786735,1.045104259,0.045104259,0.18,1.062772413,2.01E-01,1.15698394
N171112-001-999,Be LGF,5.25E+14,5.81E+14,2.5258405,0.224229942,0.949720933,3.3,315.5,25.2,1.4,1.4,2.98,0.29,3.40,149,18,21,1.07,0.14,0.18,19.3,1.8,2.0,0.33,0.03,0.03,0.37,0.965183847,0.843464551,0.81409836,92.08329533,1.511020739,15.13720663,0.487487217,1.61912002,1.751235093,1.22,106.60,0.481882804,0.5,-1.4894E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-2.6507E-01,#NUM!,#NUM!,57.53357027,2.4963E-02,-0.001489439,#NUM!,0.055416522,1.519634037,14.7281965,1.61912002,0.61912002,0.223813183,1.944487156,0.305389241,1.272385094
N180121-002-999,Be LGF,8.67E+14,9.81E+14,3.100116,0.242388787,0.941247676,3.3,326.6,28.0,1.3,1.2,3.19,0.30,3.65,174,30,38,1.76,0.33,0.38,18.9,1.3,1.6,0.42,0.02,0.02,0.48,0.944989131,0.818885018,0.773837441,107.6566321,2.445864735,19.05750389,0.598322388,1.616959475,1.749972813,1.36,134.58,0.480547519,0.5,1.1627E+07,1.0200E+01,-3.0000E-02,3.4927E+00,4.3609E-01,1.0796E+07,0.020353175,60.22922468,2.5491E-02,0.001162674,0.001079633,0.055262965,1.5185564,13.59622525,1.616959475,0.616959475,0.360738346,1.940907361,0.312787802,1.281348793
N180618-001-999,Be LGF,1.29E+15,1.48E+15,3.333481,0.148078156,0.97807286,3.3,338.0,26.1,1.7,1.7,2.90,0.25,3.31,242,41,56,1.97,0.37,0.44,30.4,6.0,5.5,0.53,0.02,0.02,0.56,0.975049063,0.929447763,0.90625717,138.1692878,2.546214967,22.039092,0.643361833,1.751789663,1.827317555,1.50,185.54,0.56063793,0.5,-2.4375E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-5.3699E-01,#NUM!,#NUM!,88.24908914,1.8432E-02,-0.002437511,#NUM!,0.064473362,1.586790052,16.47514761,1.751789663,0.751789663,0.502011623,2.16772958,0.418763731,1.421701378
N150617-004-999,Be HGF,7.77E+14,8.86E+14,3.290083,0.194025426,0.962354134,3.3,331.8,37.6,2.4,2.4,3.29,0.26,3.76,89,11,13,2.18,0.28,0.33,11.5,1.2,1.4,0.36,0.02,0.02,0.39,0.972519136,0.881059471,0.856847195,89.81498547,4.940135786,21.01114493,0.634986019,0.986958771,1.340464245,1.25,105.58,-0.013127013,0.5,2.4349E+07,1.0200E+01,-3.0000E-02,3.4927E+00,7.4541E-01,2.3340E+07,0.026761668,37.77368269,-1.1449E-03,0.002434869,0.002333989,-0.001509606,1.233150477,4.89993669,0.986958771,-0.013041229,0.25,0.982047818,0.227791321,1.184654516
N160207-002-999,BF 844,1.69E+14,1.79E+14,1.3933641,0.435527639,0.810315675,3.3,309.2,,,,2.77,0.28,3.16,,,,,,,,,,0.16,0.01,0.01,0.26,0.917930623,0.499527029,0.458531157,,,6.982115705,0.268919271,,,1.07,,,0.5,-4.0210E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-1.0205E+00,,,,,-0.004021019,0,,1.238335584,,,,0.070841102,,,
N161030-001-999,BF 844,1.67E+15,1.86E+15,2.592925,0.294842646,0.913067814,3.3,388.3,30.6,3.2,3.2,3.79,0.27,4.32,155,24,31,2.08,0.36,0.39,19.0,2.9,3.5,0.54,0.03,0.03,0.66,0.884865759,0.740730133,0.655446731,113.3197752,3.335144468,18.38824389,0.500434525,1.371091713,1.600846466,1.41,145.42,0.315607293,0.5,9.0763E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.1424E+00,1.0015E+08,0.189938136,71.78464847,1.6641E-02,0.00907633,0.010015089,0.036294839,1.399742901,16.25510849,1.371091713,0.371091713,0.410893086,1.545794572,0.499889883,1.545210659
N170109-002-999,BF 844,2.33E+15,2.60E+15,2.7892642,0.182467926,0.966705456,3.3,392.2,27.9,3.9,3.6,3.85,0.27,4.40,210,43,59,2.13,0.46,0.53,23.7,5.0,6.5,0.60,0.02,0.02,0.65,0.95519998,0.894274321,0.854210813,144.0623281,3.236129886,21.15204991,0.538327991,1.459082674,1.655529465,1.58,200.78,0.377807933,0.5,1.0071E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3259E+00,1.1166E+08,0.264876413,91.44337276,1.5927E-02,0.010070553,0.011166204,0.043447912,1.441344602,21.51833212,1.459082674,0.459082674,0.581052163,1.68434194,0.68277072,1.88250058
N190617-001-999,BF 844,6.61E+15,7.47E+15,3.057834,0.293191319,0.91403885,3.3,404.0,26.3,1.7,1.7,4.11,0.26,4.69,408,41,48,3.30,0.36,0.41,43.6,6.2,6.4,0.83,0.03,0.03,1.02,0.81597436,0.743332913,0.606540598,168.1822957,3.157721415,22.58314512,0.590161962,2.423762905,2.177501391,2.13,290.54,0.885321252,0.5,1.3840E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9746E+00,1.5390E+08,0.671677787,179.4828153,2.0285E-02,0.013840466,0.01539022,0.101811944,1.950060588,45.59390542,2.423762905,1.423762905,1.126388265,3.393097861,1.266199556,3.771234379
N190721-002-999,BF 844,9.66E+15,1.09E+16,3.059898,0.132065621,0.982558672,3.3,410.9,31.8,3.3,3.4,4.44,0.28,5.06,322,48,63,5.26,0.87,0.94,36.2,6.6,8.1,0.96,0.03,0.03,1.00,0.960885077,0.943589342,0.906680917,154.9166711,5.125360486,24.70542108,0.590560314,2.076711409,2.003165763,2.62,311.70,0.730785589,0.5,1.8787E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7302E+00,2.0544E+08,0.744303615,160.6844957,2.0171E-02,0.018786556,0.020543986,0.084040343,1.758303136,29.86859237,2.076711409,1.076711409,1.624322218,2.741442148,1.163009574,3.315706955
N170524-002-999,BF 950,5.55E+15,6.23E+15,2.8600792,0.175612403,0.969160284,3.3,412.6,34.4,3.0,2.7,4.03,0.25,4.60,204,27,32,3.92,0.55,0.64,31.1,4.6,5.2,0.71,0.02,0.02,0.76,0.950338074,0.901790193,0.857005555,132.9580528,5.589315317,22.87130272,0.551995286,1.530925196,1.699060771,1.84,206.75,0.425872256,0.5,1.2654E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7780E+00,1.4087E+08,0.438574712,125.548232,1.3679E-02,0.012653826,0.014086988,0.048975309,1.476093453,17.20698806,1.530925196,0.530925196,0.839050399,1.799850693,0.890443453,2.386950835
N171015-001-999,BF 950,7.08E+15,7.95E+15,2.9162821,0.185457726,0.965605432,3.3,418.7,32.8,4.8,4.9,4.24,0.28,4.84,202,42,59,3.31,0.78,0.85,43.9,8.3,11.8,0.81,0.03,0.02,0.87,0.934908961,0.890920619,0.83292967,146.1841806,5.300905887,23.58373078,0.562842445,1.379039784,1.605850968,2.02,243.06,0.321387448,0.5,1.5711E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2718E+00,1.7392E+08,0.762802637,185.8061924,7.3277E-03,0.015710765,0.017392039,0.036959557,1.403455052,18.51267967,1.379039784,0.379039784,1.017115469,1.558174087,1.346241529,4.173360139
N171029-002-999,BF 950,9.10E+15,1.03E+16,2.982249,0.201047346,0.959579965,3.3,435.5,29.7,4.3,4.4,4.41,0.26,5.03,295,59,86,3.67,0.81,0.93,48.9,13.5,16.6,0.84,0.03,0.03,0.93,0.918650917,0.872705809,0.801711992,177.0554529,4.798657957,24.92537431,0.575574057,1.665358279,1.778066157,2.24,318.01,0.510040283,0.5,1.8354E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.6679E+00,2.0111E+08,0.984306997,215.7213242,1.0421E-02,0.018353945,0.02011109,0.058654633,1.542823339,30.54634755,1.665358279,0.665358279,1.243768116,2.0215319,1.563190014,5.525001965
N171119-001-999,BF 950,9.85E+15,1.12E+16,3.267201,0.137174468,0.981183165,3.3,429.3,30.9,4.2,4.2,4.49,0.27,5.12,271,49,73,3.82,0.82,0.91,49.8,9.0,12.5,0.90,0.03,0.03,0.94,0.96044245,0.939237212,0.902083289,185.7377001,5.622503831,27.52267887,0.630569793,1.457981014,1.654854356,2.39,348.98,0.377052611,0.5,1.9599E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8456E+00,2.1348E+08,1.063831364,223.5849807,7.5663E-03,0.019598924,0.021347834,0.04336105,1.440817058,24.57041535,1.457981014,0.457981014,1.387669877,1.682587191,1.646662578,6.168087932
N180128-002-999,BF 950,1.73E+16,1.95E+16,3.03711598,0.088474693,0.992172229,3.3,425.0,38.1,3.4,3.4,4.26,0.27,4.86,314,43,51,8.26,1.22,1.35,44.4,6.5,7.8,1.07,0.04,0.03,1.09,0.980296045,0.974400101,0.955200565,138.6339024,7.891683591,25.61228935,0.586163384,2.26416648,2.098863915,2.96,304.67,0.817206691,0.5,1.6033E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3216E+00,1.7731E+08,0.787722986,189.1504226,1.8394E-02,0.016033231,0.017730648,0.093978769,1.86094792,23.29309084,2.26416648,1.26416648,1.964181237,3.088684382,1.324931782,4.061800088
N180226-001-999,BF 950,9.54E+15,1.07E+16,2.956843,0.351521382,0.876432718,3.3,416.5,31.9,3.2,3.4,4.12,0.27,4.70,318,47,62,4.99,0.84,0.86,44.5,6.9,8.4,0.80,0.04,0.04,1.09,0.730024283,0.647099881,0.472398627,136.5840618,4.5809988,21.58603509,0.570670699,2.331273922,2.132230511,2.20,242.07,0.846414866,0.5,1.3961E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9941E+00,1.5521E+08,0.690280241,183.2584163,1.9032E-02,0.013960743,0.015520892,0.09733771,1.898239849,31.71911081,2.331273922,1.331273922,1.202912317,3.215723962,1.205808267,3.496620765
N180311-001-999,BF 950,9.02E+15,1.01E+16,2.911321,0.275469667,0.924116463,3.3,427.1,38.5,4.1,4.3,4.04,0.26,4.61,241,38,49,6.60,1.15,1.31,32.9,6.7,7.5,0.78,0.04,0.04,0.94,0.850916019,0.770722669,0.655820265,123.5323348,7.288676945,22.98173528,0.561884953,1.951299247,1.936906524,2.12,213.26,0.668495431,0.5,1.2693E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7846E+00,1.4131E+08,0.465390302,132.9015599,2.0297E-02,0.012693124,0.014130551,0.076876975,1.691042881,18.76331809,1.951299247,0.951299247,1.124451869,2.515631072,0.860358789,2.304499664
N180909-003-999,BF 950,1.23E+16,1.38E+16,2.931898,0.23615442,0.94423109,3.3,427.1,35.0,4.1,4.1,4.69,0.27,5.35,285,46,61,5.94,1.05,1.20,37.3,7.1,8.8,0.97,0.03,0.03,1.11,0.8653378,0.827481659,0.716051158,139.7730154,6.202894449,23.64793216,0.565856314,2.03728808,1.982540593,2.42,265.11,0.711619551,0.5,2.2875E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.2892E+00,2.4473E+08,0.912999741,174.9859536,1.9075E-02,0.022875462,0.024473488,0.081836248,1.737029072,27.53337334,2.03728808,1.03728808,1.418992364,2.669883879,1.298721511,3.92913562
N180930-001-999,BF 950,1.53E+16,1.72E+16,2.9436352,0.161495192,0.973919303,3.3,450.5,30.3,3.5,3.6,5.10,0.28,5.82,366,63,82,5.10,0.95,1.10,44.3,8.2,10.8,1.02,0.03,0.03,1.09,0.935893202,0.916485953,0.857732973,185.9603188,5.357704311,25.82930868,0.568121594,1.970360476,1.94710082,2.69,381.25,0.678216509,0.5,2.9671E+08,1.0200E+01,-3.0000E-02,3.4927E+00,5.1144E+00,3.0410E+08,1.348640234,226.0025988,1.5293E-02,0.029671288,0.030409851,0.077994899,1.701185775,42.92502472,1.970360476,0.970360476,1.693157919,2.54960586,1.888805614,8.541932446
N190707-002-999,BF 950,6.35E+15,7.20E+15,3.126849423,0.182715816,0.96661493,3.3,453.3,40.4,2.0,1.8,4.32,0.25,4.93,201,31,42,5.25,0.93,1.01,21.6,3.1,3.1,0.77,0.03,0.03,0.83,0.940076377,0.893997999,0.8404264,149.1371984,10.13549611,27.40243438,0.603481939,1.344858267,1.584233117,1.96,242.55,0.29628863,0.5,1.6989E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4666E+00,1.8723E+08,0.404347167,93.29151265,1.3719E-02,0.016988697,0.018722669,0.034073192,1.387557516,14.1920104,1.344858267,0.344858267,0.956530387,1.505128549,0.767106429,2.069877714
N190730-001-999,BF 950,1.52E+16,1.73E+16,3.303556,0.229053069,0.947534692,3.3,452.7,36.4,1.9,1.7,5.03,0.24,5.74,305,47,58,6.55,1.04,1.25,34.0,3.5,3.8,0.95,0.05,0.05,1.07,0.876827255,0.83707408,0.733969368,170.9255734,8.505719943,28.34318657,0.637586308,1.783315932,1.845002865,2.96,375.52,0.578474515,0.5,2.8522E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.9828E+00,2.9454E+08,1.002203028,171.1169881,1.7001E-02,0.028522226,0.029453996,0.066524569,1.603017364,26.899544,1.783315932,0.783315932,1.962943727,2.221749237,1.479936073,4.956164685
N161004-003-999,CH 2SH,1.65E+14,1.78E+14,,,,3.3,338.5,25.5,2.5,2.5,2.52,0.28,2.88,100,14,17,0.96,0.14,0.16,13.3,1.9,2.3,0.25,0.01,0.01,,,,,,,,,,,1.12,,,0.5,-6.7630E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-1.9619E+00,,0,33.47610497,,-0.00676298,0,,1.238335584,,,,0.122895322,,0.103889621,1.068282368
N180610-001-999,CH 2SH,1.88E+15,2.05E+15,2.1977829,0.125101012,0.984349737,3.3,387.2,34.8,3.7,3.6,3.39,0.25,3.87,137,23,30,2.65,0.48,0.55,19.3,4.0,4.8,0.47,0.02,0.02,0.49,0.984797575,0.949277347,0.934846029,90.4681172,3.924407657,16.75459999,0.4241721,1.512354787,1.687900177,1.35,112.31,0.413667898,0.5,3.6315E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.0224E+00,3.6462E+07,0.070249631,65.24064434,2.1471E-02,0.003631479,0.003646216,0.047571808,1.467047169,12.31435007,1.512354787,0.512354787,0.347695409,1.769791422,0.434107057,1.443947376
N191013-002-999,CH 2SH,2.57E+15,2.84E+15,2.5074288,0.168467703,0.971618633,3.3,400.9,34.2,1.6,1.4,3.36,0.27,3.84,187,31,41,3.24,0.57,0.67,23.8,2.1,2.4,0.58,0.02,0.02,0.62,0.964086005,0.909360854,0.876702073,111.0123365,4.584675019,19.53485298,0.483933758,1.681169924,1.787162483,1.49,148.00,0.519489935,0.5,3.3079E+07,1.0200E+01,-3.0000E-02,3.4927E+00,9.4880E-01,3.2832E+07,0.078189761,80.05600522,2.1813E-02,0.003307924,0.003283198,0.059741342,1.550807452,15.05196195,1.681169924,0.681169924,0.487083699,2.048066361,0.491194027,1.531262113
N131119-002-999,CH HF,5.22E+15,5.97E+15,3.3376215,0.092130015,0.99151206,3.3,356.4,46.0,5.0,5.0,4.10,0.30,4.68,118,19,26,5.39,0.94,1.09,18.8,3.4,4.1,0.70,0.03,0.03,0.71,0.987126534,0.972262205,0.959745821,88.65891501,8.890579559,23.58863316,0.64416095,1.335366683,1.578185534,1.76,133.31,0.289205923,0.5,1.3641E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9420E+00,1.5173E+08,0.284968214,76.98744975,1.5399E-02,0.013641019,0.015172956,0.033258681,1.383174405,6.377518963,1.335366683,0.335366683,0.755767674,1.49048888,0.619866308,1.756500013
N131219-003-999,CH HF,2.99E+15,3.46E+15,3.670736,0.135175224,0.981727659,3.3,348.1,40.8,4.9,5.1,4.19,0.30,4.78,106,17,24,3.43,0.61,0.67,16.6,2.7,3.5,0.62,0.03,0.03,0.65,0.975425176,0.940958324,0.917834439,103.8131222,7.272797319,25.09068423,0.708452048,1.025002726,1.368123426,1.58,144.79,0.024695272,0.5,1.5022E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.1641E+00,1.6662E+08,0.275786298,69.36837784,1.4920E-03,0.01502197,0.016662318,0.002839956,1.248380618,6.065226779,1.025002726,0.025002726,0.582673426,1.034666833,0.565592445,1.656432705
N140120-002-999,CH HF,7.98E+15,9.25E+15,,,,3.3,359.6,43.2,4.7,5.0,4.29,0.30,4.90,148,25,32,5.66,1.02,1.14,25.2,4.4,5.3,0.85,0.03,0.03,,,,,,,,,,,2.13,,,0.5,1.6541E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3991E+00,1.8260E+08,0.46050927,108.2101255,,0.016540718,0.018259647,,1.238335584,,,,1.126077955,,0.915000103,2.456868479
N140225-002-999,CH HF,2.79E+15,3.22E+15,3.590458,0.194071077,0.962336417,3.3,333.5,36.4,5.2,4.8,3.83,0.30,4.37,148,29,41,3.24,0.68,0.82,18.0,3.7,5.3,0.59,0.02,0.02,0.65,0.949757399,0.881005944,0.836741913,102.5078323,5.079212635,23.04426632,0.692958394,1.440182837,1.643914739,1.54,140.37,0.364770075,0.5,9.7297E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2636E+00,1.0773E+08,0.194167538,69.04897976,2.0239E-02,0.009729701,0.010773052,0.041948559,1.432317109,9.004168204,1.440182837,0.440182837,0.543035142,1.65430785,0.556026534,1.639581727
N140304-003-999,CH HF,8.10E+15,9.21E+15,3.221894,0.194631876,0.962118433,3.3,377.6,41.1,4.9,4.9,4.85,0.30,5.54,145,26,34,4.86,0.91,1.06,20.9,4.1,5.2,0.81,0.03,0.03,0.88,0.927907726,0.880347562,0.816881305,104.2448206,7.478208579,23.41138284,0.621825542,1.393852014,1.615142216,1.96,169.91,0.332071147,0.5,2.5499E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.6217E+00,2.6849E+08,0.560409195,101.2292151,1.5909E-02,0.025499429,0.026848626,0.038188182,1.410397859,11.05382142,1.393852014,0.393852014,0.962464557,1.58131722,1.061515249,2.927840569
N140311-002-999,CH HF,5.17E+15,6.05E+15,3.9422882,0.133833468,0.982088603,3.3,362.8,40.6,5.0,4.9,4.47,0.30,5.10,141,25,36,4.47,0.87,1.01,17.9,3.5,4.9,0.76,0.03,0.03,0.79,0.969434136,0.942100457,0.913304343,121.8116868,8.390004641,28.09176052,0.760861623,1.156825183,1.460489183,1.87,192.05,0.145679341,0.5,1.9285E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8013E+00,2.1039E+08,0.37752389,80.15379151,8.1184E-03,0.019285046,0.021038642,0.016753124,1.303473277,8.013150905,1.156825183,0.156825183,0.874348096,1.22267061,0.758518592,2.049769438
N140511-001-999,CH HF,6.16E+15,7.12E+15,3.600257,0.206245093,0.957462962,3.3,390.8,40.4,4.7,5.0,4.60,0.30,5.25,151,26,35,4.79,0.91,1.02,20.0,3.4,4.3,0.80,0.02,0.02,0.88,0.919260177,0.86636828,0.796417858,126.4537191,8.590778884,26.94530599,0.694849601,1.196492651,1.487322636,1.92,202.74,0.179394486,0.5,2.1360E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.0882E+00,2.3051E+08,0.461498573,92.03728693,8.9603E-03,0.021360041,0.023050644,0.020630366,1.320705971,9.990834751,1.196492651,0.196492651,0.918340007,1.280901838,0.831682342,2.22906872
N140520-001-999,CH HF,7.63E+15,9.01E+15,4.1662255,0.128096239,0.983591354,3.3,367.2,33.6,4.9,4.9,4.68,0.30,5.34,224,43,63,4.08,0.89,1.03,27.6,6.0,8.1,0.88,0.03,0.03,0.92,0.966485952,0.94686599,0.915132678,159.7217841,6.225169196,30.09756765,0.804081522,1.403605853,1.621235708,2.23,285.73,0.339044535,0.5,2.2724E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.2693E+00,2.4333E+08,0.670517373,128.9988111,1.2304E-02,0.022723575,0.024332606,0.038990121,1.414987081,15.26135983,1.403605853,0.403605853,1.231416117,1.596608126,1.238247357,3.641211685
N140707-003-999,CH HF,4.19E+15,4.94E+15,,,,3.3,349.7,33.8,5.0,4.9,3.98,0.30,4.55,194,38,54,3.59,0.78,0.88,25.0,4.6,6.9,0.73,0.03,0.03,,,,,,,,,,,1.81,,,0.5,1.1943E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6570E+00,1.3295E+08,0.331773467,99.42779447,,0.011943378,0.013294775,,1.238335584,,,,0.813746597,,0.770909306,2.078859544
N140819-001-999,CH HF,5.47E+15,6.25E+15,3.323624,0.30279116,0.908317513,3.3,384.7,38.7,1.3,1.3,4.90,0.30,5.60,148,10,10,4.12,0.31,0.34,18.5,1.1,1.2,0.71,0.03,0.03,0.89,0.832505652,0.728088833,0.606138068,112.027428,6.682136119,23.22513317,0.641459432,1.324518076,1.571249053,1.76,168.57,0.281048677,0.5,2.6396E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.7312E+00,2.7636E+08,0.510248575,90.5334203,1.5222E-02,0.026396197,0.027635707,0.032320598,1.378181641,12.46252799,1.324518076,0.324518076,0.757491338,1.473804532,0.850210269,2.277458723
N141008-003-999,CH HF,4.81E+15,5.47E+15,3.238502,0.303601695,0.907826011,3.3,364.9,40.4,2.8,2.9,4.44,0.30,5.06,134,16,20,4.21,0.55,0.62,19.2,2.2,2.6,0.71,0.04,0.03,0.89,0.832332136,0.726789513,0.604930268,93.88838176,6.398258248,21.45328121,0.625030886,1.426831631,1.635667566,1.71,138.70,0.355456344,0.5,1.8803E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7325E+00,2.0560E+08,0.395449179,85.32522371,1.8481E-02,0.018802545,0.020559921,0.04087748,1.425969581,9.998513546,1.426831631,0.426831631,0.713408433,1.633181176,0.727581686,1.979302171
N141016-002-999,CH HF,3.07E+15,3.57E+15,3.7548541,0.194501403,0.962169204,3.3,345.2,41.9,5.1,5.0,3.57,0.30,4.08,130,25,35,,,,19.6,4.0,5.0,0.61,0.02,0.02,0.67,0.948040121,0.880500878,0.834750158,99.55084999,7.575875045,24.94300661,0.724686841,1.306237054,1.559500966,1.59,139.38,0.267150526,0.5,6.0992E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.5562E+00,6.5144E+07,0.127384586,69.82131206,1.3662E-02,0.006099228,0.006514405,0.03072231,1.369809921,6.127431321,1.306237054,0.306237054,0.591077408,1.445807119,,
N141106-002-999,CH HF,2.77E+15,3.22E+15,3.7351791,0.110826185,0.987717557,3.3,359.6,37.3,1.4,1.5,3.85,0.30,4.39,138,12,13,3.33,0.31,0.35,18.8,1.2,1.3,0.60,0.02,0.02,0.62,0.984232414,0.960037401,0.944899929,124.2533392,6.621675255,26.53641124,0.720889566,1.111908066,1.429588231,1.56,171.40,0.106077518,0.5,9.9485E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.3037E+00,1.1026E+08,0.20733045,72.32918222,5.6411E-03,0.009948487,0.011025596,0.012198915,1.284314204,7.733416795,1.111908066,0.111908066,0.558777946,1.157644081,0.54136362,1.614194541
N150121-006-999,CH HF,6.15E+15,7.23E+15,4.0373629,0.155859034,0.975707961,3.3,371.3,33.1,2.9,2.8,4.51,0.28,5.14,222,31,38,3.80,0.55,0.66,26.2,3.9,4.9,0.83,0.02,0.03,0.87,0.953598573,0.922052183,0.879267646,159.2683445,5.938184868,29.25052577,0.77921104,1.392761569,1.614459767,2.05,267.86,0.331288516,0.5,1.9924E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8911E+00,2.1666E+08,0.568681839,118.3028879,1.2622E-02,0.019923609,0.021665839,0.038098179,1.409885654,15.34928312,1.392761569,0.392761569,1.049165341,1.579610271,1.066465554,2.945503178
N150211-001-999,CH HF,7.60E+15,8.68E+15,3.322857,0.255903755,0.934513268,3.3,377.0,40.3,2.7,2.7,4.22,0.27,4.82,186,23,29,5.76,0.75,0.93,22.8,3.5,3.8,0.80,0.03,0.03,0.93,0.87089356,0.799709135,0.696461536,106.0947233,7.182499121,23.41164002,0.641311401,1.757655916,1.830619368,1.95,172.12,0.563981055,0.5,1.5439E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2296E+00,1.7105E+08,0.390448516,96.29320113,2.4708E-02,0.015439242,0.017105431,0.064857821,1.589802085,12.55861905,1.757655916,0.757655916,0.949725006,2.177753533,0.843311643,2.259294842
N150218-003-999,CH HF,4.94E+15,5.77E+15,3.861679,0.252843244,0.936070294,3.3,366.2,34.1,2.4,2.3,4.43,0.33,5.06,193,23,29,3.61,0.46,0.54,22.9,2.8,3.4,0.77,0.02,0.02,0.90,0.878408158,0.804114565,0.706340793,137.9214525,5.636834864,26.47676335,0.745304047,1.401393775,1.619855474,1.86,216.07,0.337467295,0.5,1.8686E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7158E+00,2.0444E+08,0.4683406,101.4571086,1.4731E-02,0.018686109,0.020443773,0.038808739,1.413945088,13.889737,1.401393775,0.401393775,0.857997794,1.593136743,0.896038063,2.402669447
N150318-003-999,CH HF,4.86E+15,5.54E+15,3.269192,0.42572548,0.818757816,3.3,371.3,38.0,1.8,1.9,4.77,0.28,5.44,145,14,16,3.81,0.40,0.47,18.3,1.8,2.0,0.64,0.04,0.04,1.01,0.654550711,0.516907715,0.338342312,94.12949856,5.333298665,19.87521918,0.630954056,1.543420025,1.706534997,1.70,138.15,0.434000749,0.5,2.4158E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.4541E+00,2.5648E+08,0.470633015,87.50611593,2.3652E-02,0.024158209,0.025648288,0.049910086,1.482204553,13.61583936,1.543420025,0.543420025,0.698054881,1.820153857,0.81401324,2.184074035
N150401-003-999,CH HF,5.90E+15,6.69E+15,3.1599618,0.224952031,0.949396584,3.3,388.3,39.3,1.8,1.8,4.02,0.25,4.59,177,14,17,5.05,0.47,0.51,23.4,1.8,1.9,0.69,0.02,0.02,0.78,0.917287414,0.842514324,0.772827785,111.5379726,6.997422994,23.29707706,0.609872627,1.584779426,1.731079182,1.77,168.87,0.460445234,0.5,1.2423E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7389E+00,1.3830E+08,0.323797789,94.04502041,1.9667E-02,0.012422748,0.013830281,0.052951202,1.502569849,12.0343499,1.584779426,0.584779426,0.772491166,1.887804329,0.742280623,2.012402614
N150409-001-999,CH HF,6.85E+15,8.10E+15,4.1865571,0.091826812,0.991567837,3.3,365.2,31.7,2.1,2.0,4.64,0.30,5.30,240,24,29,3.65,0.41,0.43,29.8,2.9,3.3,0.88,0.03,0.03,0.90,0.983093116,0.972442705,0.95600173,169.3987088,5.566490746,30.32234302,0.80800552,1.416226006,1.629091034,2.18,297.69,0.347995591,0.5,2.2102E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.1874E+00,2.3752E+08,0.708439332,138.4846753,1.1667E-02,0.022101761,0.023751861,0.040019493,1.420945144,16.9255266,1.416226006,0.416226006,1.177227312,1.616452471,1.243122473,3.663520238
N150528-002-999,CH HF,5.90E+15,6.83E+15,3.629832,0.169314732,0.971332522,3.3,369.3,38.4,2.4,2.5,4.28,0.26,4.89,177,19,21,4.75,0.54,0.57,22.4,2.3,2.6,0.78,0.03,0.03,0.84,0.948072885,0.908477484,0.861302869,121.467282,7.084626503,26.03789729,0.700557576,1.456740423,1.654093828,1.90,193.28,0.376201353,0.5,1.6407E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3787E+00,1.8120E+08,0.405047993,95.71387105,1.6830E-02,0.016406778,0.018120492,0.043263156,1.440223183,11.19555461,1.456740423,0.456740423,0.898381716,1.680611755,0.804355712,2.159946456
N150610-001-999,CH HF,2.67E+15,3.09E+15,3.6576103,0.193597717,0.962519924,3.3,342.0,42.1,1.9,1.9,3.47,0.29,3.96,119,11,13,4.09,0.43,0.51,18.4,1.4,1.5,0.58,0.02,0.02,0.63,0.951514255,0.881560459,0.838817343,94.8776287,7.296681116,24.07974217,0.705918788,1.250646414,1.523303434,1.54,129.80,0.223660549,0.5,4.7168E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.2631E+00,4.8923E+07,0.08986934,63.70734056,1.2176E-02,0.004716756,0.004892345,0.025720963,1.344682959,5.553564045,1.250646414,0.250646414,0.54109745,1.361587853,0.423330765,1.428270255
N181118-002-999,CH HF,4.08E+15,4.72E+15,3.6632834,0.087443411,0.99235365,3.3,357.3,36.9,4.6,4.4,3.80,0.30,4.34,170,29,39,5.09,0.92,1.01,24.3,4.0,5.3,0.67,0.02,0.02,0.68,0.989037819,0.974988191,0.964300194,121.9691637,6.324045088,25.97907919,0.707013696,1.39048295,1.613032914,1.66,175.76,0.329651133,0.5,9.2779E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.1801E+00,1.0249E+08,0.249152648,92.35639704,1.3561E-02,0.009277884,0.010249485,0.03790988,1.408815896,9.603731484,1.39048295,0.39048295,0.655654008,1.57604503,0.519169648,1.576767815
N150115-001-999,CH HF AS,2.95E+15,3.58E+15,4.858778,0.191987309,0.963140873,3.3,356.4,37.1,2.1,2.2,3.53,0.26,4.03,164,17,21,5.14,0.52,0.57,21.4,2.1,2.5,0.72,0.03,0.04,0.79,0.938280174,0.883438628,0.828912949,155.6351737,8.162516504,33.35962163,0.937744154,1.055435518,1.389910672,1.77,235.85,0.053953495,0.5,5.5605E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.4437E+00,5.8798E+07,0.125964652,75.64430648,2.5184E-03,0.005560504,0.005879779,0.006204652,1.260787462,6.68977909,1.055435518,0.055435518,0.774737682,1.077297752,0.390051521,1.381413158
N150416-001-999,CH HF AS,6.99E+15,8.30E+15,4.307275,0.186354207,0.965272109,3.3,374.3,34.0,1.8,2.0,4.53,0.28,5.17,221,22,25,5.50,0.50,0.55,28.0,2.5,2.9,0.92,0.06,0.06,1.00,0.923215029,0.889906135,0.821574719,166.2591826,6.722186534,31.12045253,0.831304075,1.331524964,1.575732155,2.18,292.39,0.286324875,0.5,2.0249E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.9363E+00,2.1982E+08,0.615983304,126.8706,1.0218E-02,0.020248707,0.021982391,0.032927361,1.381404278,14.19103313,1.331524964,0.331524964,1.179464162,1.484574689,0.845233746,2.264338103
N160829-003-999,CH HF Polar Tent,5.35E+15,6.33E+15,4.2088075,0.102413118,0.989511553,3.3,363.6,38.7,3.4,3.6,3.98,0.26,4.54,197,28,36,6.67,1.06,1.14,22.8,3.4,4.3,0.82,0.04,0.04,0.84,0.980709185,0.965803708,0.947172567,138.1007985,8.229351708,30.28231347,0.812299848,1.426158507,1.635250832,1.95,223.88,0.354984471,0.5,1.1839E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6391E+00,1.3178E+08,0.30073966,90.76358287,1.5555E-02,0.011839332,0.013178022,0.040823214,1.425650217,9.729073731,1.426158507,0.426158507,0.947806199,1.63211802,0.531451687,1.597332304
N171001-004-999,CH HF Polar Tent,9.16E+15,1.07E+16,3.913387,0.164699931,0.972873933,3.3,360.6,30.3,1.1,1.1,4.46,0.29,5.09,351,22,24,5.71,0.35,0.37,35.5,2.2,2.4,0.91,0.03,0.03,0.97,0.941479095,0.913243671,0.859799826,158.3984093,4.552627273,27.46026483,0.755283691,2.218744613,2.076020889,2.14,274.50,0.796941546,0.5,1.9125E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7786E+00,2.0880E+08,0.742178689,158.4096019,2.2421E-02,0.019124975,0.020880286,0.091648278,1.835862984,27.13483712,2.218744613,1.218744613,1.135674756,3.003503179,1.051004211,2.890741586
N180409-002-999,CH HF Polar Tent,2.45E+15,2.80E+15,3.300125,0.343061583,0.882308751,3.3,360.6,33.6,1.6,1.5,3.98,0.30,4.54,162,15,17,3.55,0.33,0.35,19.1,1.8,1.9,0.56,0.02,0.02,0.75,0.826068687,0.66152755,0.546467194,109.341171,4.273868157,21.00130745,0.636924125,1.483415645,1.670381649,1.49,146.12,0.394347297,0.5,1.1829E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6373E+00,1.3166E+08,0.251751781,76.03262198,2.0624E-02,0.011828963,0.013166377,0.045349939,1.453038299,13.18710889,1.483415645,0.483415645,0.492101199,1.723227989,0.441092026,1.454243066
N160509-002-999,CH HF RIF,4.76E+15,5.60E+15,,,,3.3,356.2,41.4,3.1,3.0,4.03,0.26,4.60,155,20,25,5.15,0.70,0.84,18.7,2.7,3.1,0.77,0.04,0.04,,,,,,,,,,,1.89,,,0.5,1.2667E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7801E+00,1.4101E+08,0.264375595,75.62063197,,0.012666781,0.014101352,,1.238335584,,,,0.893270462,,0.609326714,1.736460774
N160807-002-999,CH HF RIF,3.72E+15,4.39E+15,4.133415,0.080011,0.99359824,3.3,352.5,40.6,2.6,2.4,3.87,0.26,4.42,149,15,18,4.61,0.50,0.54,18.2,1.6,1.9,0.72,0.02,0.02,0.73,0.989961357,0.979029289,0.969201164,122.0552951,8.400026615,28.95776117,0.797749095,1.217164005,1.501143751,1.76,183.65,0.196523566,0.5,1.0298E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3672E+00,1.1428E+08,0.208334018,70.56494925,1.0780E-02,0.010298355,0.011428035,0.02260021,1.329798232,6.903209395,1.217164005,0.217164005,0.757417567,1.311540659,0.533178431,1.600252653
N170730-001-999,CH HF RIF,2.82E+15,3.32E+15,,,,3.3,374.6,39.5,2.0,1.8,3.74,0.26,4.26,183,27,33,3.79,0.66,0.73,17.8,1.2,1.5,0.63,0.02,0.02,,,,,,,,,,,1.62,,,0.5,8.3713E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.0087E+00,9.1915E+07,0.163598096,66.4789107,,0.008371283,0.009191535,,1.238335584,,,,0.62,,0.489496767,1.528560046
N141123-001-999,CH LF AS,1.10E+15,1.35E+15,5.223952,0.167143927,0.972062908,3.3,322.7,33.1,2.5,2.4,3.01,0.30,3.43,165,24,30,2.68,0.43,0.53,17.7,2.0,2.6,0.57,0.01,0.01,0.60,0.965533484,0.910733739,0.87934392,154.9641274,5.798974483,32.7784528,1.008222736,1.061866106,1.394477265,1.46,203.43,0.060027838,0.5,-1.1555E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-1.7215E-01,,0,53.10807409,3.3999E-03,-0.0011555,0,0.006903201,1.26343386,5.887776196,1.061866106,0.061866106,0.455809995,1.086366255,0.282724801,1.245581141
N170328-002-999,CH LGF 830,5.04E+15,5.80E+15,3.5390323,0.087967659,0.992261691,3.3,384.6,32.9,2.0,2.0,3.88,0.26,4.43,267,32,37,4.32,0.55,0.61,26.5,3.2,3.3,0.80,0.02,0.02,0.81,0.986179853,0.974690068,0.961219708,152.942014,5.638705569,27.01263587,0.683033234,1.743012055,1.822367575,1.98,251.34,0.555614683,0.5,1.0417E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3886E+00,1.1564E+08,0.305965821,102.6324285,2.1000E-02,0.010417063,0.011564172,0.063895689,1.582289641,17.87576146,1.743012055,0.743012055,0.98474139,2.152754667,0.75305181,2.03709434
N170813-001-999,CH LGF 830,4.94E+15,5.75E+15,3.789386,0.189837139,0.963961861,3.3,384.6,29.0,1.2,1.2,3.84,0.26,4.39,306,22,25,3.44,0.52,0.58,33.7,2.4,2.6,0.81,0.03,0.03,0.88,0.931664904,0.885926127,0.825386279,180.5646657,4.553248272,28.09861482,0.731351498,1.697310529,1.796407557,2.05,303.51,0.529044957,0.5,9.8962E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2942E+00,1.0965E+08,0.36968948,129.5557094,1.5692E-02,0.009896182,0.010965281,0.06084017,1.55898547,22.21337262,1.697310529,0.697310529,1.047646153,2.075250854,0.936213005,2.519227764
N171022-001-999,CH LGF 830,4.96E+15,5.87E+15,4.213144,0.105445325,0.988881284,3.3,373.1,30.5,1.7,1.6,3.68,0.27,4.20,300,25,29,3.88,0.73,0.81,33.3,2.7,3.4,0.87,0.03,0.03,0.90,0.977825176,0.963775137,0.942403593,184.4042741,5.39561055,31.08697098,0.813136792,1.627025984,1.755847496,2.19,325.03,0.486753799,0.5,7.5810E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.8552E+00,8.2629E+07,0.27512416,122.477027,1.4619E-02,0.007580976,0.008262904,0.055976687,1.523581937,17.36826675,1.627025984,0.627025984,1.186156734,1.957601976,0.846690396,2.268169129
N171210-001-999,CH LGF 830,3.18E+15,3.69E+15,3.7278368,0.04569178,0.997912261,3.3,369.3,31.2,2.0,1.7,3.36,0.30,3.84,245,20,26,3.54,0.71,0.82,29.4,2.4,3.1,0.70,0.02,0.02,0.71,0.996836583,0.993126988,0.989985314,157.6295195,4.94897198,27.47972563,0.719472502,1.551558752,1.711388503,1.78,239.25,0.439260072,0.5,3.3331E+07,1.0200E+01,-3.0000E-02,3.4927E+00,9.5456E-01,3.3113E+07,0.09745677,98.99353997,1.4925E-02,0.003333108,0.003311271,0.050514908,1.486195558,14.16205933,1.551558752,0.551558752,0.778591724,1.833412344,0.584618982,1.690639097
N180204-003-999,CH LGF 830,3.40E+15,4.06E+15,4.449953,0.162023038,0.973748535,3.3,379.3,28.2,1.5,1.5,3.45,0.31,3.94,320,26,32,3.22,0.63,0.78,31.2,2.6,3.0,0.78,0.03,0.03,0.82,0.953226962,0.915955758,0.873113725,214.3430344,4.963099531,32.87273413,0.858840929,1.490778063,1.674853345,1.98,351.04,0.399298173,0.5,4.4758E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.2105E+00,4.6127E+07,0.144106658,107.7840624,1.2781E-02,0.004475773,0.004612701,0.04591929,1.456591947,18.03450178,1.490778063,0.490778063,0.975455617,1.735041755,0.705978494,1.931874706
N190415-004-999,CH LGF 830,3.74E+15,4.31E+15,3.575995,0.209810346,0.955979619,3.3,371.7,34.0,2.4,2.2,3.68,0.25,4.20,217,28,38,3.80,0.71,0.81,24.8,3.4,4.2,0.73,0.03,0.03,0.80,0.924940953,0.861946856,0.797249946,134.8841095,5.451757055,25.41588271,0.690167035,1.606837315,1.744048665,1.84,209.77,0.474267846,0.5,7.6431E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.8674E+00,8.3360E+07,0.207142492,91.51586287,1.9086E-02,0.007643062,0.008336021,0.054540802,1.513514836,13.74634752,1.606837315,0.606837315,0.839356605,1.924160229,0.635260427,1.786310808
N190422-001-999,CH LGF 830,2.09E+15,2.40E+15,3.4682546,0.155089479,0.975947254,3.3,378.1,35.3,2.0,1.6,3.52,0.27,4.02,167,15,19,3.28,0.61,0.67,17.6,1.7,2.0,0.60,0.02,0.02,0.63,0.968674529,0.922798633,0.893891532,133.0243225,6.020007354,25.59280759,0.669373138,1.255409799,1.526433702,1.60,186.96,0.227462053,0.5,5.4475E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.4198E+00,5.7469E+07,0.101318348,62.10248875,1.2902E-02,0.005447484,0.005746945,0.026158136,1.346816042,9.853442326,1.255409799,0.255409799,0.599554336,1.368749614,0.409429454,1.40841362
N190527-001-999,CH LGF 830,4.04E+15,4.67E+15,3.584911,0.363630062,0.867773178,3.3,371.7,29.4,2.3,1.9,3.92,0.26,4.48,266,29,37,3.29,0.63,0.70,29.5,3.1,4.0,0.76,0.06,0.06,1.05,0.725145833,0.626239611,0.454115044,141.6378449,3.725775188,23.12832931,0.691887823,1.874904485,1.895581705,1.94,229.15,0.628557717,0.5,1.1038E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.4994E+00,1.2273E+08,0.361630686,115.5647658,2.1332E-02,0.011038432,0.012273246,0.072284137,1.650698211,22.74506149,1.874904485,0.874904485,0.942340694,2.380735918,0.794135104,2.134764326
N190602-002-999,CH LGF 830,3.61E+15,4.19E+15,3.760907,0.302407806,0.908549519,3.3,371.7,29.3,2.7,2.2,3.49,0.26,3.98,287,37,53,3.22,0.62,0.74,32.4,4.4,5.7,0.77,0.04,0.04,0.96,0.819400784,0.728702717,0.597099578,156.3113479,4.053816057,25.40392714,0.725855051,1.838306323,1.875510173,1.89,247.75,0.608844671,0.5,5.0117E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.3268E+00,5.2363E+07,0.16987444,113.2273526,1.8767E-02,0.005011721,0.005236278,0.070017137,1.63155195,20.03371317,1.838306323,0.838306323,0.888101231,2.316843377,0.729755437,1.984154395
N191117-002-999,CH LGF 830,4.35E+15,4.93E+15,3.1812824,0.209828317,0.955972078,3.3,369.5,38.5,2.3,2.1,3.62,0.26,4.13,181,19,27,5.02,0.97,1.06,24.2,2.7,3.1,0.69,0.04,0.04,0.76,0.929486454,0.861924418,0.801147071,104.6075778,6.155392752,22.47467789,0.613987503,1.727540413,1.813614607,1.77,158.39,0.54669867,0.5,6.7182E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.6829E+00,7.2451E+07,0.175487054,87.58309617,2.2571E-02,0.006718179,0.007245064,0.062870347,1.574376144,11.16100349,1.727540413,0.727540413,0.772599877,2.126429251,0.550012194,1.629104202
N151020-003-999,CH LGF 930,3.46E+15,4.08E+15,4.1247583,0.124169913,0.984581833,3.3,356.9,34.4,2.0,1.9,3.65,0.26,4.17,191,17,20,3.60,0.41,0.49,25.9,2.3,2.6,0.70,0.02,0.02,0.73,0.976107896,0.950016174,0.927318289,145.6996844,6.135076718,28.98816886,0.796078352,1.310289205,1.562111525,1.72,215.95,0.27024788,0.5,7.2360E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.7869E+00,7.8562E+07,0.203606814,94.68620021,1.0428E-02,0.007235975,0.007856229,0.031078506,1.371661043,9.974004659,1.310289205,0.310289205,0.72126298,1.452000229,0.634605285,1.785028882
N151111-002-999,CH LGF 930,4.21E+15,5.04E+15,4.5400127,0.057589734,0.996683423,3.3,362.2,37.2,1.9,1.9,3.84,0.27,4.39,188,14,17,4.53,0.47,0.51,23.1,1.7,2.0,0.79,0.03,0.02,0.79,0.994231716,0.989096978,0.983391586,154.8359395,8.216405496,32.78315931,0.876222451,1.212864982,1.49827832,1.91,247.17,0.192985314,0.5,9.8800E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2912E+00,1.0947E+08,0.252644034,88.6625,8.3617E-03,0.009880015,0.01094663,0.022193311,1.327901117,8.572036141,1.212864982,0.212864982,0.906835605,1.305152293,0.623593054,1.763657536
N160411-001-999,CH LGF 930,3.43E+15,4.04E+15,4.1043915,0.109743894,0.987956278,3.3,351.7,35.4,2.1,2.1,3.50,0.27,4.00,189,21,25,3.84,0.50,0.61,26.3,3.0,3.3,0.69,0.02,0.02,0.71,0.981882891,0.960803316,0.943396337,137.4563167,6.283321259,28.52238131,0.79214756,1.373443835,1.602328867,1.70,202.28,0.317321334,0.5,5.2065E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.3686E+00,5.4642E+07,0.143566848,92.08232145,1.2077E-02,0.005206468,0.005464174,0.036491953,1.400840488,9.220056888,1.373443835,0.373443835,0.704314661,1.549455286,0.590418074,1.701250079
N160602-001-999,CH LGF 930,1.55E+15,1.82E+15,3.9941172,0.132026,0.982569135,3.3,377.7,40.9,2.0,2.0,3.14,0.29,3.58,121,10,11,3.72,0.45,0.57,15.4,1.2,1.3,0.52,0.01,0.01,0.54,0.981069259,0.943622503,0.92575903,132.8445972,9.353752266,29.64446758,0.77086462,0.910467017,1.283324383,1.43,171.81,-0.093797606,0.5,4.6746E+06,1.0200E+01,-3.0000E-02,3.4927E+00,2.6006E-01,5.0719E+06,0.007803065,48.30188002,-6.0968E-03,0.000467455,0.000507194,-0.010786725,1.203518564,4.734303447,0.910467017,-0.089532983,0.426141251,0.878586691,0.273885797,1.235393449
N160908-001-999,CH LGF 930,2.90E+14,3.24E+14,2.726332,0.202966504,0.958804598,3.3,351.7,52.0,5.4,5.4,2.35,0.30,2.68,44,6,8,2.60,0.52,0.72,7.9,1.1,1.4,0.23,0.02,0.02,0.25,0.982134033,0.87038091,0.854830714,60.365558,8.727849818,18.38688358,0.526182076,0.72726792,1.136707594,1.12,65.36,-0.318460342,0.5,-8.5629E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-2.6706E+00,#NUM!,#NUM!,18.60624785,-4.0222E-02,-0.008562854,#NUM!,-0.036622939,1.13852764,1.519297183,0.72726792,-0.27273208,0.115922947,0.644374454,0.069750322,1.041800167
N131212-001-999,HDC 2SH VAC,1.82E+15,2.01E+15,2.433668,0.247661051,0.938664004,3.3,331.3,41.7,4.9,5.3,3.23,0.30,3.69,99,18,24,3.32,0.66,0.79,18.1,3.0,3.7,0.38,0.01,0.01,0.44,0.948511635,0.811490687,0.769708359,58.29808088,4.364906565,15.13697441,0.469697924,1.691921589,1.793325375,1.29,70.30,0.525864918,0.5,1.6548E+07,1.0200E+01,-3.0000E-02,3.4927E+00,5.5765E-01,1.5405E+07,0.027875188,58.50983915,2.9062E-02,0.00165481,0.001540548,0.060474466,1.556251942,6.692912454,1.691921589,0.691921589,0.294821579,2.066163666,0.338183349,1.312927351
N140926-001-999,HDC 2SH VAC,2.85E+15,3.23E+15,3.142575,0.284147838,0.919260006,3.3,346.1,46.1,4.3,4.3,3.56,0.30,4.07,106,17,22,4.84,0.83,0.97,16.1,2.4,2.8,0.52,0.02,0.02,0.63,0.898549197,0.75743716,0.680594552,72.76897591,7.366018782,19.99811144,0.606516975,1.459293224,1.655658466,1.50,97.49,0.377952225,0.5,5.9899E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.5335E+00,6.3854E+07,0.102758062,57.33152461,2.3486E-02,0.005989864,0.00638542,0.043464506,1.441445445,5.677307793,1.459293224,0.459293224,0.497123797,1.684677366,0.374061067,1.359718478
N141116-001-999,HDC 2SH VAC,1.29E+15,1.41E+15,2.33535047,0.197637488,0.960939423,3.3,405.2,50.7,2.9,3.0,3.64,0.30,4.15,63,8,11,3.81,0.54,0.66,8.6,1.0,1.2,0.34,0.02,0.02,0.38,0.972622439,0.87679252,0.852788079,70.46859979,9.476373659,18.18593771,0.450722641,0.890336131,1.267923138,1.23,82.00,-0.116156213,0.5,7.0193E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.7436E+00,7.6006E+07,0.065315134,31.26114135,-1.3517E-02,0.007019331,0.007600599,-0.013357964,1.195950609,4.010799529,0.890336131,-0.109663869,0.232553699,0.851891955,0.20760998,1.163694125
N150429-002-999,HDC 2SH VAC,1.44E+15,1.62E+15,2.89100886,0.238980948,0.942888106,3.3,342.7,50.1,2.1,1.9,3.40,0.27,3.88,56,5,6,3.24,0.33,0.39,13.5,0.8,0.9,0.41,0.01,0.01,0.47,0.948785492,0.823604138,0.781423657,62.0065542,8.03404119,18.68511389,0.55796471,0.901639273,1.276590157,1.30,75.10,-0.103540758,0.5,3.7998E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.0604E+00,3.8369E+07,0.051988393,46.05476121,-7.6417E-03,0.003799841,0.003836946,-0.011907187,1.200187702,2.783483217,0.901639273,-0.098360727,0.302733136,0.866852672,0.280016097,1.24244336
N150625-001-999,HDC 2SH VAC,1.74E+15,1.95E+15,2.8143145,0.120080686,0.985580629,3.3,349.6,55.1,5.4,5.4,3.16,0.25,3.61,70,11,15,5.32,0.95,1.06,11.8,1.9,2.3,0.43,0.01,0.01,0.44,0.987559972,0.9532002,0.941342363,59.64900751,10.30076447,19.39327376,0.543162699,1.172008553,1.470809378,1.33,73.29,0.158718989,0.5,7.5431E+06,1.0200E+01,-3.0000E-02,3.4927E+00,3.3332E-01,7.2981E+06,0.00864469,37.45992776,1.3399E-02,0.000754308,0.000729809,0.018252684,1.310035446,2.891877265,1.172008553,0.172008553,0.328756073,1.244871367,0.205046881,1.161086712
N151007-001-999,HDC 2SH VAC,1.57E+15,1.75E+15,2.6787979,0.340027674,0.884381181,3.3,346.1,46.5,3.1,3.1,3.47,0.26,3.96,75,10,11,3.50,0.49,0.54,13.6,1.8,2.2,0.40,0.02,0.02,0.54,0.881616127,0.666669099,0.587746228,59.19222488,6.139914093,16.40002119,0.517007995,1.267789627,1.534543674,1.30,71.59,0.237274933,0.5,4.7694E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.2745E+00,4.9536E+07,0.067436421,47.26736031,1.7429E-02,0.004769398,0.004953604,0.027286617,1.352377569,4.72926953,1.267789627,0.267789627,0.300202875,1.387410982,0.280395388,1.242881893
N140722-001-999,HDC 3SH HGF,3.64E+14,3.96E+14,2.1357808,0.288607999,0.916705423,3.3,305.1,,,,2.94,0.30,3.36,,,,,,,,,,0.21,0.01,0.01,0.25,0.964009123,0.750513211,0.723501583,,,11.94750036,0.412205694,,,1.11,,,0.5,-1.9497E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-3.9556E-01,#NUM!,,,,-0.001949747,#NUM!,,1.238335584,,,,0.10705936,,,
N150422-002-999,HDC 3SH HGF,2.09E+15,2.30E+15,2.34890242,0.266205002,0.929134897,3.3,370.5,36.0,2.5,2.7,3.85,0.27,4.40,105,12,15,2.32,0.30,0.32,20.6,2.2,2.5,0.41,0.02,0.02,0.48,0.934254871,0.784621035,0.733036023,80.63749581,3.890356756,16.17168252,0.453338167,1.301801843,1.55663935,1.31,98.18,0.263749338,0.5,1.0048E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3218E+00,1.1140E+08,0.229918613,79.52862965,1.2779E-02,0.010047813,0.011140026,0.030331174,1.367786798,10.28637519,1.301801843,0.301801843,0.312167054,1.439036923,0.55535385,1.638405377
N151102-001-999,HDC 844,4.91E+14,5.37E+14,2.2304002,0.332172655,0.889661327,3.3,366.9,36.1,1.8,1.8,3.20,0.30,3.65,70,8,10,1.51,0.19,0.23,10.3,0.9,1.0,0.28,0.01,0.02,0.36,0.928010462,0.679894537,0.630949244,71.85181202,3.474486845,14.56143553,0.430467239,0.979756572,1.335173145,1.17,80.28,-0.020451134,0.5,1.1771E+07,1.0200E+01,-3.0000E-02,3.4927E+00,4.3970E-01,1.0926E+07,0.011269935,32.96539146,-1.9827E-03,0.001177138,0.001092622,-0.00235188,1.230303144,6.287967307,0.979756572,-0.020243428,0.165431553,0.972171971,0.199468902,1.155454924
N160120-003-999,HDC 844,1.65E+15,1.80E+15,2.116728,0.252939269,0.936021726,3.3,353.4,42.3,2.0,2.1,3.39,0.27,3.87,93,10,12,3.25,0.36,0.44,15.0,1.4,1.5,0.43,0.02,0.02,0.51,0.937092495,0.803976893,0.753400713,56.75764367,4.427597876,14.00504119,0.408528504,1.636274267,1.761229952,1.32,69.28,0.492421869,0.5,3.6377E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.0238E+00,3.6532E+07,0.054885678,50.88187559,3.2776E-02,0.003637658,0.003653194,0.056628515,1.528209163,7.506390092,1.636274267,0.636274267,0.316580242,1.972974256,0.309411773,1.277245448
N160223-001-999,HDC 844,1.55E+15,1.71E+15,2.51324,0.152599961,0.976713252,3.3,349.9,42.7,1.9,1.8,3.14,0.26,3.58,96,10,12,3.38,0.40,0.47,16.3,1.5,1.5,0.47,0.01,0.01,0.50,0.977099242,0.925190926,0.904003352,68.34451388,5.467274921,17.17788316,0.48505532,1.4043059,1.621672296,1.36,85.25,0.339543159,0.5,4.5198E+06,1.0200E+01,-3.0000E-02,3.4927E+00,2.5609E-01,4.9583E+06,0.00809481,51.23572863,2.0798E-02,0.000451984,0.000495833,0.039047463,1.415316982,5.753736579,1.4043059,0.4043059,0.356750096,1.597707133,0.283344655,1.246301146
N160313-001-999,HDC 844,2.58E+15,2.86E+15,2.590317,0.259743371,0.932533381,3.3,357.0,41.1,2.0,2.1,3.33,0.27,3.80,127,15,18,4.06,0.51,0.62,20.3,2.8,2.6,0.57,0.02,0.02,0.67,0.908176916,0.794131598,0.721211986,72.67741411,5.194516741,17.24535277,0.499931181,1.750823369,1.82677319,1.50,97.33,0.560086174,0.5,2.8322E+07,1.0200E+01,-3.0000E-02,3.4927E+00,8.3882E-01,2.7596E+07,0.055954152,67.41949933,2.7623E-02,0.002832179,0.002759609,0.06440991,1.586294239,8.527389196,1.750823369,0.750823369,0.496391139,2.166079649,0.395290678,1.388635939
N160418-001-999,HDC 844,2.86E+15,3.14E+15,2.355312,0.158626326,0.974837689,3.3,371.2,43.2,2.7,2.7,3.54,0.26,4.04,120,14,18,4.49,0.59,0.70,16.9,2.3,2.5,0.55,0.03,0.03,0.58,0.970381719,0.919340997,0.892111697,71.05722358,5.904974289,17.04782095,0.454575216,1.692892583,1.793881064,1.48,94.29,0.526438653,0.5,5.7086E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.4748E+00,6.0541E+07,0.102044641,59.70035299,3.1232E-02,0.005708626,0.006054055,0.060540445,1.556744248,8.591311174,1.692892583,0.692892583,0.4775509,2.067800209,0.391846653,1.383881544
N161023-002-999,HDC 844,4.65E+15,5.24E+15,3.020416,0.280262733,0.921452801,3.3,376.4,,,,4.01,0.26,4.57,,,,,,,,,,0.76,0.06,0.06,0.91,0.850246303,0.763415918,0.649091562,,,20.95356012,0.582940288,,,1.84,,,0.5,1.2272E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7132E+00,1.3662E+08,,,,0.012271707,0.013661983,,1.238335584,,,,0.843590646,,,
N161113-001-999,HDC 844,1.99E+15,2.19E+15,2.418917,0.330566188,0.890725996,3.3,392.0,34.0,4.3,4.4,3.56,0.28,4.07,153,28,37,2.82,0.57,0.67,18.6,3.3,4.3,0.46,0.03,0.03,0.60,0.873179086,0.682583239,0.596017409,94.5758909,3.815751903,16.89061514,0.466850981,1.613656147,1.74804137,1.40,120.44,0.478502503,0.5,6.0094E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.5376E+00,6.4085E+07,0.118933223,66.14369648,2.5783E-02,0.006009448,0.006408514,0.055027788,1.516909803,14.87105611,1.613656147,0.613656147,0.396042636,1.935437607,0.436314036,1.447188962
N170226-001-999,HDC 844,6.57E+15,7.40E+15,2.9504264,0.203230963,0.958697176,3.3,384.0,,,,4.09,0.26,4.67,460,91,133,2.41,0.51,0.63,,,,0.79,0.04,0.04,0.87,0.922470729,0.870059149,0.802604097,,,21.72122784,0.569432295,,,2.04,,,0.5,1.3508E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9201E+00,1.5027E+08,,,,0.013507734,0.015027359,,1.238335584,,,,1.03940058,,,
N170601-002-999,HDC 910,1.46E+16,1.65E+16,2.978859,0.187685697,0.964774079,3.3,395.7,33.6,2.1,2.1,4.23,0.27,4.82,318,49,63,5.82,0.99,1.02,48.9,5.2,6.0,1.01,0.05,0.04,1.10,0.91325045,0.888391855,0.811324261,130.09706,5.067173618,22.74542185,0.574919787,2.441144742,2.185920057,2.63,261.87,0.892467086,0.5,1.5549E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2467E+00,1.7222E+08,0.842717603,206.783413,1.8238E-02,0.015549244,0.017221709,0.102633715,1.959851518,27.83355184,2.441144742,1.441144742,1.625847585,3.426723574,1.586528251,5.697072338
N170821-002-999,HDC 910,8.71E+15,9.93E+15,3.2621,0.164355912,0.972987134,3.3,403.0,34.5,1.6,1.6,3.95,0.25,4.51,265,41,57,5.04,0.86,0.98,38.4,4.5,4.8,0.90,0.04,0.04,0.96,0.942675838,0.913594386,0.861223353,145.0733429,6.128094769,25.58537106,0.6295853,1.823345661,1.867252428,2.24,260.39,0.600673089,0.5,1.1410E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.5645E+00,1.2694E+08,0.48737276,151.5689561,1.5645E-02,0.011409548,0.012693815,0.069077405,1.623760602,19.08623277,1.823345661,0.823345661,1.241699873,2.290863596,1.102368697,3.077344734
N170827-002-999,HDC 910,1.66E+16,1.88E+16,3.099725,0.12285004,0.984907868,3.3,407.6,34.7,2.3,2.2,4.30,0.26,4.91,335,56,73,6.57,1.21,1.37,47.1,4.4,5.6,1.09,0.04,0.04,1.13,0.960795691,0.951054713,0.91376927,141.8883625,6.09761699,24.88710727,0.598246925,2.360295805,2.146523479,2.93,309.29,0.858786952,0.5,1.6649E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4155E+00,1.8372E+08,0.864977866,202.3410639,1.8240E-02,0.016649045,0.018371951,0.0987605,1.914449135,27.1934121,2.360295805,1.360295805,1.930998275,3.271098935,1.603266975,5.824100179
N171106-001-999,HDC 910,1.51E+16,1.71E+16,3.0240766,0.080424315,0.993531929,3.3,407.6,36.1,3.3,3.4,3.97,0.26,4.53,336,48,58,7.48,1.11,1.23,43.7,5.7,7.2,1.00,0.04,0.04,1.01,0.98501225,0.97881369,0.964143475,133.9947586,6.516968236,24.49233908,0.583646784,2.510108366,2.219053142,2.72,276.38,0.920325926,0.5,1.1721E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6186E+00,1.3045E+08,0.569697711,173.338375,2.1073E-02,0.011720699,0.013044677,0.105837481,1.998851616,24.59287959,2.510108366,1.510108366,1.715808455,3.561029818,1.277856756,3.82699779
N171218-001-999,HDC 910,1.49E+16,1.69E+16,3.2496211,0.057197366,0.996728461,3.3,405.6,37.2,1.7,1.6,4.29,0.26,4.90,320,50,64,7.80,1.31,1.57,38.8,4.2,4.5,1.06,0.03,0.03,1.06,0.99192459,0.989244483,0.981255927,139.0389773,7.358537177,26.27170829,0.627176872,2.300266658,2.116869025,2.86,297.77,0.833025054,0.5,1.6607E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4091E+00,1.8328E+08,0.710282449,166.4425645,2.1496E-02,0.016607025,0.018328414,0.095797881,1.880975592,22.82186507,2.300266658,1.300266658,1.860364058,3.156849622,1.215175329,3.537694455
N180218-001-999,HDC 910,1.05E+16,1.17E+16,2.8437822,0.199012398,0.960394066,3.3,421.8,40.9,4.3,4.1,4.38,0.28,5.00,228,34,45,7.48,1.19,1.44,27.0,4.5,5.4,0.85,0.04,0.04,0.94,0.919227289,0.875151505,0.804463145,115.2779267,8.120466532,23.03869452,0.548849965,1.979110279,1.951765179,2.20,204.13,0.68264739,0.5,1.7901E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.6018E+00,1.9654E+08,0.53068461,118.2262803,2.5282E-02,0.01790078,0.019653999,0.07850445,1.705851627,17.89341708,1.979110279,0.979110279,1.200133507,2.565243479,0.87812526,2.352771668
N180317-001-999,HDC 910,7.92E+15,9.15E+15,3.6107439,0.172024205,0.970407673,3.3,403.6,34.5,3.9,4.0,3.85,0.27,4.40,293,54,76,5.67,1.15,1.35,35.9,5.8,7.3,0.87,0.03,0.03,0.94,0.93906,0.905626103,0.850437248,160.4558423,6.790641265,28.28037612,0.696873573,1.823110558,1.867122411,2.16,280.68,0.60054414,0.5,1.0040E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3203E+00,1.1131E+08,0.399173688,138.1692701,1.6746E-02,0.010039707,0.011130693,0.069062576,1.62363833,18.64849233,1.823110558,0.823110558,1.163457314,2.290455975,0.904300748,2.42611017
N180422-002-999,HDC 910,1.03E+16,1.19E+16,3.494615,0.185974925,0.965413327,3.3,407.6,,,,4.26,0.28,4.87,,,,,,,,,,0.93,0.03,0.03,1.01,0.922958992,0.890335841,0.82174347,,,27.50021079,0.674460695,,,2.49,,,0.5,1.6124E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3355E+00,1.7826E+08,,,,0.016123912,0.017825522,,1.238335584,,,,1.490692332,,,
N180605-002-999,HDC 910,1.61E+16,1.81E+16,2.8927498,0.12732637,0.983787995,3.3,401.4,35.3,3.4,3.4,4.14,0.26,4.72,334,47,63,7.06,1.13,1.20,48.4,7.5,9.4,0.98,0.03,0.03,1.02,0.962527093,0.947490823,0.911985588,125.9114307,5.723048335,22.84749381,0.558300711,2.654661872,2.287171565,2.71,258.96,0.976317291,0.5,1.4237E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0389E+00,1.5820E+08,0.765174118,200.1875948,2.0186E-02,0.014237424,0.015820479,0.112276489,2.081345555,27.5218205,2.654661872,1.654661872,1.705061333,3.847093246,1.433789582,4.668923634
N180625-001-999,HDC 910,1.35E+16,1.53E+16,3.126368,0.140870368,0.980155539,3.3,406.4,37.7,2.0,1.9,4.18,0.27,4.77,295,47,61,7.66,1.36,1.49,37.6,3.8,4.3,0.96,0.03,0.03,1.01,0.955034903,0.935994929,0.893907826,130.176706,7.194606692,24.904963,0.603389024,2.262380985,2.097969978,2.63,262.43,0.816417792,0.5,1.4810E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.1305E+00,1.6436E+08,0.617366366,156.8968256,2.1735E-02,0.014810087,0.016436081,0.093888046,1.859959421,21.29355659,2.262380985,1.262380985,1.631415128,3.08532362,1.116715796,3.131917058
N180723-001-999,HDC 910,1.54E+16,1.75E+16,3.2557276,0.099781326,0.990043687,3.3,399.5,30.4,3.0,2.5,4.44,0.29,5.07,433,75,113,5.85,1.15,1.29,54.3,8.7,11.2,1.06,0.03,0.03,1.08,0.975076741,0.967518736,0.943405016,164.067864,4.756085413,25.75174974,0.628355427,2.641272449,2.280934936,2.92,356.98,0.971260789,0.5,1.8875E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7429E+00,2.0632E+08,1.120201792,241.1061355,1.7889E-02,0.018875296,0.020632369,0.111694991,2.07366438,39.2668541,2.641272449,1.641272449,1.923628844,3.820341777,1.675335292,6.407512835
N180827-002-999,HDC 910,1.04E+16,1.18E+16,3.2218675,0.135094024,0.981749605,3.3,402.3,39.0,2.4,2.1,4.18,0.29,4.77,248,40,56,7.09,1.30,1.48,31.3,3.4,4.0,0.91,0.03,0.03,0.95,0.961200809,0.941027739,0.904516624,127.464639,7.770076346,25.45038819,0.621820428,1.947843661,1.935053516,2.39,239.79,0.666722946,0.5,1.4810E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.1305E+00,1.6436E+08,0.513795972,130.5777467,2.1328E-02,0.014809747,0.016435716,0.076673139,1.689207284,16.83178132,1.947843661,0.947843661,1.391769671,2.509485282,0.929850766,2.500330288
N181014-002-999,HDC 910,1.67E+16,1.88E+16,2.9211058,0.05140736,0.997357283,3.3,394.3,35.1,3.3,2.8,4.50,0.29,5.14,339,62,85,7.07,1.44,1.62,43.9,5.6,7.2,1.04,0.03,0.03,1.04,0.99362236,0.991305509,0.984983319,125.1989797,5.574790104,22.9725987,0.563773419,2.709922127,2.312759356,2.78,262.32,0.996919899,0.5,1.9791E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8725E+00,2.1536E+08,0.946500375,197.7193957,2.2683E-02,0.019790875,0.02153606,0.114645788,2.113128761,29.86421689,2.709922127,1.709922127,1.775217014,3.958042008,1.490358676,5.023710697
N190120-001-999,HDC 910,9.08E+15,1.03E+16,3.0878456,0.122087237,0.985094707,3.3,399.7,38.0,2.5,2.1,4.04,0.29,4.61,244,41,56,6.32,1.19,1.37,32.0,3.7,4.3,0.85,0.03,0.03,0.88,0.970983373,0.951650219,0.924036539,124.0916497,7.009997121,24.31494871,0.595954201,1.964735658,1.944097301,2.20,219.56,0.675357711,0.5,1.2731E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7910E+00,1.4173E+08,0.452831731,129.0104337,2.1138E-02,0.01273149,0.014173055,0.077666137,1.6981896,17.04167292,1.964735658,0.964735658,1.197711355,2.539567121,0.910433287,2.443683608
N191028-002-999,HDC 910,1.14E+16,1.29E+16,3.25973,0.158325829,0.974932932,3.3,413.7,46.3,4.8,4.6,4.14,0.26,4.73,195,29,38,9.26,1.52,1.66,,,,0.93,0.05,0.05,0.99,0.944749253,0.91963744,0.868826784,,,26.29270504,0.62912789,,,2.51,,,0.5,1.4294E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0481E+00,1.5882E+08,,,,0.014294407,0.015882005,,1.238335584,,,,1.512836033,,,
N181028-001-999,HDC 950,1.05E+16,1.19E+16,3.1482881,0.044222688,0.998044354,3.3,385.7,40.0,5.2,5.4,4.23,0.25,4.83,222,40,56,6.83,1.40,1.54,32.1,5.8,6.9,0.92,0.03,0.03,0.93,0.995910232,0.99356087,0.989497436,113.2938057,7.490455784,24.24031924,0.607619603,1.96190089,1.942582103,2.37,211.45,0.673913845,0.5,1.5638E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2605E+00,1.7315E+08,0.55604517,135.8919838,2.0985E-02,0.015637656,0.017315002,0.077500092,1.696680579,14.95675203,1.96190089,0.96190089,1.365838243,2.534511982,,
N180429-001-999,HDC HyB 1000,8.33E+15,9.52E+15,3.33123111,0.248564963,0.938215459,3.3,364.5,,,,4.24,0.27,4.83,,,,,,,,,,0.83,0.05,0.05,0.96,0.873768156,0.810211735,0.707937213,,,22.78652448,0.642927604,,,2.09,,,0.5,1.5698E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2699E+00,1.7379E+08,,,,0.01569832,0.017378932,,1.238335584,,,,1.089300889,,,
N180708-001-999,HDC HyB 1000,4.74E+15,5.40E+15,3.257131,0.329614691,0.891354155,3.3,346.1,37.6,4.5,4.6,3.63,0.26,4.15,181,31,41,4.48,0.85,0.99,28.3,4.6,6.4,0.64,0.03,0.03,0.83,0.81771113,0.684173058,0.559455925,89.78745399,4.908045162,20.09580871,0.628626283,2.010444051,1.968391332,1.73,133.51,0.698355619,0.5,6.9795E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.7356E+00,7.5535E+07,0.213755729,102.8632608,2.4678E-02,0.006979465,0.007553545,0.080310896,1.722610531,12.03161421,2.010444051,1.010444051,0.728979513,2.621458267,0.675713539,1.867802815
N181007-011-999,HDC HyB 1050,8.07E+15,9.13E+15,3.095351,0.178761333,0.968044386,3.3,371.7,33.4,5.6,5.5,3.99,0.26,4.55,272,58,88,4.78,1.18,1.36,43.1,12.3,19.9,0.72,0.04,0.04,0.77,0.947668109,0.898368246,0.851354937,120.3082929,4.613673427,22.27657064,0.597402743,2.261404658,2.097481027,1.91,192.06,0.81598615,0.5,1.2020E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6702E+00,1.3381E+08,0.577159316,172.0802668,1.8918E-02,0.012020174,0.013380831,0.093838407,1.859418982,21.70248352,2.261404658,1.261404658,0.906995543,3.083486346,1.069457587,2.956238334
N181104-002-999,HDC HyB 1050,1.01E+16,1.16E+16,3.378886,0.235000602,0.944774717,3.3,360.6,39.9,2.0,2.0,4.16,0.25,4.75,221,21,24,6.73,0.66,0.79,33.8,4.5,4.5,0.79,0.04,0.04,0.90,0.893956251,0.829054855,0.74113877,100.8057151,6.618932618,23.02060308,0.652124998,2.196647515,2.064830327,2.17,176.73,0.786932341,0.5,1.4552E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0894E+00,1.6159E+08,0.546049015,140.5732358,2.3287E-02,0.014551564,0.016158921,0.090497219,1.82370702,14.45103384,2.196647515,1.196647515,1.170156042,2.962301889,0.96408215,2.604016077
N181203-001-999,HDC HyB 1050,7.16E+15,8.25E+15,3.565824,0.158970429,0.974728403,3.3,388.7,34.4,3.2,3.2,4.06,0.27,4.63,263,37,48,5.12,0.79,0.92,31.7,4.9,6.0,0.77,0.03,0.03,0.81,0.955550472,0.919000928,0.87815177,147.8910844,6.228909426,27.01949206,0.688204032,1.779447866,1.842840777,1.98,242.66,0.576303128,0.5,1.3004E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.8366E+00,1.4474E+08,0.459520983,128.7804535,1.8152E-02,0.013003601,0.014473759,0.06627486,1.601021112,17.83442442,1.779447866,0.779447866,0.980526114,2.215101701,0.902301985,2.420414967
N190203-001-999,HDC HyB 1050,4.38E+15,4.96E+15,3.0814776,0.265036503,0.929755652,3.3,354.4,45.8,4.7,4.7,3.60,0.25,4.10,131,20,27,5.87,1.00,1.13,20.4,3.0,3.8,0.62,0.03,0.03,0.73,0.894980077,0.786352242,0.70376959,76.26252029,7.542845102,20.30936079,0.594725177,1.719778628,1.809209853,1.61,107.45,0.542195578,0.5,6.4387E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.6260E+00,6.9151E+07,0.140781661,73.19989367,2.6632E-02,0.006438706,0.006915071,0.062352491,1.570415368,7.190873194,1.719778628,0.719778628,0.605018027,2.113256023,0.473191954,1.502938698
N181209-001-999,HDC HyB 1100,6.06E+15,6.79E+15,2.829582,0.387573202,0.849787013,3.3,365.9,,,,3.96,0.25,4.51,,,,,,,,,,0.59,0.04,0.04,0.86,0.749142221,0.584417613,0.437811908,,,17.59569107,0.546109326,,,1.63,,,0.5,1.1519E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.5836E+00,1.2818E+08,,,,0.011519158,0.012817598,,1.238335584,,,,0.631399429,,,
N190318-001-999,HDC HyB 1100,6.86E+15,7.83E+15,3.2988923,0.099024255,0.990194197,3.3,362.2,50.3,5.6,5.3,3.88,0.26,4.43,138,22,29,8.25,1.40,1.52,20.8,2.5,2.5,0.72,0.02,0.02,0.74,0.984497773,0.968004204,0.952997983,82.67584846,10.82430798,23.6597373,0.636686214,1.667120973,1.779082184,1.81,127.11,0.511098171,0.5,1.0433E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3915E+00,1.1583E+08,0.240573596,80.59088479,2.4608E-02,0.010433356,0.011582841,0.05877629,1.543712065,6.514422099,1.667120973,0.667120973,0.810410689,2.02448526,0.531417586,1.597274704
N190918-001-999,HDC HyE 1100,6.57E+15,7.46E+15,3.169299,0.473098216,0.776178078,3.3,373.6,47.2,4.8,4.9,4.21,0.25,4.81,140,21,26,7.03,1.16,1.32,18.9,1.2,1.4,0.69,0.04,0.03,1.23,0.517006826,0.433383656,0.224062308,70.60006584,7.641902745,18.38105059,0.611674707,1.980688541,1.95260551,1.77,106.67,0.683444532,0.5,1.5308E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2091E+00,1.6967E+08,0.32049795,79.52595242,3.6180E-02,0.015308094,0.016966508,0.078596121,1.706693895,10.14565469,1.980688541,0.980688541,0.767533202,2.568066945,0.593890256,1.707645272
N191007-001-999,HDC HyE 1100,1.66E+16,1.90E+16,3.313538,0.247388554,0.938798904,3.3,373.6,47.7,4.8,5.1,4.29,0.25,4.90,208,31,40,10.85,1.78,2.02,31.7,3.6,3.6,0.88,0.03,0.03,1.02,0.865542238,0.811875607,0.70271263,88.30892598,9.876938332,23.24396825,0.639512834,2.354426651,2.143639533,2.39,165.81,0.856297237,0.5,1.6597E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4077E+00,1.8319E+08,0.580999389,136.201135,2.6998E-02,0.01659748,0.01831852,0.098474182,1.911167227,12.03614785,2.354426651,1.354426651,1.385389341,3.259879357,0.980207632,2.654606459
N191110-003-999,HDC HyE 1100,1.76E+16,2.02E+16,3.491252,0.145382418,0.978863953,3.3,366.1,54.5,5.6,5.4,4.31,0.25,4.92,169,25,33,13.14,2.09,2.42,24.3,4.1,3.6,0.92,0.03,0.03,0.96,0.954598146,0.931930891,0.889619501,81.5664522,13.5982139,25.025073,0.673811636,2.076831089,2.0032281,2.51,159.12,0.730843217,0.5,1.6858E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4469E+00,1.8588E+08,0.452151429,104.872004,3.0045E-02,0.016857744,0.018587701,0.08404697,1.758367894,7.845004734,2.076831089,1.076831089,1.514734453,2.741660173,0.862295362,2.309703398
N200125-001-999,HDC HyE 1100,5.00E+15,5.63E+15,2.958372,0.131067847,0.982821219,3.3,399.087681,54.13689876,5.216969845,5.085881237,3.957189375,0.258117404,4.226179712,102,15.0,18.3,7.64,1.22,1.31,,,,,,,,,0.944421642,,82.97405468,13.57221402,23.20735394,0.570965796,1.22429589,1.505887124,1.53,112.78,0.202365895,0.5,7.9135E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.9202E+00,8.6542E+07,,,,0.007913481,0.008654191,0.023272078,1.332952569,5.107693794,1.22429589,0.22429589,0.527332301,1.322157584,0.412908874,1.413345149
N200229-001-999,HDC HyE 1100,1.26E+16,1.44E+16,3.266436,0.086933405,0.992442583,3.3,403.4962512,42.17804723,5.7014121,5.761469366,4.41482518,0.261258645,4.687941517,214,39.1,55.8,7.74,1.62,1.78,,,,,,,,,0.975276564,,121.3790733,9.389262687,26.16068091,0.630422148,1.759443604,1.831624558,2.09,207.30,0.564997625,0.5,1.3755E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9607E+00,1.5298E+08,,,,0.013755393,0.015297635,0.064974727,1.59072066,13.7910287,1.759443604,0.759443604,1.093065937,2.180810774,1.042020778,2.859464851
N200308-001-999,HDC HyE 1100,5.81E+15,6.59E+15,3.126534,0.207134099,0.957095465,3.3,396.2333187,51.1175697,5.541688242,5.495057114,3.65332646,0.244742173,4.109348424,130.080852,22.55746095,30.84256925,8.106849985,1.519897932,1.828970544,,,,,,,,,0.865271407,,89.15012051,12.27611063,23.7137044,0.603421062,1.459121438,1.655553216,1.61,125.99,0.3778345,0.5,6.4993E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.6384E+00,6.9866E+07,,,,0.006499314,0.006986632,0.043450967,1.441363168,6.213599237,1.459121438,0.459121438,0.611739143,1.684403693,0.455064569,1.475158467
N200608-001-999,HDC HyE 1100,1.24E+16,1.43E+16,3.51,0.149464578,0.97766034,3.3,373,49.51605611,4.472243673,4.55856517,4.3670455,0.261175007,4.713985163,,,,,,,,,,,,,,,0.928154752,,93.52731478,11.70590164,25.59964493,0.67743,,0,2.218532981,166.6137539,,0.5,1.4097E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0162E+00,1.5668E+08,,,,0.014096706,0.015668286,,1.238335584,,,,1.218532981,,,
N200727-001-999,HDC HyE 1100,5.78E+15,6.55E+15,3.11,0.079924764,0.993612032,3.3,400,56.60148183,4.429636469,4.432477444,3.491600075,0.2432779,3.694166267,110.2273928,14.03403139,16.84764568,9.268575784,1.320137732,1.450156542,,,,,,,,,0.979074137,,84.73076874,15.83991388,24.72106736,0.60023,1.300913404,1.556065587,1.620040106,120.1908515,0.263066637,0.5,1.6883E+07,1.0200E+01,-3.0000E-02,3.4927E+00,5.6584E-01,1.5732E+07,,,,0.00168834,0.001573232,0.030252663,1.367381914,4.400874592,1.300913404,0.300913404,0.620040106,1.437681805,0.395817875,1.389365897
N200810-001-999,HDC HyE 1100,1.61E+16,1.81E+16,2.86,0.121797388,0.985165396,3.3,396,56.85243223,3.336987607,3.420741529,3.9182636,0.25127367,4.306532583,167.520795,17.97163811,20.40037439,14.59854841,1.707268846,1.942579238,,,,,,,,,0.951875594,,75.38557279,14.28116551,22.31517842,0.55198,2.222186405,2.077759282,2.029285003,125.8927125,0.798491578,0.5,8.9012E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.1095E+00,9.8111E+07,,,,0.008901229,0.009811064,0.091826532,1.837759203,8.195361956,2.222186405,1.222186405,1.029285003,3.009934682,0.693251885,1.904600014
N201011-001-999,HDC HyE 1050,8.80E+15,1.01E+16,3.53,0.316420978,0.899877764,3.3,370,50.1160207,3.946940018,3.816040266,3.93303705,0.261456378,4.385255205,157.7954155,20.03675453,24.26361184,9.386568837,1.305355151,1.455114656,,,,,,,,,0.706001491,,84.16990337,10.92231844,23.50660696,0.68129,1.874724922,1.895483669,2.005993345,139.3914602,0.62846194,0.5,9.8808E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2913E+00,1.0948E+08,,,,0.009880807,0.010947544,0.072273123,1.650603978,7.796821804,1.874724922,0.874724922,1.005993345,2.380421273,0.604600169,1.727570641
N201101-001-999,HDC HyE 1050,3.04E+16,3.49E+16,3.46,0.171725274,0.97051043,3.3,385,46.36328369,2.748234975,2.894856777,4.606645,0.250383102,4.946357633,298.3207323,32.15930995,37.33579462,14.50100637,1.681674493,1.756621384,,,,,,,,,0.905942604,,104.134662,10.69907273,25.85633888,0.66778,2.864759212,2.38320475,3.560698891,261.371684,1.052484302,0.5,1.7197E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4978E+00,1.8937E+08,,,,0.017196974,0.018936682,0.121035695,2.202843401,17.65418545,2.864759212,1.864759212,2.560698891,4.273479372,1.348923012,4.187639054
N190217-001-999,HDC Iraum,5.88E+15,6.74E+15,3.41771,0.258770253,0.933037956,3.3,387.7,35.1,4.3,4.4,4.29,0.26,4.64,223,39,51,4.60,0.87,1.03,25.9,2.9,3.9,0.78,0.04,0.04,0.92,0.870581242,0.795550453,0.692591301,132.4533924,5.906213011,24.72649491,0.65961803,1.680693004,1.786888691,1.87,208.39,0.519206211,0.5,1.3134E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.8584E+00,1.4618E+08,0.379292201,111.3947334,2.0010E-02,0.013134471,0.01461791,0.059708714,1.550566234,17.07590537,1.680693004,0.680693004,0.868921923,2.04726462,0.820954374,2.201617406
N191105-001-999,HDC Iraum,1.54E+16,1.78E+16,3.663406,0.284580425,0.919013982,3.3,376.1,46.1,4.9,5.0,4.80,0.26,5.36,222,33,43,10.60,1.71,1.98,27.1,2.8,2.9,0.90,0.05,0.05,1.10,0.811887875,0.756768405,0.614411092,100.2602145,10.1047687,25.32252114,0.707037358,2.210806097,2.072006538,2.95,219.49,0.793357199,0.5,2.2899E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.2923E+00,2.4496E+08,0.664484976,130.2238819,2.9246E-02,0.022899387,0.024495644,0.091236078,1.831492243,13.72165888,2.210806097,1.210806097,1.948405379,2.988683335,0.939100749,2.527860714
N200816-001-999,HDC Iraum 1000,1.52E+16,1.78E+16,3.82,0.115436712,0.986674366,3.3,376,41.38617932,4.003045879,4.021886173,4.41556485,0.249053805,4.91290963,238.0865759,41.14538599,54.14441072,8.099256392,1.439478217,1.838169848,,,,,,,,,0.956695407,,124.8904691,9.1269058,28.3436025,0.73726,1.906363052,1.912690933,3.062525479,281.04,0.645197265,0.5,167446635.3,10.2,-0.03,3.492685304,3.429906125,1.8471E+08,,,,0.016744664,0.018470899,0.074197686,1.667251044,13.47902966,1.906363052,0.906363052,2.062525479,2.436036239,1.228384029,3.596544576
N201122-002-999,HDC Iraum 1000,3.29948E+16,3.76506E+16,3.3,0.258397933,0.933230508,3.3,387,45.74147148,3.675432647,3.535689951,4.865268725,0.249301546,5.284916685,283.5231989,34.37456431,42.50694407,13.27825182,1.717703433,1.845046756,,,,,,,,,0.796092371,,97.81070755,9.650394357,23.83657364,0.6369,2.898692852,2.398407405,4.14832076,274.2331631,1.064259895,0.5,218883364.4,10.2,-0.03,3.492685304,4.159028907,235510431.9,,,,0.021888336,0.023551043,0.122389888,2.222626364,19.58449734,2.898692852,1.898692852,3.14832076,4.343492096,1.587885258,5.707256599

==> Figure_Data/Scaling_plots/piston_model_expressions.csv <==
Shot Number,Series,Y (13-15 MeV),Y total (using 4pi DSR if available),4Pi DSR (Casey),Asymmetry factor f (NAD basis) Eq. 7 of piston model,(1-f^2),"Assumed reaction-rate exponent, a, in <sigma v> ~ T^a","vimp (Nino, km/s)",Rhs (Prav-edge),Rhs error -,Rhs error +,Ths (Prav),Ths error +/-,Tmax,Phs (Prav - Gbar),Phs error -,Phs error +,"Ehs (Prav, kJ)",Ehs error -,Ehs error +,"Ptau (Prav, atm-s)",Ptau error -,Ptau error +,Chi alpha-on (Prav),Chi error -,Chi error +,Chi alpha-on 1D,"Yamp_degrade (piston, Eq. 21)","Y_na_degrade, (1-f^2)^a",Y_total_degrade,"P_na (piston, Eq. 25, Gbar)","E_na (piston, Eq. 14)","Ptau_na (piston, Eq. 17)",rhoR (g/cm^2),PV^gamma boost,Yamp from PV^gamma boost using PoP 2019 formula,Yamp (Prav),Ppiston w/alpha,ln(PV^gamma boost),fb param,H(T) 2018 ,a(fb),b(fb),Tign,F(T)/1e8,H(T) 2019,ptau*H(T),ptau*T,ln (PV^gamma boost)/ptau,H(T) 2018 in 1/(atm*s),H(T) 2019 in 1/(atm*s),Entropy change (GJ/g/keV),Adiabat change from Haan PoP 2011 formula,Springer d2T/dt2 condition,P/P_piston,P/P_piston-1,Yamp-1,Yamp from Pamp,GLC from Y/E_hs,Yamp from Y/E_hs
N170702-001-999,Be LGF,3.64E+14,4.04E+14,2.5867287,0.125814795,0.984170637,3.3,346.7,28.2,1.7,1.8,2.98,0.28,3.40,110,14,17,1.13,0.16,0.19,12.5,1.2,1.4,0.29,0.02,0.02,0.30,0.99137584,0.948707497,0.940525691,105.1297153,2.440005788,17.65321047,0.499238639,1.045104259,1.382547184,1.18,118.76,0.04411665,0.5,-1.5335E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-2.7745E-01,#NUM!,#NUM!,37.13915388,3.5361E-03,-1.5335E-03,#NUM!,0.005073415,1.256553778,9.099786735,1.045104259,0.045104259,0.18,1.062772413,2.01E-01,1.15698394
N171112-001-999,Be LGF,5.25E+14,5.81E+14,2.5258405,0.224229942,0.949720933,3.3,315.5,25.2,1.4,1.4,2.98,0.29,3.40,149,18,21,1.07,0.14,0.18,19.3,1.8,2.0,0.33,0.03,0.03,0.37,0.965183847,0.843464551,0.81409836,92.08329533,1.511020739,15.13720663,0.487487217,1.61912002,1.751235093,1.22,106.60,0.481882804,0.5,-1.4894E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-2.6507E-01,#NUM!,#NUM!,57.53357027,2.4963E-02,-0.001489439,#NUM!,0.055416522,1.519634037,14.7281965,1.61912002,0.61912002,0.223813183,1.944487156,0.305389241,1.272385094
N180121-002-999,Be LGF,8.67E+14,9.81E+14,3.100116,0.242388787,0.941247676,3.3,326.6,28.0,1.3,1.2,3.19,0.30,3.65,174,30,38,1.76,0.33,0.38,18.9,1.3,1.6,0.42,0.02,0.02,0.48,0.944989131,0.818885018,0.773837441,107.6566321,2.445864735,19.05750389,0.598322388,1.616959475,1.749972813,1.36,134.58,0.480547519,0.5,1.1627E+07,1.0200E+01,-3.0000E-02,3.4927E+00,4.3609E-01,1.0796E+07,0.020353175,60.22922468,2.5491E-02,0.001162674,0.001079633,0.055262965,1.5185564,13.59622525,1.616959475,0.616959475,0.360738346,1.940907361,0.312787802,1.281348793
N180618-001-999,Be LGF,1.29E+15,1.48E+15,3.333481,0.148078156,0.97807286,3.3,338.0,26.1,1.7,1.7,2.90,0.25,3.31,242,41,56,1.97,0.37,0.44,30.4,6.0,5.5,0.53,0.02,0.02,0.56,0.975049063,0.929447763,0.90625717,138.1692878,2.546214967,22.039092,0.643361833,1.751789663,1.827317555,1.50,185.54,0.56063793,0.5,-2.4375E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-5.3699E-01,#NUM!,#NUM!,88.24908914,1.8432E-02,-0.002437511,#NUM!,0.064473362,1.586790052,16.47514761,1.751789663,0.751789663,0.502011623,2.16772958,0.418763731,1.421701378
N150617-004-999,Be HGF,7.77E+14,8.86E+14,3.290083,0.194025426,0.962354134,3.3,331.8,37.6,2.4,2.4,3.29,0.26,3.76,89,11,13,2.18,0.28,0.33,11.5,1.2,1.4,0.36,0.02,0.02,0.39,0.972519136,0.881059471,0.856847195,89.81498547,4.940135786,21.01114493,0.634986019,0.986958771,1.340464245,1.25,105.58,-0.013127013,0.5,2.4349E+07,1.0200E+01,-3.0000E-02,3.4927E+00,7.4541E-01,2.3340E+07,0.026761668,37.77368269,-1.1449E-03,0.002434869,0.002333989,-0.001509606,1.233150477,4.89993669,0.986958771,-0.013041229,0.25,0.982047818,0.227791321,1.184654516
N160207-002-999,BF 844,1.69E+14,1.79E+14,1.3933641,0.435527639,0.810315675,3.3,309.2,,,,2.77,0.28,3.16,,,,,,,,,,0.16,0.01,0.01,0.26,0.917930623,0.499527029,0.458531157,,,6.982115705,0.268919271,,,1.07,,,0.5,-4.0210E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-1.0205E+00,,,,,-0.004021019,0,,1.238335584,,,,0.070841102,,,
N161030-001-999,BF 844,1.67E+15,1.86E+15,2.592925,0.294842646,0.913067814,3.3,388.3,30.6,3.2,3.2,3.79,0.27,4.32,155,24,31,2.08,0.36,0.39,19.0,2.9,3.5,0.54,0.03,0.03,0.66,0.884865759,0.740730133,0.655446731,113.3197752,3.335144468,18.38824389,0.500434525,1.371091713,1.600846466,1.41,145.42,0.315607293,0.5,9.0763E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.1424E+00,1.0015E+08,0.189938136,71.78464847,1.6641E-02,0.00907633,0.010015089,0.036294839,1.399742901,16.25510849,1.371091713,0.371091713,0.410893086,1.545794572,0.499889883,1.545210659
N170109-002-999,BF 844,2.33E+15,2.60E+15,2.7892642,0.182467926,0.966705456,3.3,392.2,27.9,3.9,3.6,3.85,0.27,4.40,210,43,59,2.13,0.46,0.53,23.7,5.0,6.5,0.60,0.02,0.02,0.65,0.95519998,0.894274321,0.854210813,144.0623281,3.236129886,21.15204991,0.538327991,1.459082674,1.655529465,1.58,200.78,0.377807933,0.5,1.0071E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3259E+00,1.1166E+08,0.264876413,91.44337276,1.5927E-02,0.010070553,0.011166204,0.043447912,1.441344602,21.51833212,1.459082674,0.459082674,0.581052163,1.68434194,0.68277072,1.88250058
N190617-001-999,BF 844,6.61E+15,7.47E+15,3.057834,0.293191319,0.91403885,3.3,404.0,26.3,1.7,1.7,4.11,0.26,4.69,408,41,48,3.30,0.36,0.41,43.6,6.2,6.4,0.83,0.03,0.03,1.02,0.81597436,0.743332913,0.606540598,168.1822957,3.157721415,22.58314512,0.590161962,2.423762905,2.177501391,2.13,290.54,0.885321252,0.5,1.3840E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9746E+00,1.5390E+08,0.671677787,179.4828153,2.0285E-02,0.013840466,0.01539022,0.101811944,1.950060588,45.59390542,2.423762905,1.423762905,1.126388265,3.393097861,1.266199556,3.771234379
N190721-002-999,BF 844,9.66E+15,1.09E+16,3.059898,0.132065621,0.982558672,3.3,410.9,31.8,3.3,3.4,4.44,0.28,5.06,322,48,63,5.26,0.87,0.94,36.2,6.6,8.1,0.96,0.03,0.03,1.00,0.960885077,0.943589342,0.906680917,154.9166711,5.125360486,24.70542108,0.590560314,2.076711409,2.003165763,2.62,311.70,0.730785589,0.5,1.8787E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7302E+00,2.0544E+08,0.744303615,160.6844957,2.0171E-02,0.018786556,0.020543986,0.084040343,1.758303136,29.86859237,2.076711409,1.076711409,1.624322218,2.741442148,1.163009574,3.315706955
N170524-002-999,BF 950,5.55E+15,6.23E+15,2.8600792,0.175612403,0.969160284,3.3,412.6,34.4,3.0,2.7,4.03,0.25,4.60,204,27,32,3.92,0.55,0.64,31.1,4.6,5.2,0.71,0.02,0.02,0.76,0.950338074,0.901790193,0.857005555,132.9580528,5.589315317,22.87130272,0.551995286,1.530925196,1.699060771,1.84,206.75,0.425872256,0.5,1.2654E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7780E+00,1.4087E+08,0.438574712,125.548232,1.3679E-02,0.012653826,0.014086988,0.048975309,1.476093453,17.20698806,1.530925196,0.530925196,0.839050399,1.799850693,0.890443453,2.386950835
N171015-001-999,BF 950,7.08E+15,7.95E+15,2.9162821,0.185457726,0.965605432,3.3,418.7,32.8,4.8,4.9,4.24,0.28,4.84,202,42,59,3.31,0.78,0.85,43.9,8.3,11.8,0.81,0.03,0.02,0.87,0.934908961,0.890920619,0.83292967,146.1841806,5.300905887,23.58373078,0.562842445,1.379039784,1.605850968,2.02,243.06,0.321387448,0.5,1.5711E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2718E+00,1.7392E+08,0.762802637,185.8061924,7.3277E-03,0.015710765,0.017392039,0.036959557,1.403455052,18.51267967,1.379039784,0.379039784,1.017115469,1.558174087,1.346241529,4.173360139
N171029-002-999,BF 950,9.10E+15,1.03E+16,2.982249,0.201047346,0.959579965,3.3,435.5,29.7,4.3,4.4,4.41,0.26,5.03,295,59,86,3.67,0.81,0.93,48.9,13.5,16.6,0.84,0.03,0.03,0.93,0.918650917,0.872705809,0.801711992,177.0554529,4.798657957,24.92537431,0.575574057,1.665358279,1.778066157,2.24,318.01,0.510040283,0.5,1.8354E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.6679E+00,2.0111E+08,0.984306997,215.7213242,1.0421E-02,0.018353945,0.02011109,0.058654633,1.542823339,30.54634755,1.665358279,0.665358279,1.243768116,2.0215319,1.563190014,5.525001965
N171119-001-999,BF 950,9.85E+15,1.12E+16,3.267201,0.137174468,0.981183165,3.3,429.3,30.9,4.2,4.2,4.49,0.27,5.12,271,49,73,3.82,0.82,0.91,49.8,9.0,12.5,0.90,0.03,0.03,0.94,0.96044245,0.939237212,0.902083289,185.7377001,5.622503831,27.52267887,0.630569793,1.457981014,1.654854356,2.39,348.98,0.377052611,0.5,1.9599E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8456E+00,2.1348E+08,1.063831364,223.5849807,7.5663E-03,0.019598924,0.021347834,0.04336105,1.440817058,24.57041535,1.457981014,0.457981014,1.387669877,1.682587191,1.646662578,6.168087932
N180128-002-999,BF 950,1.73E+16,1.95E+16,3.03711598,0.088474693,0.992172229,3.3,425.0,38.1,3.4,3.4,4.26,0.27,4.86,314,43,51,8.26,1.22,1.35,44.4,6.5,7.8,1.07,0.04,0.03,1.09,0.980296045,0.974400101,0.955200565,138.6339024,7.891683591,25.61228935,0.586163384,2.26416648,2.098863915,2.96,304.67,0.817206691,0.5,1.6033E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3216E+00,1.7731E+08,0.787722986,189.1504226,1.8394E-02,0.016033231,0.017730648,0.093978769,1.86094792,23.29309084,2.26416648,1.26416648,1.964181237,3.088684382,1.324931782,4.061800088
N180226-001-999,BF 950,9.54E+15,1.07E+16,2.956843,0.351521382,0.876432718,3.3,416.5,31.9,3.2,3.4,4.12,0.27,4.70,318,47,62,4.99,0.84,0.86,44.5,6.9,8.4,0.80,0.04,0.04,1.09,0.730024283,0.647099881,0.472398627,136.5840618,4.5809988,21.58603509,0.570670699,2.331273922,2.132230511,2.20,242.07,0.846414866,0.5,1.3961E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9941E+00,1.5521E+08,0.690280241,183.2584163,1.9032E-02,0.013960743,0.015520892,0.09733771,1.898239849,31.71911081,2.331273922,1.331273922,1.202912317,3.215723962,1.205808267,3.496620765
N180311-001-999,BF 950,9.02E+15,1.01E+16,2.911321,0.275469667,0.924116463,3.3,427.1,38.5,4.1,4.3,4.04,0.26,4.61,241,38,49,6.60,1.15,1.31,32.9,6.7,7.5,0.78,0.04,0.04,0.94,0.850916019,0.770722669,0.655820265,123.5323348,7.288676945,22.98173528,0.561884953,1.951299247,1.936906524,2.12,213.26,0.668495431,0.5,1.2693E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7846E+00,1.4131E+08,0.465390302,132.9015599,2.0297E-02,0.012693124,0.014130551,0.076876975,1.691042881,18.76331809,1.951299247,0.951299247,1.124451869,2.515631072,0.860358789,2.304499664
N180909-003-999,BF 950,1.23E+16,1.38E+16,2.931898,0.23615442,0.94423109,3.3,427.1,35.0,4.1,4.1,4.69,0.27,5.35,285,46,61,5.94,1.05,1.20,37.3,7.1,8.8,0.97,0.03,0.03,1.11,0.8653378,0.827481659,0.716051158,139.7730154,6.202894449,23.64793216,0.565856314,2.03728808,1.982540593,2.42,265.11,0.711619551,0.5,2.2875E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.2892E+00,2.4473E+08,0.912999741,174.9859536,1.9075E-02,0.022875462,0.024473488,0.081836248,1.737029072,27.53337334,2.03728808,1.03728808,1.418992364,2.669883879,1.298721511,3.92913562
N180930-001-999,BF 950,1.53E+16,1.72E+16,2.9436352,0.161495192,0.973919303,3.3,450.5,30.3,3.5,3.6,5.10,0.28,5.82,366,63,82,5.10,0.95,1.10,44.3,8.2,10.8,1.02,0.03,0.03,1.09,0.935893202,0.916485953,0.857732973,185.9603188,5.357704311,25.82930868,0.568121594,1.970360476,1.94710082,2.69,381.25,0.678216509,0.5,2.9671E+08,1.0200E+01,-3.0000E-02,3.4927E+00,5.1144E+00,3.0410E+08,1.348640234,226.0025988,1.5293E-02,0.029671288,0.030409851,0.077994899,1.701185775,42.92502472,1.970360476,0.970360476,1.693157919,2.54960586,1.888805614,8.541932446
N190707-002-999,BF 950,6.35E+15,7.20E+15,3.126849423,0.182715816,0.96661493,3.3,453.3,40.4,2.0,1.8,4.32,0.25,4.93,201,31,42,5.25,0.93,1.01,21.6,3.1,3.1,0.77,0.03,0.03,0.83,0.940076377,0.893997999,0.8404264,149.1371984,10.13549611,27.40243438,0.603481939,1.344858267,1.584233117,1.96,242.55,0.29628863,0.5,1.6989E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4666E+00,1.8723E+08,0.404347167,93.29151265,1.3719E-02,0.016988697,0.018722669,0.034073192,1.387557516,14.1920104,1.344858267,0.344858267,0.956530387,1.505128549,0.767106429,2.069877714
N190730-001-999,BF 950,1.52E+16,1.73E+16,3.303556,0.229053069,0.947534692,3.3,452.7,36.4,1.9,1.7,5.03,0.24,5.74,305,47,58,6.55,1.04,1.25,34.0,3.5,3.8,0.95,0.05,0.05,1.07,0.876827255,0.83707408,0.733969368,170.9255734,8.505719943,28.34318657,0.637586308,1.783315932,1.845002865,2.96,375.52,0.578474515,0.5,2.8522E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.9828E+00,2.9454E+08,1.002203028,171.1169881,1.7001E-02,0.028522226,0.029453996,0.066524569,1.603017364,26.899544,1.783315932,0.783315932,1.962943727,2.221749237,1.479936073,4.956164685
N161004-003-999,CH 2SH,1.65E+14,1.78E+14,,,,3.3,338.5,25.5,2.5,2.5,2.52,0.28,2.88,100,14,17,0.96,0.14,0.16,13.3,1.9,2.3,0.25,0.01,0.01,,,,,,,,,,,1.12,,,0.5,-6.7630E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-1.9619E+00,,0,33.47610497,,-0.00676298,0,,1.238335584,,,,0.122895322,,0.103889621,1.068282368
N180610-001-999,CH 2SH,1.88E+15,2.05E+15,2.1977829,0.125101012,0.984349737,3.3,387.2,34.8,3.7,3.6,3.39,0.25,3.87,137,23,30,2.65,0.48,0.55,19.3,4.0,4.8,0.47,0.02,0.02,0.49,0.984797575,0.949277347,0.934846029,90.4681172,3.924407657,16.75459999,0.4241721,1.512354787,1.687900177,1.35,112.31,0.413667898,0.5,3.6315E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.0224E+00,3.6462E+07,0.070249631,65.24064434,2.1471E-02,0.003631479,0.003646216,0.047571808,1.467047169,12.31435007,1.512354787,0.512354787,0.347695409,1.769791422,0.434107057,1.443947376
N191013-002-999,CH 2SH,2.57E+15,2.84E+15,2.5074288,0.168467703,0.971618633,3.3,400.9,34.2,1.6,1.4,3.36,0.27,3.84,187,31,41,3.24,0.57,0.67,23.8,2.1,2.4,0.58,0.02,0.02,0.62,0.964086005,0.909360854,0.876702073,111.0123365,4.584675019,19.53485298,0.483933758,1.681169924,1.787162483,1.49,148.00,0.519489935,0.5,3.3079E+07,1.0200E+01,-3.0000E-02,3.4927E+00,9.4880E-01,3.2832E+07,0.078189761,80.05600522,2.1813E-02,0.003307924,0.003283198,0.059741342,1.550807452,15.05196195,1.681169924,0.681169924,0.487083699,2.048066361,0.491194027,1.531262113
N131119-002-999,CH HF,5.22E+15,5.97E+15,3.3376215,0.092130015,0.99151206,3.3,356.4,46.0,5.0,5.0,4.10,0.30,4.68,118,19,26,5.39,0.94,1.09,18.8,3.4,4.1,0.70,0.03,0.03,0.71,0.987126534,0.972262205,0.959745821,88.65891501,8.890579559,23.58863316,0.64416095,1.335366683,1.578185534,1.76,133.31,0.289205923,0.5,1.3641E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9420E+00,1.5173E+08,0.284968214,76.98744975,1.5399E-02,0.013641019,0.015172956,0.033258681,1.383174405,6.377518963,1.335366683,0.335366683,0.755767674,1.49048888,0.619866308,1.756500013
N131219-003-999,CH HF,2.99E+15,3.46E+15,3.670736,0.135175224,0.981727659,3.3,348.1,40.8,4.9,5.1,4.19,0.30,4.78,106,17,24,3.43,0.61,0.67,16.6,2.7,3.5,0.62,0.03,0.03,0.65,0.975425176,0.940958324,0.917834439,103.8131222,7.272797319,25.09068423,0.708452048,1.025002726,1.368123426,1.58,144.79,0.024695272,0.5,1.5022E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.1641E+00,1.6662E+08,0.275786298,69.36837784,1.4920E-03,0.01502197,0.016662318,0.002839956,1.248380618,6.065226779,1.025002726,0.025002726,0.582673426,1.034666833,0.565592445,1.656432705
N140120-002-999,CH HF,7.98E+15,9.25E+15,,,,3.3,359.6,43.2,4.7,5.0,4.29,0.30,4.90,148,25,32,5.66,1.02,1.14,25.2,4.4,5.3,0.85,0.03,0.03,,,,,,,,,,,2.13,,,0.5,1.6541E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3991E+00,1.8260E+08,0.46050927,108.2101255,,0.016540718,0.018259647,,1.238335584,,,,1.126077955,,0.915000103,2.456868479
N140225-002-999,CH HF,2.79E+15,3.22E+15,3.590458,0.194071077,0.962336417,3.3,333.5,36.4,5.2,4.8,3.83,0.30,4.37,148,29,41,3.24,0.68,0.82,18.0,3.7,5.3,0.59,0.02,0.02,0.65,0.949757399,0.881005944,0.836741913,102.5078323,5.079212635,23.04426632,0.692958394,1.440182837,1.643914739,1.54,140.37,0.364770075,0.5,9.7297E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2636E+00,1.0773E+08,0.194167538,69.04897976,2.0239E-02,0.009729701,0.010773052,0.041948559,1.432317109,9.004168204,1.440182837,0.440182837,0.543035142,1.65430785,0.556026534,1.639581727
N140304-003-999,CH HF,8.10E+15,9.21E+15,3.221894,0.194631876,0.962118433,3.3,377.6,41.1,4.9,4.9,4.85,0.30,5.54,145,26,34,4.86,0.91,1.06,20.9,4.1,5.2,0.81,0.03,0.03,0.88,0.927907726,0.880347562,0.816881305,104.2448206,7.478208579,23.41138284,0.621825542,1.393852014,1.615142216,1.96,169.91,0.332071147,0.5,2.5499E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.6217E+00,2.6849E+08,0.560409195,101.2292151,1.5909E-02,0.025499429,0.026848626,0.038188182,1.410397859,11.05382142,1.393852014,0.393852014,0.962464557,1.58131722,1.061515249,2.927840569
N140311-002-999,CH HF,5.17E+15,6.05E+15,3.9422882,0.133833468,0.982088603,3.3,362.8,40.6,5.0,4.9,4.47,0.30,5.10,141,25,36,4.47,0.87,1.01,17.9,3.5,4.9,0.76,0.03,0.03,0.79,0.969434136,0.942100457,0.913304343,121.8116868,8.390004641,28.09176052,0.760861623,1.156825183,1.460489183,1.87,192.05,0.145679341,0.5,1.9285E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8013E+00,2.1039E+08,0.37752389,80.15379151,8.1184E-03,0.019285046,0.021038642,0.016753124,1.303473277,8.013150905,1.156825183,0.156825183,0.874348096,1.22267061,0.758518592,2.049769438
N140511-001-999,CH HF,6.16E+15,7.12E+15,3.600257,0.206245093,0.957462962,3.3,390.8,40.4,4.7,5.0,4.60,0.30,5.25,151,26,35,4.79,0.91,1.02,20.0,3.4,4.3,0.80,0.02,0.02,0.88,0.919260177,0.86636828,0.796417858,126.4537191,8.590778884,26.94530599,0.694849601,1.196492651,1.487322636,1.92,202.74,0.179394486,0.5,2.1360E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.0882E+00,2.3051E+08,0.461498573,92.03728693,8.9603E-03,0.021360041,0.023050644,0.020630366,1.320705971,9.990834751,1.196492651,0.196492651,0.918340007,1.280901838,0.831682342,2.22906872
N140520-001-999,CH HF,7.63E+15,9.01E+15,4.1662255,0.128096239,0.983591354,3.3,367.2,33.6,4.9,4.9,4.68,0.30,5.34,224,43,63,4.08,0.89,1.03,27.6,6.0,8.1,0.88,0.03,0.03,0.92,0.966485952,0.94686599,0.915132678,159.7217841,6.225169196,30.09756765,0.804081522,1.403605853,1.621235708,2.23,285.73,0.339044535,0.5,2.2724E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.2693E+00,2.4333E+08,0.670517373,128.9988111,1.2304E-02,0.022723575,0.024332606,0.038990121,1.414987081,15.26135983,1.403605853,0.403605853,1.231416117,1.596608126,1.238247357,3.641211685
N140707-003-999,CH HF,4.19E+15,4.94E+15,,,,3.3,349.7,33.8,5.0,4.9,3.98,0.30,4.55,194,38,54,3.59,0.78,0.88,25.0,4.6,6.9,0.73,0.03,0.03,,,,,,,,,,,1.81,,,0.5,1.1943E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6570E+00,1.3295E+08,0.331773467,99.42779447,,0.011943378,0.013294775,,1.238335584,,,,0.813746597,,0.770909306,2.078859544
N140819-001-999,CH HF,5.47E+15,6.25E+15,3.323624,0.30279116,0.908317513,3.3,384.7,38.7,1.3,1.3,4.90,0.30,5.60,148,10,10,4.12,0.31,0.34,18.5,1.1,1.2,0.71,0.03,0.03,0.89,0.832505652,0.728088833,0.606138068,112.027428,6.682136119,23.22513317,0.641459432,1.324518076,1.571249053,1.76,168.57,0.281048677,0.5,2.6396E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.7312E+00,2.7636E+08,0.510248575,90.5334203,1.5222E-02,0.026396197,0.027635707,0.032320598,1.378181641,12.46252799,1.324518076,0.324518076,0.757491338,1.473804532,0.850210269,2.277458723
N141008-003-999,CH HF,4.81E+15,5.47E+15,3.238502,0.303601695,0.907826011,3.3,364.9,40.4,2.8,2.9,4.44,0.30,5.06,134,16,20,4.21,0.55,0.62,19.2,2.2,2.6,0.71,0.04,0.03,0.89,0.832332136,0.726789513,0.604930268,93.88838176,6.398258248,21.45328121,0.625030886,1.426831631,1.635667566,1.71,138.70,0.355456344,0.5,1.8803E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7325E+00,2.0560E+08,0.395449179,85.32522371,1.8481E-02,0.018802545,0.020559921,0.04087748,1.425969581,9.998513546,1.426831631,0.426831631,0.713408433,1.633181176,0.727581686,1.979302171
N141016-002-999,CH HF,3.07E+15,3.57E+15,3.7548541,0.194501403,0.962169204,3.3,345.2,41.9,5.1,5.0,3.57,0.30,4.08,130,25,35,,,,19.6,4.0,5.0,0.61,0.02,0.02,0.67,0.948040121,0.880500878,0.834750158,99.55084999,7.575875045,24.94300661,0.724686841,1.306237054,1.559500966,1.59,139.38,0.267150526,0.5,6.0992E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.5562E+00,6.5144E+07,0.127384586,69.82131206,1.3662E-02,0.006099228,0.006514405,0.03072231,1.369809921,6.127431321,1.306237054,0.306237054,0.591077408,1.445807119,,
N141106-002-999,CH HF,2.77E+15,3.22E+15,3.7351791,0.110826185,0.987717557,3.3,359.6,37.3,1.4,1.5,3.85,0.30,4.39,138,12,13,3.33,0.31,0.35,18.8,1.2,1.3,0.60,0.02,0.02,0.62,0.984232414,0.960037401,0.944899929,124.2533392,6.621675255,26.53641124,0.720889566,1.111908066,1.429588231,1.56,171.40,0.106077518,0.5,9.9485E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.3037E+00,1.1026E+08,0.20733045,72.32918222,5.6411E-03,0.009948487,0.011025596,0.012198915,1.284314204,7.733416795,1.111908066,0.111908066,0.558777946,1.157644081,0.54136362,1.614194541
N150121-006-999,CH HF,6.15E+15,7.23E+15,4.0373629,0.155859034,0.975707961,3.3,371.3,33.1,2.9,2.8,4.51,0.28,5.14,222,31,38,3.80,0.55,0.66,26.2,3.9,4.9,0.83,0.02,0.03,0.87,0.953598573,0.922052183,0.879267646,159.2683445,5.938184868,29.25052577,0.77921104,1.392761569,1.614459767,2.05,267.86,0.331288516,0.5,1.9924E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8911E+00,2.1666E+08,0.568681839,118.3028879,1.2622E-02,0.019923609,0.021665839,0.038098179,1.409885654,15.34928312,1.392761569,0.392761569,1.049165341,1.579610271,1.066465554,2.945503178
N150211-001-999,CH HF,7.60E+15,8.68E+15,3.322857,0.255903755,0.934513268,3.3,377.0,40.3,2.7,2.7,4.22,0.27,4.82,186,23,29,5.76,0.75,0.93,22.8,3.5,3.8,0.80,0.03,0.03,0.93,0.87089356,0.799709135,0.696461536,106.0947233,7.182499121,23.41164002,0.641311401,1.757655916,1.830619368,1.95,172.12,0.563981055,0.5,1.5439E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2296E+00,1.7105E+08,0.390448516,96.29320113,2.4708E-02,0.015439242,0.017105431,0.064857821,1.589802085,12.55861905,1.757655916,0.757655916,0.949725006,2.177753533,0.843311643,2.259294842
N150218-003-999,CH HF,4.94E+15,5.77E+15,3.861679,0.252843244,0.936070294,3.3,366.2,34.1,2.4,2.3,4.43,0.33,5.06,193,23,29,3.61,0.46,0.54,22.9,2.8,3.4,0.77,0.02,0.02,0.90,0.878408158,0.804114565,0.706340793,137.9214525,5.636834864,26.47676335,0.745304047,1.401393775,1.619855474,1.86,216.07,0.337467295,0.5,1.8686E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7158E+00,2.0444E+08,0.4683406,101.4571086,1.4731E-02,0.018686109,0.020443773,0.038808739,1.413945088,13.889737,1.401393775,0.401393775,0.857997794,1.593136743,0.896038063,2.402669447
N150318-003-999,CH HF,4.86E+15,5.54E+15,3.269192,0.42572548,0.818757816,3.3,371.3,38.0,1.8,1.9,4.77,0.28,5.44,145,14,16,3.81,0.40,0.47,18.3,1.8,2.0,0.64,0.04,0.04,1.01,0.654550711,0.516907715,0.338342312,94.12949856,5.333298665,19.87521918,0.630954056,1.543420025,1.706534997,1.70,138.15,0.434000749,0.5,2.4158E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.4541E+00,2.5648E+08,0.470633015,87.50611593,2.3652E-02,0.024158209,0.025648288,0.049910086,1.482204553,13.61583936,1.543420025,0.543420025,0.698054881,1.820153857,0.81401324,2.184074035
N150401-003-999,CH HF,5.90E+15,6.69E+15,3.1599618,0.224952031,0.949396584,3.3,388.3,39.3,1.8,1.8,4.02,0.25,4.59,177,14,17,5.05,0.47,0.51,23.4,1.8,1.9,0.69,0.02,0.02,0.78,0.917287414,0.842514324,0.772827785,111.5379726,6.997422994,23.29707706,0.609872627,1.584779426,1.731079182,1.77,168.87,0.460445234,0.5,1.2423E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7389E+00,1.3830E+08,0.323797789,94.04502041,1.9667E-02,0.012422748,0.013830281,0.052951202,1.502569849,12.0343499,1.584779426,0.584779426,0.772491166,1.887804329,0.742280623,2.012402614
N150409-001-999,CH HF,6.85E+15,8.10E+15,4.1865571,0.091826812,0.991567837,3.3,365.2,31.7,2.1,2.0,4.64,0.30,5.30,240,24,29,3.65,0.41,0.43,29.8,2.9,3.3,0.88,0.03,0.03,0.90,0.983093116,0.972442705,0.95600173,169.3987088,5.566490746,30.32234302,0.80800552,1.416226006,1.629091034,2.18,297.69,0.347995591,0.5,2.2102E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.1874E+00,2.3752E+08,0.708439332,138.4846753,1.1667E-02,0.022101761,0.023751861,0.040019493,1.420945144,16.9255266,1.416226006,0.416226006,1.177227312,1.616452471,1.243122473,3.663520238
N150528-002-999,CH HF,5.90E+15,6.83E+15,3.629832,0.169314732,0.971332522,3.3,369.3,38.4,2.4,2.5,4.28,0.26,4.89,177,19,21,4.75,0.54,0.57,22.4,2.3,2.6,0.78,0.03,0.03,0.84,0.948072885,0.908477484,0.861302869,121.467282,7.084626503,26.03789729,0.700557576,1.456740423,1.654093828,1.90,193.28,0.376201353,0.5,1.6407E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3787E+00,1.8120E+08,0.405047993,95.71387105,1.6830E-02,0.016406778,0.018120492,0.043263156,1.440223183,11.19555461,1.456740423,0.456740423,0.898381716,1.680611755,0.804355712,2.159946456
N150610-001-999,CH HF,2.67E+15,3.09E+15,3.6576103,0.193597717,0.962519924,3.3,342.0,42.1,1.9,1.9,3.47,0.29,3.96,119,11,13,4.09,0.43,0.51,18.4,1.4,1.5,0.58,0.02,0.02,0.63,0.951514255,0.881560459,0.838817343,94.8776287,7.296681116,24.07974217,0.705918788,1.250646414,1.523303434,1.54,129.80,0.223660549,0.5,4.7168E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.2631E+00,4.8923E+07,0.08986934,63.70734056,1.2176E-02,0.004716756,0.004892345,0.025720963,1.344682959,5.553564045,1.250646414,0.250646414,0.54109745,1.361587853,0.423330765,1.428270255
N181118-002-999,CH HF,4.08E+15,4.72E+15,3.6632834,0.087443411,0.99235365,3.3,357.3,36.9,4.6,4.4,3.80,0.30,4.34,170,29,39,5.09,0.92,1.01,24.3,4.0,5.3,0.67,0.02,0.02,0.68,0.989037819,0.974988191,0.964300194,121.9691637,6.324045088,25.97907919,0.707013696,1.39048295,1.613032914,1.66,175.76,0.329651133,0.5,9.2779E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.1801E+00,1.0249E+08,0.249152648,92.35639704,1.3561E-02,0.009277884,0.010249485,0.03790988,1.408815896,9.603731484,1.39048295,0.39048295,0.655654008,1.57604503,0.519169648,1.576767815
N150115-001-999,CH HF AS,2.95E+15,3.58E+15,4.858778,0.191987309,0.963140873,3.3,356.4,37.1,2.1,2.2,3.53,0.26,4.03,164,17,21,5.14,0.52,0.57,21.4,2.1,2.5,0.72,0.03,0.04,0.79,0.938280174,0.883438628,0.828912949,155.6351737,8.162516504,33.35962163,0.937744154,1.055435518,1.389910672,1.77,235.85,0.053953495,0.5,5.5605E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.4437E+00,5.8798E+07,0.125964652,75.64430648,2.5184E-03,0.005560504,0.005879779,0.006204652,1.260787462,6.68977909,1.055435518,0.055435518,0.774737682,1.077297752,0.390051521,1.381413158
N150416-001-999,CH HF AS,6.99E+15,8.30E+15,4.307275,0.186354207,0.965272109,3.3,374.3,34.0,1.8,2.0,4.53,0.28,5.17,221,22,25,5.50,0.50,0.55,28.0,2.5,2.9,0.92,0.06,0.06,1.00,0.923215029,0.889906135,0.821574719,166.2591826,6.722186534,31.12045253,0.831304075,1.331524964,1.575732155,2.18,292.39,0.286324875,0.5,2.0249E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.9363E+00,2.1982E+08,0.615983304,126.8706,1.0218E-02,0.020248707,0.021982391,0.032927361,1.381404278,14.19103313,1.331524964,0.331524964,1.179464162,1.484574689,0.845233746,2.264338103
N160829-003-999,CH HF Polar Tent,5.35E+15,6.33E+15,4.2088075,0.102413118,0.989511553,3.3,363.6,38.7,3.4,3.6,3.98,0.26,4.54,197,28,36,6.67,1.06,1.14,22.8,3.4,4.3,0.82,0.04,0.04,0.84,0.980709185,0.965803708,0.947172567,138.1007985,8.229351708,30.28231347,0.812299848,1.426158507,1.635250832,1.95,223.88,0.354984471,0.5,1.1839E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6391E+00,1.3178E+08,0.30073966,90.76358287,1.5555E-02,0.011839332,0.013178022,0.040823214,1.425650217,9.729073731,1.426158507,0.426158507,0.947806199,1.63211802,0.531451687,1.597332304
N171001-004-999,CH HF Polar Tent,9.16E+15,1.07E+16,3.913387,0.164699931,0.972873933,3.3,360.6,30.3,1.1,1.1,4.46,0.29,5.09,351,22,24,5.71,0.35,0.37,35.5,2.2,2.4,0.91,0.03,0.03,0.97,0.941479095,0.913243671,0.859799826,158.3984093,4.552627273,27.46026483,0.755283691,2.218744613,2.076020889,2.14,274.50,0.796941546,0.5,1.9125E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7786E+00,2.0880E+08,0.742178689,158.4096019,2.2421E-02,0.019124975,0.020880286,0.091648278,1.835862984,27.13483712,2.218744613,1.218744613,1.135674756,3.003503179,1.051004211,2.890741586
N180409-002-999,CH HF Polar Tent,2.45E+15,2.80E+15,3.300125,0.343061583,0.882308751,3.3,360.6,33.6,1.6,1.5,3.98,0.30,4.54,162,15,17,3.55,0.33,0.35,19.1,1.8,1.9,0.56,0.02,0.02,0.75,0.826068687,0.66152755,0.546467194,109.341171,4.273868157,21.00130745,0.636924125,1.483415645,1.670381649,1.49,146.12,0.394347297,0.5,1.1829E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6373E+00,1.3166E+08,0.251751781,76.03262198,2.0624E-02,0.011828963,0.013166377,0.045349939,1.453038299,13.18710889,1.483415645,0.483415645,0.492101199,1.723227989,0.441092026,1.454243066
N160509-002-999,CH HF RIF,4.76E+15,5.60E+15,,,,3.3,356.2,41.4,3.1,3.0,4.03,0.26,4.60,155,20,25,5.15,0.70,0.84,18.7,2.7,3.1,0.77,0.04,0.04,,,,,,,,,,,1.89,,,0.5,1.2667E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7801E+00,1.4101E+08,0.264375595,75.62063197,,0.012666781,0.014101352,,1.238335584,,,,0.893270462,,0.609326714,1.736460774
N160807-002-999,CH HF RIF,3.72E+15,4.39E+15,4.133415,0.080011,0.99359824,3.3,352.5,40.6,2.6,2.4,3.87,0.26,4.42,149,15,18,4.61,0.50,0.54,18.2,1.6,1.9,0.72,0.02,0.02,0.73,0.989961357,0.979029289,0.969201164,122.0552951,8.400026615,28.95776117,0.797749095,1.217164005,1.501143751,1.76,183.65,0.196523566,0.5,1.0298E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3672E+00,1.1428E+08,0.208334018,70.56494925,1.0780E-02,0.010298355,0.011428035,0.02260021,1.329798232,6.903209395,1.217164005,0.217164005,0.757417567,1.311540659,0.533178431,1.600252653
N170730-001-999,CH HF RIF,2.82E+15,3.32E+15,,,,3.3,374.6,39.5,2.0,1.8,3.74,0.26,4.26,183,27,33,3.79,0.66,0.73,17.8,1.2,1.5,0.63,0.02,0.02,,,,,,,,,,,1.62,,,0.5,8.3713E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.0087E+00,9.1915E+07,0.163598096,66.4789107,,0.008371283,0.009191535,,1.238335584,,,,0.62,,0.489496767,1.528560046
N141123-001-999,CH LF AS,1.10E+15,1.35E+15,5.223952,0.167143927,0.972062908,3.3,322.7,33.1,2.5,2.4,3.01,0.30,3.43,165,24,30,2.68,0.43,0.53,17.7,2.0,2.6,0.57,0.01,0.01,0.60,0.965533484,0.910733739,0.87934392,154.9641274,5.798974483,32.7784528,1.008222736,1.061866106,1.394477265,1.46,203.43,0.060027838,0.5,-1.1555E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-1.7215E-01,,0,53.10807409,3.3999E-03,-0.0011555,0,0.006903201,1.26343386,5.887776196,1.061866106,0.061866106,0.455809995,1.086366255,0.282724801,1.245581141
N170328-002-999,CH LGF 830,5.04E+15,5.80E+15,3.5390323,0.087967659,0.992261691,3.3,384.6,32.9,2.0,2.0,3.88,0.26,4.43,267,32,37,4.32,0.55,0.61,26.5,3.2,3.3,0.80,0.02,0.02,0.81,0.986179853,0.974690068,0.961219708,152.942014,5.638705569,27.01263587,0.683033234,1.743012055,1.822367575,1.98,251.34,0.555614683,0.5,1.0417E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3886E+00,1.1564E+08,0.305965821,102.6324285,2.1000E-02,0.010417063,0.011564172,0.063895689,1.582289641,17.87576146,1.743012055,0.743012055,0.98474139,2.152754667,0.75305181,2.03709434
N170813-001-999,CH LGF 830,4.94E+15,5.75E+15,3.789386,0.189837139,0.963961861,3.3,384.6,29.0,1.2,1.2,3.84,0.26,4.39,306,22,25,3.44,0.52,0.58,33.7,2.4,2.6,0.81,0.03,0.03,0.88,0.931664904,0.885926127,0.825386279,180.5646657,4.553248272,28.09861482,0.731351498,1.697310529,1.796407557,2.05,303.51,0.529044957,0.5,9.8962E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2942E+00,1.0965E+08,0.36968948,129.5557094,1.5692E-02,0.009896182,0.010965281,0.06084017,1.55898547,22.21337262,1.697310529,0.697310529,1.047646153,2.075250854,0.936213005,2.519227764
N171022-001-999,CH LGF 830,4.96E+15,5.87E+15,4.213144,0.105445325,0.988881284,3.3,373.1,30.5,1.7,1.6,3.68,0.27,4.20,300,25,29,3.88,0.73,0.81,33.3,2.7,3.4,0.87,0.03,0.03,0.90,0.977825176,0.963775137,0.942403593,184.4042741,5.39561055,31.08697098,0.813136792,1.627025984,1.755847496,2.19,325.03,0.486753799,0.5,7.5810E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.8552E+00,8.2629E+07,0.27512416,122.477027,1.4619E-02,0.007580976,0.008262904,0.055976687,1.523581937,17.36826675,1.627025984,0.627025984,1.186156734,1.957601976,0.846690396,2.268169129
N171210-001-999,CH LGF 830,3.18E+15,3.69E+15,3.7278368,0.04569178,0.997912261,3.3,369.3,31.2,2.0,1.7,3.36,0.30,3.84,245,20,26,3.54,0.71,0.82,29.4,2.4,3.1,0.70,0.02,0.02,0.71,0.996836583,0.993126988,0.989985314,157.6295195,4.94897198,27.47972563,0.719472502,1.551558752,1.711388503,1.78,239.25,0.439260072,0.5,3.3331E+07,1.0200E+01,-3.0000E-02,3.4927E+00,9.5456E-01,3.3113E+07,0.09745677,98.99353997,1.4925E-02,0.003333108,0.003311271,0.050514908,1.486195558,14.16205933,1.551558752,0.551558752,0.778591724,1.833412344,0.584618982,1.690639097
N180204-003-999,CH LGF 830,3.40E+15,4.06E+15,4.449953,0.162023038,0.973748535,3.3,379.3,28.2,1.5,1.5,3.45,0.31,3.94,320,26,32,3.22,0.63,0.78,31.2,2.6,3.0,0.78,0.03,0.03,0.82,0.953226962,0.915955758,0.873113725,214.3430344,4.963099531,32.87273413,0.858840929,1.490778063,1.674853345,1.98,351.04,0.399298173,0.5,4.4758E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.2105E+00,4.6127E+07,0.144106658,107.7840624,1.2781E-02,0.004475773,0.004612701,0.04591929,1.456591947,18.03450178,1.490778063,0.490778063,0.975455617,1.735041755,0.705978494,1.931874706
N190415-004-999,CH LGF 830,3.74E+15,4.31E+15,3.575995,0.209810346,0.955979619,3.3,371.7,34.0,2.4,2.2,3.68,0.25,4.20,217,28,38,3.80,0.71,0.81,24.8,3.4,4.2,0.73,0.03,0.03,0.80,0.924940953,0.861946856,0.797249946,134.8841095,5.451757055,25.41588271,0.690167035,1.606837315,1.744048665,1.84,209.77,0.474267846,0.5,7.6431E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.8674E+00,8.3360E+07,0.207142492,91.51586287,1.9086E-02,0.007643062,0.008336021,0.054540802,1.513514836,13.74634752,1.606837315,0.606837315,0.839356605,1.924160229,0.635260427,1.786310808
N190422-001-999,CH LGF 830,2.09E+15,2.40E+15,3.4682546,0.155089479,0.975947254,3.3,378.1,35.3,2.0,1.6,3.52,0.27,4.02,167,15,19,3.28,0.61,0.67,17.6,1.7,2.0,0.60,0.02,0.02,0.63,0.968674529,0.922798633,0.893891532,133.0243225,6.020007354,25.59280759,0.669373138,1.255409799,1.526433702,1.60,186.96,0.227462053,0.5,5.4475E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.4198E+00,5.7469E+07,0.101318348,62.10248875,1.2902E-02,0.005447484,0.005746945,0.026158136,1.346816042,9.853442326,1.255409799,0.255409799,0.599554336,1.368749614,0.409429454,1.40841362
N190527-001-999,CH LGF 830,4.04E+15,4.67E+15,3.584911,0.363630062,0.867773178,3.3,371.7,29.4,2.3,1.9,3.92,0.26,4.48,266,29,37,3.29,0.63,0.70,29.5,3.1,4.0,0.76,0.06,0.06,1.05,0.725145833,0.626239611,0.454115044,141.6378449,3.725775188,23.12832931,0.691887823,1.874904485,1.895581705,1.94,229.15,0.628557717,0.5,1.1038E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.4994E+00,1.2273E+08,0.361630686,115.5647658,2.1332E-02,0.011038432,0.012273246,0.072284137,1.650698211,22.74506149,1.874904485,0.874904485,0.942340694,2.380735918,0.794135104,2.134764326
N190602-002-999,CH LGF 830,3.61E+15,4.19E+15,3.760907,0.302407806,0.908549519,3.3,371.7,29.3,2.7,2.2,3.49,0.26,3.98,287,37,53,3.22,0.62,0.74,32.4,4.4,5.7,0.77,0.04,0.04,0.96,0.819400784,0.728702717,0.597099578,156.3113479,4.053816057,25.40392714,0.725855051,1.838306323,1.875510173,1.89,247.75,0.608844671,0.5,5.0117E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.3268E+00,5.2363E+07,0.16987444,113.2273526,1.8767E-02,0.005011721,0.005236278,0.070017137,1.63155195,20.03371317,1.838306323,0.838306323,0.888101231,2.316843377,0.729755437,1.984154395
N191117-002-999,CH LGF 830,4.35E+15,4.93E+15,3.1812824,0.209828317,0.955972078,3.3,369.5,38.5,2.3,2.1,3.62,0.26,4.13,181,19,27,5.02,0.97,1.06,24.2,2.7,3.1,0.69,0.04,0.04,0.76,0.929486454,0.861924418,0.801147071,104.6075778,6.155392752,22.47467789,0.613987503,1.727540413,1.813614607,1.77,158.39,0.54669867,0.5,6.7182E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.6829E+00,7.2451E+07,0.175487054,87.58309617,2.2571E-02,0.006718179,0.007245064,0.062870347,1.574376144,11.16100349,1.727540413,0.727540413,0.772599877,2.126429251,0.550012194,1.629104202
N151020-003-999,CH LGF 930,3.46E+15,4.08E+15,4.1247583,0.124169913,0.984581833,3.3,356.9,34.4,2.0,1.9,3.65,0.26,4.17,191,17,20,3.60,0.41,0.49,25.9,2.3,2.6,0.70,0.02,0.02,0.73,0.976107896,0.950016174,0.927318289,145.6996844,6.135076718,28.98816886,0.796078352,1.310289205,1.562111525,1.72,215.95,0.27024788,0.5,7.2360E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.7869E+00,7.8562E+07,0.203606814,94.68620021,1.0428E-02,0.007235975,0.007856229,0.031078506,1.371661043,9.974004659,1.310289205,0.310289205,0.72126298,1.452000229,0.634605285,1.785028882
N151111-002-999,CH LGF 930,4.21E+15,5.04E+15,4.5400127,0.057589734,0.996683423,3.3,362.2,37.2,1.9,1.9,3.84,0.27,4.39,188,14,17,4.53,0.47,0.51,23.1,1.7,2.0,0.79,0.03,0.02,0.79,0.994231716,0.989096978,0.983391586,154.8359395,8.216405496,32.78315931,0.876222451,1.212864982,1.49827832,1.91,247.17,0.192985314,0.5,9.8800E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2912E+00,1.0947E+08,0.252644034,88.6625,8.3617E-03,0.009880015,0.01094663,0.022193311,1.327901117,8.572036141,1.212864982,0.212864982,0.906835605,1.305152293,0.623593054,1.763657536
N160411-001-999,CH LGF 930,3.43E+15,4.04E+15,4.1043915,0.109743894,0.987956278,3.3,351.7,35.4,2.1,2.1,3.50,0.27,4.00,189,21,25,3.84,0.50,0.61,26.3,3.0,3.3,0.69,0.02,0.02,0.71,0.981882891,0.960803316,0.943396337,137.4563167,6.283321259,28.52238131,0.79214756,1.373443835,1.602328867,1.70,202.28,0.317321334,0.5,5.2065E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.3686E+00,5.4642E+07,0.143566848,92.08232145,1.2077E-02,0.005206468,0.005464174,0.036491953,1.400840488,9.220056888,1.373443835,0.373443835,0.704314661,1.549455286,0.590418074,1.701250079
N160602-001-999,CH LGF 930,1.55E+15,1.82E+15,3.9941172,0.132026,0.982569135,3.3,377.7,40.9,2.0,2.0,3.14,0.29,3.58,121,10,11,3.72,0.45,0.57,15.4,1.2,1.3,0.52,0.01,0.01,0.54,0.981069259,0.943622503,0.92575903,132.8445972,9.353752266,29.64446758,0.77086462,0.910467017,1.283324383,1.43,171.81,-0.093797606,0.5,4.6746E+06,1.0200E+01,-3.0000E-02,3.4927E+00,2.6006E-01,5.0719E+06,0.007803065,48.30188002,-6.0968E-03,0.000467455,0.000507194,-0.010786725,1.203518564,4.734303447,0.910467017,-0.089532983,0.426141251,0.878586691,0.273885797,1.235393449
N160908-001-999,CH LGF 930,2.90E+14,3.24E+14,2.726332,0.202966504,0.958804598,3.3,351.7,52.0,5.4,5.4,2.35,0.30,2.68,44,6,8,2.60,0.52,0.72,7.9,1.1,1.4,0.23,0.02,0.02,0.25,0.982134033,0.87038091,0.854830714,60.365558,8.727849818,18.38688358,0.526182076,0.72726792,1.136707594,1.12,65.36,-0.318460342,0.5,-8.5629E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-2.6706E+00,#NUM!,#NUM!,18.60624785,-4.0222E-02,-0.008562854,#NUM!,-0.036622939,1.13852764,1.519297183,0.72726792,-0.27273208,0.115922947,0.644374454,0.069750322,1.041800167
N131212-001-999,HDC 2SH VAC,1.82E+15,2.01E+15,2.433668,0.247661051,0.938664004,3.3,331.3,41.7,4.9,5.3,3.23,0.30,3.69,99,18,24,3.32,0.66,0.79,18.1,3.0,3.7,0.38,0.01,0.01,0.44,0.948511635,0.811490687,0.769708359,58.29808088,4.364906565,15.13697441,0.469697924,1.691921589,1.793325375,1.29,70.30,0.525864918,0.5,1.6548E+07,1.0200E+01,-3.0000E-02,3.4927E+00,5.5765E-01,1.5405E+07,0.027875188,58.50983915,2.9062E-02,0.00165481,0.001540548,0.060474466,1.556251942,6.692912454,1.691921589,0.691921589,0.294821579,2.066163666,0.338183349,1.312927351
N140926-001-999,HDC 2SH VAC,2.85E+15,3.23E+15,3.142575,0.284147838,0.919260006,3.3,346.1,46.1,4.3,4.3,3.56,0.30,4.07,106,17,22,4.84,0.83,0.97,16.1,2.4,2.8,0.52,0.02,0.02,0.63,0.898549197,0.75743716,0.680594552,72.76897591,7.366018782,19.99811144,0.606516975,1.459293224,1.655658466,1.50,97.49,0.377952225,0.5,5.9899E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.5335E+00,6.3854E+07,0.102758062,57.33152461,2.3486E-02,0.005989864,0.00638542,0.043464506,1.441445445,5.677307793,1.459293224,0.459293224,0.497123797,1.684677366,0.374061067,1.359718478
N141116-001-999,HDC 2SH VAC,1.29E+15,1.41E+15,2.33535047,0.197637488,0.960939423,3.3,405.2,50.7,2.9,3.0,3.64,0.30,4.15,63,8,11,3.81,0.54,0.66,8.6,1.0,1.2,0.34,0.02,0.02,0.38,0.972622439,0.87679252,0.852788079,70.46859979,9.476373659,18.18593771,0.450722641,0.890336131,1.267923138,1.23,82.00,-0.116156213,0.5,7.0193E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.7436E+00,7.6006E+07,0.065315134,31.26114135,-1.3517E-02,0.007019331,0.007600599,-0.013357964,1.195950609,4.010799529,0.890336131,-0.109663869,0.232553699,0.851891955,0.20760998,1.163694125
N150429-002-999,HDC 2SH VAC,1.44E+15,1.62E+15,2.89100886,0.238980948,0.942888106,3.3,342.7,50.1,2.1,1.9,3.40,0.27,3.88,56,5,6,3.24,0.33,0.39,13.5,0.8,0.9,0.41,0.01,0.01,0.47,0.948785492,0.823604138,0.781423657,62.0065542,8.03404119,18.68511389,0.55796471,0.901639273,1.276590157,1.30,75.10,-0.103540758,0.5,3.7998E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.0604E+00,3.8369E+07,0.051988393,46.05476121,-7.6417E-03,0.003799841,0.003836946,-0.011907187,1.200187702,2.783483217,0.901639273,-0.098360727,0.302733136,0.866852672,0.280016097,1.24244336
N150625-001-999,HDC 2SH VAC,1.74E+15,1.95E+15,2.8143145,0.120080686,0.985580629,3.3,349.6,55.1,5.4,5.4,3.16,0.25,3.61,70,11,15,5.32,0.95,1.06,11.8,1.9,2.3,0.43,0.01,0.01,0.44,0.987559972,0.9532002,0.941342363,59.64900751,10.30076447,19.39327376,0.543162699,1.172008553,1.470809378,1.33,73.29,0.158718989,0.5,7.5431E+06,1.0200E+01,-3.0000E-02,3.4927E+00,3.3332E-01,7.2981E+06,0.00864469,37.45992776,1.3399E-02,0.000754308,0.000729809,0.018252684,1.310035446,2.891877265,1.172008553,0.172008553,0.328756073,1.244871367,0.205046881,1.161086712
N151007-001-999,HDC 2SH VAC,1.57E+15,1.75E+15,2.6787979,0.340027674,0.884381181,3.3,346.1,46.5,3.1,3.1,3.47,0.26,3.96,75,10,11,3.50,0.49,0.54,13.6,1.8,2.2,0.40,0.02,0.02,0.54,0.881616127,0.666669099,0.587746228,59.19222488,6.139914093,16.40002119,0.517007995,1.267789627,1.534543674,1.30,71.59,0.237274933,0.5,4.7694E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.2745E+00,4.9536E+07,0.067436421,47.26736031,1.7429E-02,0.004769398,0.004953604,0.027286617,1.352377569,4.72926953,1.267789627,0.267789627,0.300202875,1.387410982,0.280395388,1.242881893
N140722-001-999,HDC 3SH HGF,3.64E+14,3.96E+14,2.1357808,0.288607999,0.916705423,3.3,305.1,,,,2.94,0.30,3.36,,,,,,,,,,0.21,0.01,0.01,0.25,0.964009123,0.750513211,0.723501583,,,11.94750036,0.412205694,,,1.11,,,0.5,-1.9497E+07,1.0200E+01,-3.0000E-02,3.4927E+00,-3.9556E-01,#NUM!,,,,-0.001949747,#NUM!,,1.238335584,,,,0.10705936,,,
N150422-002-999,HDC 3SH HGF,2.09E+15,2.30E+15,2.34890242,0.266205002,0.929134897,3.3,370.5,36.0,2.5,2.7,3.85,0.27,4.40,105,12,15,2.32,0.30,0.32,20.6,2.2,2.5,0.41,0.02,0.02,0.48,0.934254871,0.784621035,0.733036023,80.63749581,3.890356756,16.17168252,0.453338167,1.301801843,1.55663935,1.31,98.18,0.263749338,0.5,1.0048E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3218E+00,1.1140E+08,0.229918613,79.52862965,1.2779E-02,0.010047813,0.011140026,0.030331174,1.367786798,10.28637519,1.301801843,0.301801843,0.312167054,1.439036923,0.55535385,1.638405377
N151102-001-999,HDC 844,4.91E+14,5.37E+14,2.2304002,0.332172655,0.889661327,3.3,366.9,36.1,1.8,1.8,3.20,0.30,3.65,70,8,10,1.51,0.19,0.23,10.3,0.9,1.0,0.28,0.01,0.02,0.36,0.928010462,0.679894537,0.630949244,71.85181202,3.474486845,14.56143553,0.430467239,0.979756572,1.335173145,1.17,80.28,-0.020451134,0.5,1.1771E+07,1.0200E+01,-3.0000E-02,3.4927E+00,4.3970E-01,1.0926E+07,0.011269935,32.96539146,-1.9827E-03,0.001177138,0.001092622,-0.00235188,1.230303144,6.287967307,0.979756572,-0.020243428,0.165431553,0.972171971,0.199468902,1.155454924
N160120-003-999,HDC 844,1.65E+15,1.80E+15,2.116728,0.252939269,0.936021726,3.3,353.4,42.3,2.0,2.1,3.39,0.27,3.87,93,10,12,3.25,0.36,0.44,15.0,1.4,1.5,0.43,0.02,0.02,0.51,0.937092495,0.803976893,0.753400713,56.75764367,4.427597876,14.00504119,0.408528504,1.636274267,1.761229952,1.32,69.28,0.492421869,0.5,3.6377E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.0238E+00,3.6532E+07,0.054885678,50.88187559,3.2776E-02,0.003637658,0.003653194,0.056628515,1.528209163,7.506390092,1.636274267,0.636274267,0.316580242,1.972974256,0.309411773,1.277245448
N160223-001-999,HDC 844,1.55E+15,1.71E+15,2.51324,0.152599961,0.976713252,3.3,349.9,42.7,1.9,1.8,3.14,0.26,3.58,96,10,12,3.38,0.40,0.47,16.3,1.5,1.5,0.47,0.01,0.01,0.50,0.977099242,0.925190926,0.904003352,68.34451388,5.467274921,17.17788316,0.48505532,1.4043059,1.621672296,1.36,85.25,0.339543159,0.5,4.5198E+06,1.0200E+01,-3.0000E-02,3.4927E+00,2.5609E-01,4.9583E+06,0.00809481,51.23572863,2.0798E-02,0.000451984,0.000495833,0.039047463,1.415316982,5.753736579,1.4043059,0.4043059,0.356750096,1.597707133,0.283344655,1.246301146
N160313-001-999,HDC 844,2.58E+15,2.86E+15,2.590317,0.259743371,0.932533381,3.3,357.0,41.1,2.0,2.1,3.33,0.27,3.80,127,15,18,4.06,0.51,0.62,20.3,2.8,2.6,0.57,0.02,0.02,0.67,0.908176916,0.794131598,0.721211986,72.67741411,5.194516741,17.24535277,0.499931181,1.750823369,1.82677319,1.50,97.33,0.560086174,0.5,2.8322E+07,1.0200E+01,-3.0000E-02,3.4927E+00,8.3882E-01,2.7596E+07,0.055954152,67.41949933,2.7623E-02,0.002832179,0.002759609,0.06440991,1.586294239,8.527389196,1.750823369,0.750823369,0.496391139,2.166079649,0.395290678,1.388635939
N160418-001-999,HDC 844,2.86E+15,3.14E+15,2.355312,0.158626326,0.974837689,3.3,371.2,43.2,2.7,2.7,3.54,0.26,4.04,120,14,18,4.49,0.59,0.70,16.9,2.3,2.5,0.55,0.03,0.03,0.58,0.970381719,0.919340997,0.892111697,71.05722358,5.904974289,17.04782095,0.454575216,1.692892583,1.793881064,1.48,94.29,0.526438653,0.5,5.7086E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.4748E+00,6.0541E+07,0.102044641,59.70035299,3.1232E-02,0.005708626,0.006054055,0.060540445,1.556744248,8.591311174,1.692892583,0.692892583,0.4775509,2.067800209,0.391846653,1.383881544
N161023-002-999,HDC 844,4.65E+15,5.24E+15,3.020416,0.280262733,0.921452801,3.3,376.4,,,,4.01,0.26,4.57,,,,,,,,,,0.76,0.06,0.06,0.91,0.850246303,0.763415918,0.649091562,,,20.95356012,0.582940288,,,1.84,,,0.5,1.2272E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7132E+00,1.3662E+08,,,,0.012271707,0.013661983,,1.238335584,,,,0.843590646,,,
N161113-001-999,HDC 844,1.99E+15,2.19E+15,2.418917,0.330566188,0.890725996,3.3,392.0,34.0,4.3,4.4,3.56,0.28,4.07,153,28,37,2.82,0.57,0.67,18.6,3.3,4.3,0.46,0.03,0.03,0.60,0.873179086,0.682583239,0.596017409,94.5758909,3.815751903,16.89061514,0.466850981,1.613656147,1.74804137,1.40,120.44,0.478502503,0.5,6.0094E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.5376E+00,6.4085E+07,0.118933223,66.14369648,2.5783E-02,0.006009448,0.006408514,0.055027788,1.516909803,14.87105611,1.613656147,0.613656147,0.396042636,1.935437607,0.436314036,1.447188962
N170226-001-999,HDC 844,6.57E+15,7.40E+15,2.9504264,0.203230963,0.958697176,3.3,384.0,,,,4.09,0.26,4.67,460,91,133,2.41,0.51,0.63,,,,0.79,0.04,0.04,0.87,0.922470729,0.870059149,0.802604097,,,21.72122784,0.569432295,,,2.04,,,0.5,1.3508E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9201E+00,1.5027E+08,,,,0.013507734,0.015027359,,1.238335584,,,,1.03940058,,,
N170601-002-999,HDC 910,1.46E+16,1.65E+16,2.978859,0.187685697,0.964774079,3.3,395.7,33.6,2.1,2.1,4.23,0.27,4.82,318,49,63,5.82,0.99,1.02,48.9,5.2,6.0,1.01,0.05,0.04,1.10,0.91325045,0.888391855,0.811324261,130.09706,5.067173618,22.74542185,0.574919787,2.441144742,2.185920057,2.63,261.87,0.892467086,0.5,1.5549E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2467E+00,1.7222E+08,0.842717603,206.783413,1.8238E-02,0.015549244,0.017221709,0.102633715,1.959851518,27.83355184,2.441144742,1.441144742,1.625847585,3.426723574,1.586528251,5.697072338
N170821-002-999,HDC 910,8.71E+15,9.93E+15,3.2621,0.164355912,0.972987134,3.3,403.0,34.5,1.6,1.6,3.95,0.25,4.51,265,41,57,5.04,0.86,0.98,38.4,4.5,4.8,0.90,0.04,0.04,0.96,0.942675838,0.913594386,0.861223353,145.0733429,6.128094769,25.58537106,0.6295853,1.823345661,1.867252428,2.24,260.39,0.600673089,0.5,1.1410E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.5645E+00,1.2694E+08,0.48737276,151.5689561,1.5645E-02,0.011409548,0.012693815,0.069077405,1.623760602,19.08623277,1.823345661,0.823345661,1.241699873,2.290863596,1.102368697,3.077344734
N170827-002-999,HDC 910,1.66E+16,1.88E+16,3.099725,0.12285004,0.984907868,3.3,407.6,34.7,2.3,2.2,4.30,0.26,4.91,335,56,73,6.57,1.21,1.37,47.1,4.4,5.6,1.09,0.04,0.04,1.13,0.960795691,0.951054713,0.91376927,141.8883625,6.09761699,24.88710727,0.598246925,2.360295805,2.146523479,2.93,309.29,0.858786952,0.5,1.6649E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4155E+00,1.8372E+08,0.864977866,202.3410639,1.8240E-02,0.016649045,0.018371951,0.0987605,1.914449135,27.1934121,2.360295805,1.360295805,1.930998275,3.271098935,1.603266975,5.824100179
N171106-001-999,HDC 910,1.51E+16,1.71E+16,3.0240766,0.080424315,0.993531929,3.3,407.6,36.1,3.3,3.4,3.97,0.26,4.53,336,48,58,7.48,1.11,1.23,43.7,5.7,7.2,1.00,0.04,0.04,1.01,0.98501225,0.97881369,0.964143475,133.9947586,6.516968236,24.49233908,0.583646784,2.510108366,2.219053142,2.72,276.38,0.920325926,0.5,1.1721E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6186E+00,1.3045E+08,0.569697711,173.338375,2.1073E-02,0.011720699,0.013044677,0.105837481,1.998851616,24.59287959,2.510108366,1.510108366,1.715808455,3.561029818,1.277856756,3.82699779
N171218-001-999,HDC 910,1.49E+16,1.69E+16,3.2496211,0.057197366,0.996728461,3.3,405.6,37.2,1.7,1.6,4.29,0.26,4.90,320,50,64,7.80,1.31,1.57,38.8,4.2,4.5,1.06,0.03,0.03,1.06,0.99192459,0.989244483,0.981255927,139.0389773,7.358537177,26.27170829,0.627176872,2.300266658,2.116869025,2.86,297.77,0.833025054,0.5,1.6607E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4091E+00,1.8328E+08,0.710282449,166.4425645,2.1496E-02,0.016607025,0.018328414,0.095797881,1.880975592,22.82186507,2.300266658,1.300266658,1.860364058,3.156849622,1.215175329,3.537694455
N180218-001-999,HDC 910,1.05E+16,1.17E+16,2.8437822,0.199012398,0.960394066,3.3,421.8,40.9,4.3,4.1,4.38,0.28,5.00,228,34,45,7.48,1.19,1.44,27.0,4.5,5.4,0.85,0.04,0.04,0.94,0.919227289,0.875151505,0.804463145,115.2779267,8.120466532,23.03869452,0.548849965,1.979110279,1.951765179,2.20,204.13,0.68264739,0.5,1.7901E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.6018E+00,1.9654E+08,0.53068461,118.2262803,2.5282E-02,0.01790078,0.019653999,0.07850445,1.705851627,17.89341708,1.979110279,0.979110279,1.200133507,2.565243479,0.87812526,2.352771668
N180317-001-999,HDC 910,7.92E+15,9.15E+15,3.6107439,0.172024205,0.970407673,3.3,403.6,34.5,3.9,4.0,3.85,0.27,4.40,293,54,76,5.67,1.15,1.35,35.9,5.8,7.3,0.87,0.03,0.03,0.94,0.93906,0.905626103,0.850437248,160.4558423,6.790641265,28.28037612,0.696873573,1.823110558,1.867122411,2.16,280.68,0.60054414,0.5,1.0040E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3203E+00,1.1131E+08,0.399173688,138.1692701,1.6746E-02,0.010039707,0.011130693,0.069062576,1.62363833,18.64849233,1.823110558,0.823110558,1.163457314,2.290455975,0.904300748,2.42611017
N180422-002-999,HDC 910,1.03E+16,1.19E+16,3.494615,0.185974925,0.965413327,3.3,407.6,,,,4.26,0.28,4.87,,,,,,,,,,0.93,0.03,0.03,1.01,0.922958992,0.890335841,0.82174347,,,27.50021079,0.674460695,,,2.49,,,0.5,1.6124E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.3355E+00,1.7826E+08,,,,0.016123912,0.017825522,,1.238335584,,,,1.490692332,,,
N180605-002-999,HDC 910,1.61E+16,1.81E+16,2.8927498,0.12732637,0.983787995,3.3,401.4,35.3,3.4,3.4,4.14,0.26,4.72,334,47,63,7.06,1.13,1.20,48.4,7.5,9.4,0.98,0.03,0.03,1.02,0.962527093,0.947490823,0.911985588,125.9114307,5.723048335,22.84749381,0.558300711,2.654661872,2.287171565,2.71,258.96,0.976317291,0.5,1.4237E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0389E+00,1.5820E+08,0.765174118,200.1875948,2.0186E-02,0.014237424,0.015820479,0.112276489,2.081345555,27.5218205,2.654661872,1.654661872,1.705061333,3.847093246,1.433789582,4.668923634
N180625-001-999,HDC 910,1.35E+16,1.53E+16,3.126368,0.140870368,0.980155539,3.3,406.4,37.7,2.0,1.9,4.18,0.27,4.77,295,47,61,7.66,1.36,1.49,37.6,3.8,4.3,0.96,0.03,0.03,1.01,0.955034903,0.935994929,0.893907826,130.176706,7.194606692,24.904963,0.603389024,2.262380985,2.097969978,2.63,262.43,0.816417792,0.5,1.4810E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.1305E+00,1.6436E+08,0.617366366,156.8968256,2.1735E-02,0.014810087,0.016436081,0.093888046,1.859959421,21.29355659,2.262380985,1.262380985,1.631415128,3.08532362,1.116715796,3.131917058
N180723-001-999,HDC 910,1.54E+16,1.75E+16,3.2557276,0.099781326,0.990043687,3.3,399.5,30.4,3.0,2.5,4.44,0.29,5.07,433,75,113,5.85,1.15,1.29,54.3,8.7,11.2,1.06,0.03,0.03,1.08,0.975076741,0.967518736,0.943405016,164.067864,4.756085413,25.75174974,0.628355427,2.641272449,2.280934936,2.92,356.98,0.971260789,0.5,1.8875E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.7429E+00,2.0632E+08,1.120201792,241.1061355,1.7889E-02,0.018875296,0.020632369,0.111694991,2.07366438,39.2668541,2.641272449,1.641272449,1.923628844,3.820341777,1.675335292,6.407512835
N180827-002-999,HDC 910,1.04E+16,1.18E+16,3.2218675,0.135094024,0.981749605,3.3,402.3,39.0,2.4,2.1,4.18,0.29,4.77,248,40,56,7.09,1.30,1.48,31.3,3.4,4.0,0.91,0.03,0.03,0.95,0.961200809,0.941027739,0.904516624,127.464639,7.770076346,25.45038819,0.621820428,1.947843661,1.935053516,2.39,239.79,0.666722946,0.5,1.4810E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.1305E+00,1.6436E+08,0.513795972,130.5777467,2.1328E-02,0.014809747,0.016435716,0.076673139,1.689207284,16.83178132,1.947843661,0.947843661,1.391769671,2.509485282,0.929850766,2.500330288
N181014-002-999,HDC 910,1.67E+16,1.88E+16,2.9211058,0.05140736,0.997357283,3.3,394.3,35.1,3.3,2.8,4.50,0.29,5.14,339,62,85,7.07,1.44,1.62,43.9,5.6,7.2,1.04,0.03,0.03,1.04,0.99362236,0.991305509,0.984983319,125.1989797,5.574790104,22.9725987,0.563773419,2.709922127,2.312759356,2.78,262.32,0.996919899,0.5,1.9791E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.8725E+00,2.1536E+08,0.946500375,197.7193957,2.2683E-02,0.019790875,0.02153606,0.114645788,2.113128761,29.86421689,2.709922127,1.709922127,1.775217014,3.958042008,1.490358676,5.023710697
N190120-001-999,HDC 910,9.08E+15,1.03E+16,3.0878456,0.122087237,0.985094707,3.3,399.7,38.0,2.5,2.1,4.04,0.29,4.61,244,41,56,6.32,1.19,1.37,32.0,3.7,4.3,0.85,0.03,0.03,0.88,0.970983373,0.951650219,0.924036539,124.0916497,7.009997121,24.31494871,0.595954201,1.964735658,1.944097301,2.20,219.56,0.675357711,0.5,1.2731E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.7910E+00,1.4173E+08,0.452831731,129.0104337,2.1138E-02,0.01273149,0.014173055,0.077666137,1.6981896,17.04167292,1.964735658,0.964735658,1.197711355,2.539567121,0.910433287,2.443683608
N191028-002-999,HDC 910,1.14E+16,1.29E+16,3.25973,0.158325829,0.974932932,3.3,413.7,46.3,4.8,4.6,4.14,0.26,4.73,195,29,38,9.26,1.52,1.66,,,,0.93,0.05,0.05,0.99,0.944749253,0.91963744,0.868826784,,,26.29270504,0.62912789,,,2.51,,,0.5,1.4294E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0481E+00,1.5882E+08,,,,0.014294407,0.015882005,,1.238335584,,,,1.512836033,,,
N181028-001-999,HDC 950,1.05E+16,1.19E+16,3.1482881,0.044222688,0.998044354,3.3,385.7,40.0,5.2,5.4,4.23,0.25,4.83,222,40,56,6.83,1.40,1.54,32.1,5.8,6.9,0.92,0.03,0.03,0.93,0.995910232,0.99356087,0.989497436,113.2938057,7.490455784,24.24031924,0.607619603,1.96190089,1.942582103,2.37,211.45,0.673913845,0.5,1.5638E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2605E+00,1.7315E+08,0.55604517,135.8919838,2.0985E-02,0.015637656,0.017315002,0.077500092,1.696680579,14.95675203,1.96190089,0.96190089,1.365838243,2.534511982,,
N180429-001-999,HDC HyB 1000,8.33E+15,9.52E+15,3.33123111,0.248564963,0.938215459,3.3,364.5,,,,4.24,0.27,4.83,,,,,,,,,,0.83,0.05,0.05,0.96,0.873768156,0.810211735,0.707937213,,,22.78652448,0.642927604,,,2.09,,,0.5,1.5698E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2699E+00,1.7379E+08,,,,0.01569832,0.017378932,,1.238335584,,,,1.089300889,,,
N180708-001-999,HDC HyB 1000,4.74E+15,5.40E+15,3.257131,0.329614691,0.891354155,3.3,346.1,37.6,4.5,4.6,3.63,0.26,4.15,181,31,41,4.48,0.85,0.99,28.3,4.6,6.4,0.64,0.03,0.03,0.83,0.81771113,0.684173058,0.559455925,89.78745399,4.908045162,20.09580871,0.628626283,2.010444051,1.968391332,1.73,133.51,0.698355619,0.5,6.9795E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.7356E+00,7.5535E+07,0.213755729,102.8632608,2.4678E-02,0.006979465,0.007553545,0.080310896,1.722610531,12.03161421,2.010444051,1.010444051,0.728979513,2.621458267,0.675713539,1.867802815
N181007-011-999,HDC HyB 1050,8.07E+15,9.13E+15,3.095351,0.178761333,0.968044386,3.3,371.7,33.4,5.6,5.5,3.99,0.26,4.55,272,58,88,4.78,1.18,1.36,43.1,12.3,19.9,0.72,0.04,0.04,0.77,0.947668109,0.898368246,0.851354937,120.3082929,4.613673427,22.27657064,0.597402743,2.261404658,2.097481027,1.91,192.06,0.81598615,0.5,1.2020E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.6702E+00,1.3381E+08,0.577159316,172.0802668,1.8918E-02,0.012020174,0.013380831,0.093838407,1.859418982,21.70248352,2.261404658,1.261404658,0.906995543,3.083486346,1.069457587,2.956238334
N181104-002-999,HDC HyB 1050,1.01E+16,1.16E+16,3.378886,0.235000602,0.944774717,3.3,360.6,39.9,2.0,2.0,4.16,0.25,4.75,221,21,24,6.73,0.66,0.79,33.8,4.5,4.5,0.79,0.04,0.04,0.90,0.893956251,0.829054855,0.74113877,100.8057151,6.618932618,23.02060308,0.652124998,2.196647515,2.064830327,2.17,176.73,0.786932341,0.5,1.4552E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0894E+00,1.6159E+08,0.546049015,140.5732358,2.3287E-02,0.014551564,0.016158921,0.090497219,1.82370702,14.45103384,2.196647515,1.196647515,1.170156042,2.962301889,0.96408215,2.604016077
N181203-001-999,HDC HyB 1050,7.16E+15,8.25E+15,3.565824,0.158970429,0.974728403,3.3,388.7,34.4,3.2,3.2,4.06,0.27,4.63,263,37,48,5.12,0.79,0.92,31.7,4.9,6.0,0.77,0.03,0.03,0.81,0.955550472,0.919000928,0.87815177,147.8910844,6.228909426,27.01949206,0.688204032,1.779447866,1.842840777,1.98,242.66,0.576303128,0.5,1.3004E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.8366E+00,1.4474E+08,0.459520983,128.7804535,1.8152E-02,0.013003601,0.014473759,0.06627486,1.601021112,17.83442442,1.779447866,0.779447866,0.980526114,2.215101701,0.902301985,2.420414967
N190203-001-999,HDC HyB 1050,4.38E+15,4.96E+15,3.0814776,0.265036503,0.929755652,3.3,354.4,45.8,4.7,4.7,3.60,0.25,4.10,131,20,27,5.87,1.00,1.13,20.4,3.0,3.8,0.62,0.03,0.03,0.73,0.894980077,0.786352242,0.70376959,76.26252029,7.542845102,20.30936079,0.594725177,1.719778628,1.809209853,1.61,107.45,0.542195578,0.5,6.4387E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.6260E+00,6.9151E+07,0.140781661,73.19989367,2.6632E-02,0.006438706,0.006915071,0.062352491,1.570415368,7.190873194,1.719778628,0.719778628,0.605018027,2.113256023,0.473191954,1.502938698
N181209-001-999,HDC HyB 1100,6.06E+15,6.79E+15,2.829582,0.387573202,0.849787013,3.3,365.9,,,,3.96,0.25,4.51,,,,,,,,,,0.59,0.04,0.04,0.86,0.749142221,0.584417613,0.437811908,,,17.59569107,0.546109326,,,1.63,,,0.5,1.1519E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.5836E+00,1.2818E+08,,,,0.011519158,0.012817598,,1.238335584,,,,0.631399429,,,
N190318-001-999,HDC HyB 1100,6.86E+15,7.83E+15,3.2988923,0.099024255,0.990194197,3.3,362.2,50.3,5.6,5.3,3.88,0.26,4.43,138,22,29,8.25,1.40,1.52,20.8,2.5,2.5,0.72,0.02,0.02,0.74,0.984497773,0.968004204,0.952997983,82.67584846,10.82430798,23.6597373,0.636686214,1.667120973,1.779082184,1.81,127.11,0.511098171,0.5,1.0433E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.3915E+00,1.1583E+08,0.240573596,80.59088479,2.4608E-02,0.010433356,0.011582841,0.05877629,1.543712065,6.514422099,1.667120973,0.667120973,0.810410689,2.02448526,0.531417586,1.597274704
N190918-001-999,HDC HyE 1100,6.57E+15,7.46E+15,3.169299,0.473098216,0.776178078,3.3,373.6,47.2,4.8,4.9,4.21,0.25,4.81,140,21,26,7.03,1.16,1.32,18.9,1.2,1.4,0.69,0.04,0.03,1.23,0.517006826,0.433383656,0.224062308,70.60006584,7.641902745,18.38105059,0.611674707,1.980688541,1.95260551,1.77,106.67,0.683444532,0.5,1.5308E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.2091E+00,1.6967E+08,0.32049795,79.52595242,3.6180E-02,0.015308094,0.016966508,0.078596121,1.706693895,10.14565469,1.980688541,0.980688541,0.767533202,2.568066945,0.593890256,1.707645272
N191007-001-999,HDC HyE 1100,1.66E+16,1.90E+16,3.313538,0.247388554,0.938798904,3.3,373.6,47.7,4.8,5.1,4.29,0.25,4.90,208,31,40,10.85,1.78,2.02,31.7,3.6,3.6,0.88,0.03,0.03,1.02,0.865542238,0.811875607,0.70271263,88.30892598,9.876938332,23.24396825,0.639512834,2.354426651,2.143639533,2.39,165.81,0.856297237,0.5,1.6597E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4077E+00,1.8319E+08,0.580999389,136.201135,2.6998E-02,0.01659748,0.01831852,0.098474182,1.911167227,12.03614785,2.354426651,1.354426651,1.385389341,3.259879357,0.980207632,2.654606459
N191110-003-999,HDC HyE 1100,1.76E+16,2.02E+16,3.491252,0.145382418,0.978863953,3.3,366.1,54.5,5.6,5.4,4.31,0.25,4.92,169,25,33,13.14,2.09,2.42,24.3,4.1,3.6,0.92,0.03,0.03,0.96,0.954598146,0.931930891,0.889619501,81.5664522,13.5982139,25.025073,0.673811636,2.076831089,2.0032281,2.51,159.12,0.730843217,0.5,1.6858E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4469E+00,1.8588E+08,0.452151429,104.872004,3.0045E-02,0.016857744,0.018587701,0.08404697,1.758367894,7.845004734,2.076831089,1.076831089,1.514734453,2.741660173,0.862295362,2.309703398
N200125-001-999,HDC HyE 1100,5.00E+15,5.63E+15,2.958372,0.131067847,0.982821219,3.3,399.087681,54.13689876,5.216969845,5.085881237,3.957189375,0.258117404,4.226179712,102,15.0,18.3,7.64,1.22,1.31,,,,,,,,,0.944421642,,82.97405468,13.57221402,23.20735394,0.570965796,1.22429589,1.505887124,1.53,112.78,0.202365895,0.5,7.9135E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.9202E+00,8.6542E+07,,,,0.007913481,0.008654191,0.023272078,1.332952569,5.107693794,1.22429589,0.22429589,0.527332301,1.322157584,0.412908874,1.413345149
N200229-001-999,HDC HyE 1100,1.26E+16,1.44E+16,3.266436,0.086933405,0.992442583,3.3,403.4962512,42.17804723,5.7014121,5.761469366,4.41482518,0.261258645,4.687941517,214,39.1,55.8,7.74,1.62,1.78,,,,,,,,,0.975276564,,121.3790733,9.389262687,26.16068091,0.630422148,1.759443604,1.831624558,2.09,207.30,0.564997625,0.5,1.3755E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.9607E+00,1.5298E+08,,,,0.013755393,0.015297635,0.064974727,1.59072066,13.7910287,1.759443604,0.759443604,1.093065937,2.180810774,1.042020778,2.859464851
N200308-001-999,HDC HyE 1100,5.81E+15,6.59E+15,3.126534,0.207134099,0.957095465,3.3,396.2333187,51.1175697,5.541688242,5.495057114,3.65332646,0.244742173,4.109348424,130.080852,22.55746095,30.84256925,8.106849985,1.519897932,1.828970544,,,,,,,,,0.865271407,,89.15012051,12.27611063,23.7137044,0.603421062,1.459121438,1.655553216,1.61,125.99,0.3778345,0.5,6.4993E+07,1.0200E+01,-3.0000E-02,3.4927E+00,1.6384E+00,6.9866E+07,,,,0.006499314,0.006986632,0.043450967,1.441363168,6.213599237,1.459121438,0.459121438,0.611739143,1.684403693,0.455064569,1.475158467
N200608-001-999,HDC HyE 1100,1.24E+16,1.43E+16,3.51,0.149464578,0.97766034,3.3,373,49.51605611,4.472243673,4.55856517,4.3670455,0.261175007,4.713985163,,,,,,,,,,,,,,,0.928154752,,93.52731478,11.70590164,25.59964493,0.67743,,0,2.218532981,166.6137539,,0.5,1.4097E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.0162E+00,1.5668E+08,,,,0.014096706,0.015668286,,1.238335584,,,,1.218532981,,,
N200727-001-999,HDC HyE 1100,5.78E+15,6.55E+15,3.11,0.079924764,0.993612032,3.3,400,56.60148183,4.429636469,4.432477444,3.491600075,0.2432779,3.694166267,110.2273928,14.03403139,16.84764568,9.268575784,1.320137732,1.450156542,,,,,,,,,0.979074137,,84.73076874,15.83991388,24.72106736,0.60023,1.300913404,1.556065587,1.620040106,120.1908515,0.263066637,0.5,1.6883E+07,1.0200E+01,-3.0000E-02,3.4927E+00,5.6584E-01,1.5732E+07,,,,0.00168834,0.001573232,0.030252663,1.367381914,4.400874592,1.300913404,0.300913404,0.620040106,1.437681805,0.395817875,1.389365897
N200810-001-999,HDC HyE 1100,1.61E+16,1.81E+16,2.86,0.121797388,0.985165396,3.3,396,56.85243223,3.336987607,3.420741529,3.9182636,0.25127367,4.306532583,167.520795,17.97163811,20.40037439,14.59854841,1.707268846,1.942579238,,,,,,,,,0.951875594,,75.38557279,14.28116551,22.31517842,0.55198,2.222186405,2.077759282,2.029285003,125.8927125,0.798491578,0.5,8.9012E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.1095E+00,9.8111E+07,,,,0.008901229,0.009811064,0.091826532,1.837759203,8.195361956,2.222186405,1.222186405,1.029285003,3.009934682,0.693251885,1.904600014
N201011-001-999,HDC HyE 1050,8.80E+15,1.01E+16,3.53,0.316420978,0.899877764,3.3,370,50.1160207,3.946940018,3.816040266,3.93303705,0.261456378,4.385255205,157.7954155,20.03675453,24.26361184,9.386568837,1.305355151,1.455114656,,,,,,,,,0.706001491,,84.16990337,10.92231844,23.50660696,0.68129,1.874724922,1.895483669,2.005993345,139.3914602,0.62846194,0.5,9.8808E+07,1.0200E+01,-3.0000E-02,3.4927E+00,2.2913E+00,1.0948E+08,,,,0.009880807,0.010947544,0.072273123,1.650603978,7.796821804,1.874724922,0.874724922,1.005993345,2.380421273,0.604600169,1.727570641
N201101-001-999,HDC HyE 1050,3.04E+16,3.49E+16,3.46,0.171725274,0.97051043,3.3,385,46.36328369,2.748234975,2.894856777,4.606645,0.250383102,4.946357633,298.3207323,32.15930995,37.33579462,14.50100637,1.681674493,1.756621384,,,,,,,,,0.905942604,,104.134662,10.69907273,25.85633888,0.66778,2.864759212,2.38320475,3.560698891,261.371684,1.052484302,0.5,1.7197E+08,1.0200E+01,-3.0000E-02,3.4927E+00,3.4978E+00,1.8937E+08,,,,0.017196974,0.018936682,0.121035695,2.202843401,17.65418545,2.864759212,1.864759212,2.560698891,4.273479372,1.348923012,4.187639054
N190217-001-999,HDC Iraum,5.88E+15,6.74E+15,3.41771,0.258770253,0.933037956,3.3,387.7,35.1,4.3,4.4,4.29,0.26,4.64,223,39,51,4.60,0.87,1.03,25.9,2.9,3.9,0.78,0.04,0.04,0.92,0.870581242,0.795550453,0.692591301,132.4533924,5.906213011,24.72649491,0.65961803,1.680693004,1.786888691,1.87,208.39,0.519206211,0.5,1.3134E+08,1.0200E+01,-3.0000E-02,3.4927E+00,2.8584E+00,1.4618E+08,0.379292201,111.3947334,2.0010E-02,0.013134471,0.01461791,0.059708714,1.550566234,17.07590537,1.680693004,0.680693004,0.868921923,2.04726462,0.820954374,2.201617406
N191105-001-999,HDC Iraum,1.54E+16,1.78E+16,3.663406,0.284580425,0.919013982,3.3,376.1,46.1,4.9,5.0,4.80,0.26,5.36,222,33,43,10.60,1.71,1.98,27.1,2.8,2.9,0.90,0.05,0.05,1.10,0.811887875,0.756768405,0.614411092,100.2602145,10.1047687,25.32252114,0.707037358,2.210806097,2.072006538,2.95,219.49,0.793357199,0.5,2.2899E+08,1.0200E+01,-3.0000E-02,3.4927E+00,4.2923E+00,2.4496E+08,0.664484976,130.2238819,2.9246E-02,0.022899387,0.024495644,0.091236078,1.831492243,13.72165888,2.210806097,1.210806097,1.948405379,2.988683335,0.939100749,2.527860714
N200816-001-999,HDC Iraum 1000,1.52E+16,1.78E+16,3.82,0.115436712,0.986674366,3.3,376,41.38617932,4.003045879,4.021886173,4.41556485,0.249053805,4.91290963,238.0865759,41.14538599,54.14441072,8.099256392,1.439478217,1.838169848,,,,,,,,,0.956695407,,124.8904691,9.1269058,28.3436025,0.73726,1.906363052,1.912690933,3.062525479,281.04,0.645197265,0.5,167446635.3,10.2,-0.03,3.492685304,3.429906125,1.8471E+08,,,,0.016744664,0.018470899,0.074197686,1.667251044,13.47902966,1.906363052,0.906363052,2.062525479,2.436036239,1.228384029,3.596544576
N201122-002-999,HDC Iraum 1000,3.29948E+16,3.76506E+16,3.3,0.258397933,0.933230508,3.3,387,45.74147148,3.675432647,3.535689951,4.865268725,0.249301546,5.284916685,283.5231989,34.37456431,42.50694407,13.27825182,1.717703433,1.845046756,,,,,,,,,0.796092371,,97.81070755,9.650394357,23.83657364,0.6369,2.898692852,2.398407405,4.14832076,274.2331631,1.064259895,0.5,218883364.4,10.2,-0.03,3.492685304,4.159028907,235510431.9,,,,0.021888336,0.023551043,0.122389888,2.222626364,19.58449734,2.898692852,1.898692852,3.14832076,4.343492096,1.587885258,5.707256599
